An isogeometric finite element formulation for boundary and shell viscoelasticity based on a multiplicative surface deformation split

This work presents a numerical formulation to model isotropic viscoelastic material behavior for membranes and thin shells. The surface and the shell theory are formulated within a curvilinear coordinate system, which allows the representation of general surfaces and deformations. The kinematics follow from Kirchhoff-Love theory and the discretization makes use of isogeometric shape functions. A multiplicative split of the surface deformation gradient is employed, such that an intermediate surface configuration is introduced. The surface metric and curvature of this intermediate configuration follow from the solution of nonlinear evolution laws - ordinary differential equations (ODEs) - that stem from a generalized viscoelastic solid model. The evolution laws are integrated numerically with the implicit Euler scheme and linearized within the Newton-Raphson scheme of the nonlinear finite element framework. The implementation of membrane and bending viscosity is verified with the help of analytical solutions and shows ideal convergence behavior. The chosen numerical examples capture large deformations and typical viscoelasticity behavior, such as creep, relaxation, and strain rate dependence. It is also shown that the proposed formulation can be straightforwardly applied to model boundary viscoelasticity of 3D bodies.

==> fig/2Dmem/2DmemPureDilatationCreepU.csv <==
0,0,0,0,0,0
0.01,0.034123,0.02406,0.022279,0.021604,0.021313
0.02,0.03955,0.02652,0.023263,0.021954,0.021378
0.03,0.041763,0.028671,0.024202,0.022299,0.021443
0.04,0.042653,0.03055,0.025097,0.022638,0.021507
0.05,0.043009,0.032191,0.025951,0.022971,0.021571
0.06,0.043151,0.033622,0.026765,0.023299,0.021635
0.07,0.043207,0.03487,0.027542,0.023623,0.021699
0.08,0.04323,0.035958,0.028282,0.02394,0.021763
0.09,0.043239,0.036906,0.028989,0.024253,0.021826
0.1,0.043243,0.037731,0.029662,0.024561,0.021889
0.11,0.043244,0.03845,0.030304,0.024864,0.021953
0.12,0.043245,0.039076,0.030916,0.025162,0.022015
0.13,0.043245,0.03962,0.0315,0.025456,0.022078
0.14,0.043245,0.040094,0.032056,0.025745,0.022141
0.15,0.043245,0.040505,0.032586,0.026029,0.022203
0.16,0.043245,0.040864,0.033091,0.026308,0.022265
0.17,0.043245,0.041175,0.033573,0.026583,0.022327
0.18,0.043245,0.041446,0.034032,0.026854,0.022389
0.19,0.043245,0.041682,0.034469,0.02712,0.022451
0.2,0.043245,0.041886,0.034886,0.027383,0.022512
0.21,0.043245,0.042064,0.035284,0.02764,0.022573
0.22,0.043245,0.042219,0.035662,0.027894,0.022635
0.23,0.043245,0.042354,0.036023,0.028144,0.022696
0.24,0.043245,0.04247,0.036366,0.02839,0.022756
0.25,0.043245,0.042572,0.036694,0.028631,0.022817
0.26,0.043245,0.04266,0.037005,0.028869,0.022877
0.27,0.043245,0.042737,0.037303,0.029103,0.022937
0.28,0.043245,0.042803,0.037586,0.029334,0.022998
0.29,0.043245,0.042861,0.037855,0.02956,0.023057
0.3,0.043245,0.042912,0.038112,0.029783,0.023117
0.31,0.043245,0.042955,0.038357,0.030003,0.023177
0.32,0.043245,0.042993,0.03859,0.030218,0.023236
0.33,0.043245,0.043026,0.038812,0.030431,0.023295
0.34,0.043245,0.043055,0.039024,0.03064,0.023354
0.35,0.043245,0.04308,0.039225,0.030845,0.023413
0.36,0.043245,0.043102,0.039417,0.031048,0.023472
0.37,0.043245,0.04312,0.0396,0.031247,0.02353
0.38,0.043245,0.043137,0.039774,0.031442,0.023588
0.39,0.043245,0.043151,0.03994,0.031635,0.023647
0.4,0.043245,0.043163,0.040097,0.031824,0.023705
0.41,0.043245,0.043174,0.040248,0.032011,0.023762
0.42,0.043245,0.043183,0.040391,0.032194,0.02382
0.43,0.043245,0.043191,0.040527,0.032375,0.023878
0.44,0.043245,0.043198,0.040657,0.032552,0.023935
0.45,0.043245,0.043205,0.040781,0.032727,0.023992
0.46,0.043245,0.04321,0.040899,0.032899,0.024049
0.47,0.043245,0.043214,0.041011,0.033068,0.024106
0.48,0.043245,0.043218,0.041118,0.033234,0.024162
0.49,0.043245,0.043222,0.04122,0.033398,0.024219
0.5,0.043245,0.043225,0.041316,0.033559,0.024275
0.51,0.043245,0.043228,0.041409,0.033717,0.024331
0.52,0.043245,0.04323,0.041496,0.033873,0.024387
0.53,0.043245,0.043232,0.04158,0.034027,0.024443
0.54,0.043245,0.043234,0.04166,0.034177,0.024499
0.55,0.043245,0.043235,0.041736,0.034326,0.024554
0.56,0.043245,0.043236,0.041808,0.034472,0.02461
0.57,0.043245,0.043238,0.041877,0.034615,0.024665
0.58,0.043245,0.043238,0.041942,0.034757,0.02472
0.59,0.043245,0.043239,0.042004,0.034895,0.024775
0.6,0.043245,0.04324,0.042064,0.035032,0.02483
0.61,0.043245,0.043241,0.04212,0.035167,0.024884
0.62,0.043245,0.043241,0.042174,0.035299,0.024939
0.63,0.043245,0.043242,0.042226,0.035429,0.024993
0.64,0.043245,0.043242,0.042274,0.035557,0.025047
0.65,0.043245,0.043243,0.042321,0.035683,0.025101
0.66,0.043245,0.043243,0.042365,0.035807,0.025154
0.67,0.043245,0.043243,0.042407,0.035929,0.025208
0.68,0.043245,0.043243,0.042447,0.036049,0.025262
0.69,0.043245,0.043244,0.042486,0.036167,0.025315
0.7,0.043245,0.043244,0.042522,0.036283,0.025368
0.71,0.043245,0.043244,0.042557,0.036397,0.025421
0.72,0.043245,0.043244,0.042589,0.036509,0.025474
0.73,0.043245,0.043244,0.042621,0.03662,0.025526
0.74,0.043245,0.043244,0.042651,0.036728,0.025579
0.75,0.043245,0.043244,0.042679,0.036835,0.025631
0.76,0.043245,0.043244,0.042706,0.03694,0.025683
0.77,0.043245,0.043245,0.042732,0.037044,0.025736
0.78,0.043245,0.043245,0.042757,0.037146,0.025787
0.79,0.043245,0.043245,0.04278,0.037246,0.025839
0.8,0.043245,0.043245,0.042802,0.037344,0.025891
0.81,0.043245,0.043245,0.042824,0.037441,0.025942
0.82,0.043245,0.043245,0.042844,0.037536,0.025994
0.83,0.043245,0.043245,0.042863,0.03763,0.026045
0.84,0.043245,0.043245,0.042881,0.037722,0.026096
0.85,0.043245,0.043245,0.042899,0.037813,0.026147
0.86,0.043245,0.043245,0.042915,0.037902,0.026197
0.87,0.043245,0.043245,0.042931,0.03799,0.026248
0.88,0.043245,0.043245,0.042946,0.038076,0.026298
0.89,0.043245,0.043245,0.04296,0.038161,0.026348
0.9,0.043245,0.043245,0.042974,0.038244,0.026399
0.91,0.043245,0.043245,0.042987,0.038326,0.026449
0.92,0.043245,0.043245,0.042999,0.038407,0.026498
0.93,0.043245,0.043245,0.043011,0.038487,0.026548
0.94,0.043245,0.043245,0.043022,0.038565,0.026598
0.95,0.043245,0.043245,0.043033,0.038642,0.026647
0.96,0.043245,0.043245,0.043043,0.038717,0.026696
0.97,0.043245,0.043245,0.043053,0.038792,0.026745
0.98,0.043245,0.043245,0.043062,0.038865,0.026794
0.99,0.043245,0.043245,0.043071,0.038937,0.026843
1,0.043245,0.043245,0.043079,0.039008,0.026892
1.01,0.043245,0.043245,0.043087,0.039077,0.02694
1.02,0.043245,0.043245,0.043095,0.039146,0.026989
1.03,0.043245,0.043245,0.043102,0.039213,0.027037
1.04,0.043245,0.043245,0.043109,0.03928,0.027085
1.05,0.043245,0.043245,0.043115,0.039345,0.027133
1.06,0.043245,0.043245,0.043122,0.039409,0.027181
1.07,0.043245,0.043245,0.043127,0.039472,0.027228
1.08,0.043245,0.043245,0.043133,0.039534,0.027276
1.09,0.043245,0.043245,0.043138,0.039595,0.027323
1.1,0.043245,0.043245,0.043144,0.039655,0.027371
1.11,0.043245,0.043245,0.043148,0.039714,0.027418
1.12,0.043245,0.043245,0.043153,0.039772,0.027465
1.13,0.043245,0.043245,0.043157,0.039829,0.027512
1.14,0.043245,0.043245,0.043162,0.039886,0.027558
1.15,0.043245,0.043245,0.043166,0.039941,0.027605
1.16,0.043245,0.043245,0.043169,0.039995,0.027651
1.17,0.043245,0.043245,0.043173,0.040049,0.027698
1.18,0.043245,0.043245,0.043176,0.040101,0.027744
1.19,0.043245,0.043245,0.04318,0.040153,0.02779
1.2,0.043245,0.043245,0.043183,0.040204,0.027836
1.21,0.043245,0.043245,0.043186,0.040254,0.027881
1.22,0.043245,0.043245,0.043189,0.040303,0.027927
1.23,0.043245,0.043245,0.043191,0.040352,0.027973
1.24,0.043245,0.043245,0.043194,0.040399,0.028018
1.25,0.043245,0.043245,0.043196,0.040446,0.028063
1.26,0.043245,0.043245,0.043199,0.040492,0.028108
1.27,0.043245,0.043245,0.043201,0.040537,0.028153
1.28,0.043245,0.043245,0.043203,0.040582,0.028198
1.29,0.043245,0.043245,0.043205,0.040626,0.028243
1.3,0.043245,0.043245,0.043207,0.040669,0.028287
1.31,0.043245,0.043245,0.043209,0.040711,0.028332
1.32,0.043245,0.043245,0.043211,0.040753,0.028376
1.33,0.043245,0.043245,0.043212,0.040794,0.02842
1.34,0.043245,0.043245,0.043214,0.040834,0.028464
1.35,0.043245,0.043245,0.043215,0.040874,0.028508
1.36,0.043245,0.043245,0.043217,0.040913,0.028552
1.37,0.043245,0.043245,0.043218,0.040952,0.028596
1.38,0.043245,0.043245,0.043219,0.040989,0.028639
1.39,0.043245,0.043245,0.043221,0.041026,0.028683
1.4,0.043245,0.043245,0.043222,0.041063,0.028726
1.41,0.043245,0.043245,0.043223,0.041099,0.028769
1.42,0.043245,0.043245,0.043224,0.041134,0.028812
1.43,0.043245,0.043245,0.043225,0.041169,0.028855
1.44,0.043245,0.043245,0.043226,0.041203,0.028898
1.45,0.043245,0.043245,0.043227,0.041237,0.02894
1.46,0.043245,0.043245,0.043228,0.04127,0.028983
1.47,0.043245,0.043245,0.043228,0.041302,0.029025
1.48,0.043245,0.043245,0.043229,0.041334,0.029068
1.49,0.043245,0.043245,0.04323,0.041366,0.02911
1.5,0.043245,0.043245,0.043231,0.041397,0.029152
1.51,0.079595,0.069065,0.067169,0.064585,0.051583
1.52,0.085205,0.071661,0.068211,0.064987,0.051695
1.53,0.087463,0.073924,0.069204,0.065382,0.051806
1.54,0.08836,0.075896,0.07015,0.06577,0.051916
1.55,0.088715,0.077612,0.071052,0.066152,0.052027
1.56,0.088854,0.079106,0.071911,0.066528,0.052137
1.57,0.088909,0.080404,0.072729,0.066898,0.052246
1.58,0.088931,0.081533,0.073509,0.067262,0.052356
1.59,0.08894,0.082514,0.074252,0.06762,0.052465
1.6,0.088943,0.083366,0.074959,0.067972,0.052574
1.61,0.088944,0.084106,0.075633,0.068319,0.052682
1.62,0.088945,0.084748,0.076275,0.06866,0.05279
1.63,0.088945,0.085305,0.076886,0.068995,0.052898
1.64,0.088945,0.085789,0.077468,0.069325,0.053006
1.65,0.088945,0.086209,0.078023,0.06965,0.053113
1.66,0.088945,0.086573,0.07855,0.069969,0.05322
1.67,0.088945,0.086888,0.079053,0.070283,0.053326
1.68,0.088945,0.087162,0.079531,0.070592,0.053433
1.69,0.088945,0.0874,0.079987,0.070896,0.053539
1.7,0.088945,0.087605,0.08042,0.071195,0.053644
1.71,0.088945,0.087784,0.080833,0.071489,0.05375
1.72,0.088945,0.087939,0.081226,0.071778,0.053855
1.73,0.088945,0.088073,0.0816,0.072062,0.053959
1.74,0.088945,0.088189,0.081956,0.072342,0.054064
1.75,0.088945,0.08829,0.082295,0.072618,0.054168
1.76,0.088945,0.088377,0.082618,0.072888,0.054272
1.77,0.088945,0.088453,0.082925,0.073155,0.054375
1.78,0.088945,0.088519,0.083217,0.073417,0.054479
1.79,0.088945,0.088575,0.083495,0.073674,0.054582
1.8,0.088945,0.088625,0.08376,0.073928,0.054684
1.81,0.088945,0.088668,0.084012,0.074177,0.054787
1.82,0.088945,0.088705,0.084251,0.074423,0.054889
1.83,0.088945,0.088737,0.084479,0.074664,0.05499
1.84,0.088945,0.088764,0.084697,0.074901,0.055092
1.85,0.088945,0.088789,0.084903,0.075134,0.055193
1.86,0.088945,0.088809,0.0851,0.075364,0.055294
1.87,0.088945,0.088828,0.085287,0.07559,0.055394
1.88,0.088945,0.088843,0.085465,0.075812,0.055495
1.89,0.088945,0.088857,0.085634,0.07603,0.055595
1.9,0.088945,0.088869,0.085795,0.076245,0.055694
1.91,0.088945,0.088879,0.085948,0.076456,0.055794
1.92,0.088945,0.088888,0.086094,0.076664,0.055893
1.93,0.088945,0.088895,0.086233,0.076868,0.055992
1.94,0.088945,0.088902,0.086365,0.077069,0.05609
1.95,0.088945,0.088908,0.086491,0.077267,0.056188
1.96,0.088945,0.088913,0.08661,0.077462,0.056286
1.97,0.088945,0.088917,0.086724,0.077653,0.056384
1.98,0.088945,0.088921,0.086832,0.077841,0.056481
1.99,0.088945,0.088924,0.086935,0.078026,0.056578
2,0.088945,0.088927,0.087033,0.078208,0.056675
2.01,0.088945,0.088929,0.087126,0.078387,0.056772
2.02,0.088945,0.088931,0.087215,0.078563,0.056868
2.03,0.088945,0.088933,0.087299,0.078736,0.056964
2.04,0.088945,0.088935,0.087379,0.078906,0.05706
2.05,0.088945,0.088936,0.087456,0.079073,0.057155
2.06,0.088945,0.088937,0.087528,0.079238,0.05725
2.07,0.088945,0.088939,0.087597,0.0794,0.057345
2.08,0.088945,0.088939,0.087663,0.079559,0.05744
2.09,0.088945,0.08894,0.087726,0.079716,0.057534
2.1,0.088945,0.088941,0.087785,0.07987,0.057628
2.11,0.088945,0.088941,0.087842,0.080021,0.057722
2.12,0.088945,0.088942,0.087895,0.08017,0.057815
2.13,0.088945,0.088942,0.087947,0.080316,0.057908
2.14,0.088945,0.088943,0.087995,0.080461,0.058001
2.15,0.088945,0.088943,0.088042,0.080602,0.058094
2.16,0.088945,0.088943,0.088086,0.080741,0.058186
2.17,0.088945,0.088944,0.088128,0.080878,0.058278
2.18,0.088945,0.088944,0.088168,0.081013,0.05837
2.19,0.088945,0.088944,0.088205,0.081146,0.058462
2.2,0.088945,0.088944,0.088242,0.081276,0.058553
2.21,0.088945,0.088944,0.088276,0.081404,0.058644
2.22,0.088945,0.088944,0.088309,0.08153,0.058735
2.23,0.088945,0.088945,0.08834,0.081654,0.058826
2.24,0.088945,0.088945,0.088369,0.081776,0.058916
2.25,0.088945,0.088945,0.088397,0.081896,0.059006
2.26,0.088945,0.088945,0.088424,0.082014,0.059096
2.27,0.088945,0.088945,0.088449,0.082129,0.059185
2.28,0.088945,0.088945,0.088474,0.082243,0.059274
2.29,0.088945,0.088945,0.088497,0.082355,0.059363
2.3,0.088945,0.088945,0.088518,0.082466,0.059452
2.31,0.088945,0.088945,0.088539,0.082574,0.05954
2.32,0.088945,0.088945,0.088559,0.082681,0.059628
2.33,0.088945,0.088945,0.088578,0.082785,0.059716
2.34,0.088945,0.088945,0.088596,0.082888,0.059804
2.35,0.088945,0.088945,0.088613,0.08299,0.059891
2.36,0.088945,0.088945,0.088629,0.083089,0.059978
2.37,0.088945,0.088945,0.088645,0.083187,0.060065
2.38,0.088945,0.088945,0.088659,0.083284,0.060152
2.39,0.088945,0.088945,0.088673,0.083378,0.060238
2.4,0.088945,0.088945,0.088686,0.083472,0.060324
2.41,0.088945,0.088945,0.088699,0.083563,0.06041
2.42,0.088945,0.088945,0.088711,0.083653,0.060496
2.43,0.088945,0.088945,0.088723,0.083742,0.060581
2.44,0.088945,0.088945,0.088733,0.083829,0.060666
2.45,0.088945,0.088945,0.088744,0.083915,0.060751
2.46,0.088945,0.088945,0.088754,0.083999,0.060836
2.47,0.088945,0.088945,0.088763,0.084082,0.06092
2.48,0.088945,0.088945,0.088772,0.084163,0.061004
2.49,0.088945,0.088945,0.08878,0.084243,0.061088
2.5,0.088945,0.088945,0.088788,0.084322,0.061172
2.51,0.088945,0.088945,0.088796,0.084399,0.061255
2.52,0.088945,0.088945,0.088803,0.084476,0.061338
2.53,0.088945,0.088945,0.08881,0.084551,0.061421
2.54,0.088945,0.088945,0.088817,0.084624,0.061504
2.55,0.088945,0.088945,0.088823,0.084697,0.061586
2.56,0.088945,0.088945,0.088829,0.084768,0.061668
2.57,0.088945,0.088945,0.088835,0.084838,0.06175
2.58,0.088945,0.088945,0.08884,0.084907,0.061832
2.59,0.088945,0.088945,0.088845,0.084974,0.061913
2.6,0.088945,0.088945,0.08885,0.085041,0.061994
2.61,0.088945,0.088945,0.088855,0.085106,0.062075
2.62,0.088945,0.088945,0.088859,0.085171,0.062156
2.63,0.088945,0.088945,0.088863,0.085234,0.062236
2.64,0.088945,0.088945,0.088867,0.085296,0.062317
2.65,0.088945,0.088945,0.088871,0.085357,0.062397
2.66,0.088945,0.088945,0.088875,0.085417,0.062476
2.67,0.088945,0.088945,0.088878,0.085477,0.062556
2.68,0.088945,0.088945,0.088881,0.085535,0.062635
2.69,0.088945,0.088945,0.088885,0.085592,0.062714
2.7,0.088945,0.088945,0.088888,0.085648,0.062793
2.71,0.088945,0.088945,0.08889,0.085703,0.062872
2.72,0.088945,0.088945,0.088893,0.085758,0.06295
2.73,0.088945,0.088945,0.088896,0.085811,0.063028
2.74,0.088945,0.088945,0.088898,0.085864,0.063106
2.75,0.088945,0.088945,0.0889,0.085916,0.063184
2.76,0.088945,0.088945,0.088903,0.085966,0.063261
2.77,0.088945,0.088945,0.088905,0.086016,0.063339
2.78,0.088945,0.088945,0.088907,0.086065,0.063416
2.79,0.088945,0.088945,0.088908,0.086114,0.063492
2.8,0.088945,0.088945,0.08891,0.086161,0.063569
2.81,0.088945,0.088945,0.088912,0.086208,0.063645
2.82,0.088945,0.088945,0.088914,0.086254,0.063721
2.83,0.088945,0.088945,0.088915,0.086299,0.063797
2.84,0.088945,0.088945,0.088917,0.086343,0.063873
2.85,0.088945,0.088945,0.088918,0.086387,0.063948
2.86,0.088945,0.088945,0.088919,0.08643,0.064023
2.87,0.088945,0.088945,0.088921,0.086472,0.064098
2.88,0.088945,0.088945,0.088922,0.086514,0.064173
2.89,0.088945,0.088945,0.088923,0.086555,0.064248
2.9,0.088945,0.088945,0.088924,0.086595,0.064322
2.91,0.088945,0.088945,0.088925,0.086634,0.064396
2.92,0.088945,0.088945,0.088926,0.086673,0.06447
2.93,0.088945,0.088945,0.088927,0.086711,0.064544
2.94,0.088945,0.088945,0.088928,0.086749,0.064617
2.95,0.088945,0.088945,0.088929,0.086785,0.06469
2.96,0.088945,0.088945,0.08893,0.086822,0.064763
2.97,0.088945,0.088945,0.08893,0.086857,0.064836
2.98,0.088945,0.088945,0.088931,0.086892,0.064909
2.99,0.088945,0.088945,0.088932,0.086927,0.064981
3,0.088945,0.088945,0.088932,0.086961,0.065053
3.01,-0.018807,0.012124,0.017665,0.017952,-0.0010575
3.02,-0.031835,0.0047699,0.014698,0.01693,-0.0011796
3.03,-0.036686,-0.0014748,0.011895,0.015927,-0.0013012
3.04,-0.03857,-0.0067955,0.0092465,0.014943,-0.0014224
3.05,-0.039313,-0.011342,0.0067423,0.013977,-0.0015432
3.06,-0.039608,-0.015236,0.0043737,0.01303,-0.0016637
3.07,-0.039725,-0.018578,0.0021326,0.0121,-0.0017837
3.08,-0.039772,-0.021451,1.1449e-05,0.011188,-0.0019033
3.09,-0.03979,-0.023925,-0.0019968,0.010293,-0.0020226
3.1,-0.039798,-0.026057,-0.0038987,0.0094149,-0.0021414
3.11,-0.039801,-0.027898,-0.0057005,0.0085529,-0.0022599
3.12,-0.039802,-0.029487,-0.0074078,0.0077069,-0.002378
3.13,-0.039802,-0.030861,-0.0090261,0.0068766,-0.0024957
3.14,-0.039802,-0.03205,-0.01056,0.0060617,-0.002613
3.15,-0.039802,-0.033079,-0.012015,0.0052618,-0.0027299
3.16,-0.039802,-0.03397,-0.013395,0.0044766,-0.0028464
3.17,-0.039802,-0.034742,-0.014704,0.0037059,-0.0029625
3.18,-0.039802,-0.035411,-0.015946,0.0029493,-0.0030783
3.19,-0.039802,-0.035991,-0.017124,0.0022066,-0.0031937
3.2,-0.039802,-0.036494,-0.018243,0.0014774,-0.0033087
3.21,-0.039802,-0.03693,-0.019305,0.00076159,-0.0034233
3.22,-0.039802,-0.037308,-0.020313,5.8781e-05,-0.0035376
3.23,-0.039802,-0.037637,-0.021271,-0.00063125,-0.0036515
3.24,-0.039802,-0.037922,-0.02218,-0.0013088,-0.003765
3.25,-0.039802,-0.038169,-0.023044,-0.001974,-0.0038781
3.26,-0.039802,-0.038384,-0.023864,-0.0026272,-0.0039909
3.27,-0.039802,-0.038571,-0.024644,-0.0032686,-0.0041033
3.28,-0.039802,-0.038733,-0.025384,-0.0038984,-0.0042153
3.29,-0.039802,-0.038873,-0.026088,-0.0045169,-0.004327
3.3,-0.039802,-0.038995,-0.026757,-0.0051243,-0.0044383
3.31,-0.039802,-0.039101,-0.027392,-0.0057208,-0.0045492
3.32,-0.039802,-0.039193,-0.027997,-0.0063066,-0.0046598
3.33,-0.039802,-0.039273,-0.028571,-0.0068819,-0.00477
3.34,-0.039802,-0.039343,-0.029117,-0.0074469,-0.0048798
3.35,-0.039802,-0.039403,-0.029636,-0.0080019,-0.0049893
3.36,-0.039802,-0.039456,-0.030129,-0.0085469,-0.0050984
3.37,-0.039802,-0.039501,-0.030599,-0.0090823,-0.0052072
3.38,-0.039802,-0.039541,-0.031045,-0.0096081,-0.0053156
3.39,-0.039802,-0.039575,-0.031469,-0.010125,-0.0054237
3.4,-0.039802,-0.039605,-0.031873,-0.010632,-0.0055314
3.41,-0.039802,-0.039631,-0.032257,-0.01113,-0.0056388
3.42,-0.039802,-0.039653,-0.032622,-0.01162,-0.0057458
3.43,-0.039802,-0.039673,-0.032969,-0.012101,-0.0058524
3.44,-0.039802,-0.03969,-0.0333,-0.012573,-0.0059588
3.45,-0.039802,-0.039705,-0.033614,-0.013037,-0.0060647
3.46,-0.039802,-0.039718,-0.033913,-0.013493,-0.0061704
3.47,-0.039802,-0.039729,-0.034197,-0.013941,-0.0062756
3.48,-0.039802,-0.039738,-0.034468,-0.014381,-0.0063806
3.49,-0.039802,-0.039747,-0.034725,-0.014814,-0.0064852
3.5,-0.039802,-0.039754,-0.03497,-0.015238,-0.0065894
3.51,-0.039802,-0.03976,-0.035203,-0.015656,-0.0066933
3.52,-0.039802,-0.039766,-0.035425,-0.016066,-0.0067969
3.53,-0.039802,-0.039771,-0.035636,-0.016469,-0.0069002
3.54,-0.039802,-0.039775,-0.035836,-0.016864,-0.0070031
3.55,-0.039802,-0.039779,-0.036027,-0.017253,-0.0071056
3.56,-0.039802,-0.039782,-0.036209,-0.017636,-0.0072079
3.57,-0.039802,-0.039784,-0.036382,-0.018011,-0.0073098
3.58,-0.039802,-0.039787,-0.036547,-0.01838,-0.0074114
3.59,-0.039802,-0.039789,-0.036704,-0.018743,-0.0075126
3.6,-0.039802,-0.039791,-0.036853,-0.019099,-0.0076135
3.61,-0.039802,-0.039792,-0.036995,-0.019449,-0.0077141
3.62,-0.039802,-0.039794,-0.03713,-0.019793,-0.0078144
3.63,-0.039802,-0.039795,-0.037258,-0.020131,-0.0079143
3.64,-0.039802,-0.039796,-0.03738,-0.020463,-0.0080139
3.65,-0.039802,-0.039797,-0.037497,-0.02079,-0.0081132
3.66,-0.039802,-0.039797,-0.037608,-0.021111,-0.0082122
3.67,-0.039802,-0.039798,-0.037713,-0.021426,-0.0083108
3.68,-0.039802,-0.039799,-0.037814,-0.021736,-0.0084092
3.69,-0.039802,-0.039799,-0.037909,-0.022041,-0.0085072
3.7,-0.039802,-0.0398,-0.038,-0.02234,-0.0086049
3.71,-0.039802,-0.0398,-0.038087,-0.022634,-0.0087022
3.72,-0.039802,-0.0398,-0.038169,-0.022923,-0.0087993
3.73,-0.039802,-0.039801,-0.038248,-0.023207,-0.008896
3.74,-0.039802,-0.039801,-0.038322,-0.023486,-0.0089925
3.75,-0.039802,-0.039801,-0.038393,-0.023761,-0.0090886
3.76,-0.039802,-0.039801,-0.038461,-0.024031,-0.0091844
3.77,-0.039802,-0.039801,-0.038525,-0.024296,-0.0092799
3.78,-0.039802,-0.039802,-0.038587,-0.024556,-0.0093751
3.79,-0.039802,-0.039802,-0.038645,-0.024813,-0.00947
3.8,-0.039802,-0.039802,-0.038701,-0.025064,-0.0095646
3.81,-0.039802,-0.039802,-0.038753,-0.025312,-0.0096588
3.82,-0.039802,-0.039802,-0.038804,-0.025555,-0.0097528
3.83,-0.039802,-0.039802,-0.038852,-0.025794,-0.0098465
3.84,-0.039802,-0.039802,-0.038897,-0.026029,-0.0099398
3.85,-0.039802,-0.039802,-0.038941,-0.02626,-0.010033
3.86,-0.039802,-0.039802,-0.038982,-0.026487,-0.010126
3.87,-0.039802,-0.039802,-0.039022,-0.02671,-0.010218
3.88,-0.039802,-0.039802,-0.039059,-0.02693,-0.01031
3.89,-0.039802,-0.039802,-0.039095,-0.027145,-0.010402
3.9,-0.039802,-0.039802,-0.039129,-0.027357,-0.010494
3.91,-0.039802,-0.039802,-0.039161,-0.027566,-0.010585
3.92,-0.039802,-0.039802,-0.039192,-0.027771,-0.010676
3.93,-0.039802,-0.039802,-0.039221,-0.027972,-0.010767
3.94,-0.039802,-0.039802,-0.039249,-0.02817,-0.010857
3.95,-0.039802,-0.039802,-0.039275,-0.028365,-0.010947
3.96,-0.039802,-0.039802,-0.039301,-0.028556,-0.011037
3.97,-0.039802,-0.039802,-0.039325,-0.028744,-0.011127
3.98,-0.039802,-0.039802,-0.039348,-0.028929,-0.011216
3.99,-0.039802,-0.039802,-0.039369,-0.029111,-0.011305
4,-0.039802,-0.039802,-0.03939,-0.029289,-0.011393
4.01,-0.054709,-0.050412,-0.049265,-0.039263,-0.021523
4.02,-0.056823,-0.051452,-0.049701,-0.039586,-0.021639
4.03,-0.057651,-0.052352,-0.050116,-0.039902,-0.021756
4.04,-0.057978,-0.053131,-0.05051,-0.040214,-0.021871
4.05,-0.058107,-0.053805,-0.050885,-0.040519,-0.021986
4.06,-0.058159,-0.054389,-0.051241,-0.04082,-0.022101
4.07,-0.058179,-0.054895,-0.05158,-0.041115,-0.022216
4.08,-0.058187,-0.055333,-0.051902,-0.041405,-0.02233
4.09,-0.05819,-0.055712,-0.052209,-0.041691,-0.022444
4.1,-0.058191,-0.056041,-0.0525,-0.041971,-0.022557
4.11,-0.058192,-0.056326,-0.052777,-0.042246,-0.02267
4.12,-0.058192,-0.056574,-0.053041,-0.042517,-0.022782
4.13,-0.058192,-0.056788,-0.053291,-0.042782,-0.022895
4.14,-0.058192,-0.056974,-0.053529,-0.043044,-0.023007
4.15,-0.058192,-0.057135,-0.053756,-0.043301,-0.023118
4.16,-0.058192,-0.057275,-0.053972,-0.043553,-0.023229
4.17,-0.058192,-0.057397,-0.054177,-0.043801,-0.02334
4.18,-0.058192,-0.057502,-0.054372,-0.044045,-0.02345
4.19,-0.058192,-0.057593,-0.054557,-0.044284,-0.02356
4.2,-0.058192,-0.057672,-0.054734,-0.044519,-0.02367
4.21,-0.058192,-0.057741,-0.054901,-0.044751,-0.023779
4.22,-0.058192,-0.057801,-0.055061,-0.044978,-0.023888
4.23,-0.058192,-0.057853,-0.055213,-0.045202,-0.023997
4.24,-0.058192,-0.057897,-0.055357,-0.045421,-0.024105
4.25,-0.058192,-0.057936,-0.055495,-0.045637,-0.024213
4.26,-0.058192,-0.05797,-0.055626,-0.045849,-0.02432
4.27,-0.058192,-0.058,-0.05575,-0.046058,-0.024427
4.28,-0.058192,-0.058025,-0.055868,-0.046262,-0.024534
4.29,-0.058192,-0.058047,-0.055981,-0.046464,-0.024641
4.3,-0.058192,-0.058066,-0.056088,-0.046662,-0.024747
4.31,-0.058192,-0.058083,-0.05619,-0.046856,-0.024853
4.32,-0.058192,-0.058097,-0.056287,-0.047048,-0.024958
4.33,-0.058192,-0.05811,-0.056379,-0.047236,-0.025063
4.34,-0.058192,-0.058121,-0.056467,-0.04742,-0.025168
4.35,-0.058192,-0.05813,-0.056551,-0.047602,-0.025272
4.36,-0.058192,-0.058138,-0.05663,-0.04778,-0.025376
4.37,-0.058192,-0.058146,-0.056706,-0.047956,-0.02548
4.38,-0.058192,-0.058152,-0.056778,-0.048128,-0.025583
4.39,-0.058192,-0.058157,-0.056846,-0.048298,-0.025686
4.4,-0.058192,-0.058162,-0.056911,-0.048464,-0.025789
4.41,-0.058192,-0.058166,-0.056973,-0.048628,-0.025891
4.42,-0.058192,-0.058169,-0.057032,-0.048789,-0.025993
4.43,-0.058192,-0.058172,-0.057088,-0.048947,-0.026095
4.44,-0.058192,-0.058175,-0.057142,-0.049103,-0.026196
4.45,-0.058192,-0.058177,-0.057193,-0.049256,-0.026297
4.46,-0.058192,-0.058179,-0.057241,-0.049406,-0.026397
4.47,-0.058192,-0.058181,-0.057287,-0.049554,-0.026498
4.48,-0.058192,-0.058182,-0.057331,-0.049699,-0.026598
4.49,-0.058192,-0.058184,-0.057372,-0.049842,-0.026697
4.5,-0.058192,-0.058185,-0.057412,-0.049982,-0.026797
4.51,-0.058192,-0.058186,-0.05745,-0.05012,-0.026896
4.52,-0.058192,-0.058187,-0.057486,-0.050256,-0.026994
4.53,-0.058192,-0.058187,-0.05752,-0.050389,-0.027093
4.54,-0.058192,-0.058188,-0.057552,-0.05052,-0.027191
4.55,-0.058192,-0.058189,-0.057583,-0.050649,-0.027289
4.56,-0.058192,-0.058189,-0.057613,-0.050776,-0.027386
4.57,-0.058192,-0.058189,-0.057641,-0.0509,-0.027483
4.58,-0.058192,-0.05819,-0.057667,-0.051023,-0.02758
4.59,-0.058192,-0.05819,-0.057693,-0.051143,-0.027676
4.6,-0.058192,-0.05819,-0.057717,-0.051261,-0.027772
4.61,-0.058192,-0.058191,-0.05774,-0.051378,-0.027868
4.62,-0.058192,-0.058191,-0.057762,-0.051492,-0.027964
4.63,-0.058192,-0.058191,-0.057783,-0.051604,-0.028059
4.64,-0.058192,-0.058191,-0.057802,-0.051715,-0.028154
4.65,-0.058192,-0.058191,-0.057821,-0.051823,-0.028248
4.66,-0.058192,-0.058191,-0.057839,-0.05193,-0.028343
4.67,-0.058192,-0.058192,-0.057856,-0.052035,-0.028436
4.68,-0.058192,-0.058192,-0.057872,-0.052138,-0.02853
4.69,-0.058192,-0.058192,-0.057888,-0.05224,-0.028623
4.7,-0.058192,-0.058192,-0.057903,-0.05234,-0.028716
4.71,-0.058192,-0.058192,-0.057917,-0.052438,-0.028809
4.72,-0.058192,-0.058192,-0.05793,-0.052534,-0.028902
4.73,-0.058192,-0.058192,-0.057943,-0.052629,-0.028994
4.74,-0.058192,-0.058192,-0.057955,-0.052722,-0.029086
4.75,-0.058192,-0.058192,-0.057966,-0.052814,-0.029177
4.76,-0.058192,-0.058192,-0.057977,-0.052904,-0.029268
4.77,-0.058192,-0.058192,-0.057987,-0.052992,-0.029359
4.78,-0.058192,-0.058192,-0.057997,-0.053079,-0.02945
4.79,-0.058192,-0.058192,-0.058007,-0.053165,-0.02954
4.8,-0.058192,-0.058192,-0.058016,-0.053249,-0.02963
4.81,-0.058192,-0.058192,-0.058024,-0.053332,-0.02972
4.82,-0.058192,-0.058192,-0.058032,-0.053413,-0.029809
4.83,-0.058192,-0.058192,-0.05804,-0.053493,-0.029899
4.84,-0.058192,-0.058192,-0.058047,-0.053572,-0.029988
4.85,-0.058192,-0.058192,-0.058054,-0.053649,-0.030076
4.86,-0.058192,-0.058192,-0.058061,-0.053725,-0.030164
4.87,-0.058192,-0.058192,-0.058067,-0.0538,-0.030252
4.88,-0.058192,-0.058192,-0.058073,-0.053873,-0.03034
4.89,-0.058192,-0.058192,-0.058079,-0.053946,-0.030428
4.9,-0.058192,-0.058192,-0.058085,-0.054017,-0.030515
4.91,-0.058192,-0.058192,-0.05809,-0.054086,-0.030602
4.92,-0.058192,-0.058192,-0.058095,-0.054155,-0.030688
4.93,-0.058192,-0.058192,-0.0581,-0.054223,-0.030775
4.94,-0.058192,-0.058192,-0.058104,-0.054289,-0.030861
4.95,-0.058192,-0.058192,-0.058108,-0.054354,-0.030946
4.96,-0.058192,-0.058192,-0.058112,-0.054418,-0.031032
4.97,-0.058192,-0.058192,-0.058116,-0.054481,-0.031117
4.98,-0.058192,-0.058192,-0.05812,-0.054543,-0.031202
4.99,-0.058192,-0.058192,-0.058123,-0.054604,-0.031287
5,-0.058192,-0.058192,-0.058127,-0.054664,-0.031371


==> fig/2Dmem/2DmemPureDilatationRelaxationJ.csv <==
0,1,1,1,1,1,1,1
0.01,1.01,1.0001,1.0004,1.0008,1.0099,1.0096,1.0092
0.02,1.01,1.0002,1.0009,1.0016,1.0098,1.0092,1.0084
0.03,1.01,1.0003,1.0013,1.0023,1.0098,1.0088,1.0077
0.04,1.01,1.0004,1.0016,1.0029,1.0097,1.0084,1.0071
0.05,1.01,1.0004,1.002,1.0035,1.0096,1.008,1.0065
0.06,1.01,1.0005,1.0023,1.0041,1.0095,1.0077,1.0059
0.07,1.01,1.0006,1.0027,1.0046,1.0094,1.0073,1.0054
0.08,1.01,1.0007,1.003,1.005,1.0093,1.007,1.005
0.09,1.01,1.0008,1.0033,1.0054,1.0092,1.0067,1.0046
0.1,1.01,1.0009,1.0036,1.0058,1.0091,1.0064,1.0042
0.11,1.01,1.0009,1.0039,1.0062,1.0091,1.0061,1.0038
0.12,1.01,1.001,1.0041,1.0065,1.009,1.0059,1.0035
0.13,1.01,1.0011,1.0044,1.0068,1.0089,1.0056,1.0032
0.14,1.01,1.0012,1.0046,1.0071,1.0088,1.0054,1.0029
0.15,1.01,1.0013,1.0049,1.0073,1.0087,1.0051,1.0027
0.16,1.01,1.0014,1.0051,1.0075,1.0087,1.0049,1.0025
0.17,1.01,1.0014,1.0053,1.0077,1.0086,1.0047,1.0023
0.18,1.01,1.0015,1.0055,1.0079,1.0085,1.0045,1.0021
0.19,1.01,1.0016,1.0057,1.0081,1.0084,1.0043,1.0019
0.2,1.01,1.0017,1.0059,1.0083,1.0084,1.0041,1.0017
0.21,1.01,1.0017,1.0061,1.0084,1.0083,1.0039,1.0016
0.22,1.01,1.0018,1.0063,1.0085,1.0082,1.0037,1.0015
0.23,1.01,1.0019,1.0064,1.0087,1.0081,1.0036,1.0013
0.24,1.01,1.002,1.0066,1.0088,1.0081,1.0034,1.0012
0.25,1.01,1.002,1.0067,1.0089,1.008,1.0033,1.0011
0.26,1.01,1.0021,1.0069,1.009,1.0079,1.0031,1.001
0.27,1.01,1.0022,1.007,1.0091,1.0078,1.003,1.0009
0.28,1.01,1.0022,1.0071,1.0091,1.0078,1.0029,1.0009
0.29,1.01,1.0023,1.0073,1.0092,1.0077,1.0027,1.0008
0.3,1.01,1.0024,1.0074,1.0093,1.0076,1.0026,1.0007
0.31,1.01,1.0025,1.0075,1.0093,1.0076,1.0025,1.0007
0.32,1.01,1.0025,1.0076,1.0094,1.0075,1.0024,1.0006
0.33,1.01,1.0026,1.0077,1.0095,1.0074,1.0023,1.0006
0.34,1.01,1.0027,1.0078,1.0095,1.0074,1.0022,1.0005
0.35,1.01,1.0027,1.0079,1.0095,1.0073,1.0021,1.0005
0.36,1.01,1.0028,1.008,1.0096,1.0072,1.002,1.0004
0.37,1.01,1.0029,1.0081,1.0096,1.0072,1.0019,1.0004
0.38,1.01,1.0029,1.0082,1.0097,1.0071,1.0018,1.0004
0.39,1.01,1.003,1.0083,1.0097,1.007,1.0018,1.0003
0.4,1.01,1.003,1.0083,1.0097,1.007,1.0017,1.0003
0.41,1.01,1.0031,1.0084,1.0097,1.0069,1.0016,1.0003
0.42,1.01,1.0032,1.0085,1.0098,1.0068,1.0015,1.0003
0.43,1.01,1.0032,1.0085,1.0098,1.0068,1.0015,1.0002
0.44,1.01,1.0033,1.0086,1.0098,1.0067,1.0014,1.0002
0.45,1.01,1.0034,1.0087,1.0098,1.0066,1.0013,1.0002
0.46,1.01,1.0034,1.0087,1.0098,1.0066,1.0013,1.0002
0.47,1.01,1.0035,1.0088,1.0099,1.0065,1.0012,1.0002
0.48,1.01,1.0035,1.0088,1.0099,1.0065,1.0012,1.0002
0.49,1.01,1.0036,1.0089,1.0099,1.0064,1.0011,1.0001
0.5,1.01,1.0036,1.0089,1.0099,1.0064,1.0011,1.0001
0.51,1.01,1.0037,1.009,1.0099,1.0063,1.001,1.0001
0.52,1.01,1.0038,1.009,1.0099,1.0062,1.001,1.0001
0.53,1.01,1.0038,1.0091,1.0099,1.0062,1.0009,1.0001
0.54,1.01,1.0039,1.0091,1.0099,1.0061,1.0009,1.0001
0.55,1.01,1.0039,1.0092,1.0099,1.0061,1.0009,1.0001
0.56,1.01,1.004,1.0092,1.0099,1.006,1.0008,1.0001
0.57,1.01,1.004,1.0092,1.01,1.006,1.0008,1.0001
0.58,1.01,1.0041,1.0093,1.01,1.0059,1.0008,1.0001
0.59,1.01,1.0041,1.0093,1.01,1.0059,1.0007,1.0001
0.6,1.01,1.0042,1.0093,1.01,1.0058,1.0007,1.0001
0.61,1.01,1.0043,1.0094,1.01,1.0057,1.0007,1
0.62,1.01,1.0043,1.0094,1.01,1.0057,1.0006,1
0.63,1.01,1.0044,1.0094,1.01,1.0056,1.0006,1
0.64,1.01,1.0044,1.0094,1.01,1.0056,1.0006,1
0.65,1.01,1.0045,1.0095,1.01,1.0055,1.0006,1
0.66,1.01,1.0045,1.0095,1.01,1.0055,1.0005,1
0.67,1.01,1.0046,1.0095,1.01,1.0054,1.0005,1
0.68,1.01,1.0046,1.0095,1.01,1.0054,1.0005,1
0.69,1.01,1.0047,1.0096,1.01,1.0053,1.0005,1
0.7,1.01,1.0047,1.0096,1.01,1.0053,1.0004,1
0.71,1.01,1.0048,1.0096,1.01,1.0052,1.0004,1
0.72,1.01,1.0048,1.0096,1.01,1.0052,1.0004,1
0.73,1.01,1.0048,1.0096,1.01,1.0052,1.0004,1
0.74,1.01,1.0049,1.0097,1.01,1.0051,1.0004,1
0.75,1.01,1.0049,1.0097,1.01,1.0051,1.0004,1
0.76,1.01,1.005,1.0097,1.01,1.005,1.0003,1
0.77,1.01,1.005,1.0097,1.01,1.005,1.0003,1
0.78,1.01,1.0051,1.0097,1.01,1.0049,1.0003,1
0.79,1.01,1.0051,1.0097,1.01,1.0049,1.0003,1
0.8,1.01,1.0052,1.0097,1.01,1.0048,1.0003,1
0.81,1.01,1.0052,1.0098,1.01,1.0048,1.0003,1
0.82,1.01,1.0053,1.0098,1.01,1.0047,1.0003,1
0.83,1.01,1.0053,1.0098,1.01,1.0047,1.0002,1
0.84,1.01,1.0053,1.0098,1.01,1.0047,1.0002,1
0.85,1.01,1.0054,1.0098,1.01,1.0046,1.0002,1
0.86,1.01,1.0054,1.0098,1.01,1.0046,1.0002,1
0.87,1.01,1.0055,1.0098,1.01,1.0045,1.0002,1
0.88,1.01,1.0055,1.0098,1.01,1.0045,1.0002,1
0.89,1.01,1.0055,1.0098,1.01,1.0045,1.0002,1
0.9,1.01,1.0056,1.0098,1.01,1.0044,1.0002,1
0.91,1.01,1.0056,1.0098,1.01,1.0044,1.0002,1
0.92,1.01,1.0057,1.0099,1.01,1.0043,1.0002,1
0.93,1.01,1.0057,1.0099,1.01,1.0043,1.0002,1
0.94,1.01,1.0057,1.0099,1.01,1.0043,1.0002,1
0.95,1.01,1.0058,1.0099,1.01,1.0042,1.0001,1
0.96,1.01,1.0058,1.0099,1.01,1.0042,1.0001,1
0.97,1.01,1.0059,1.0099,1.01,1.0041,1.0001,1
0.98,1.01,1.0059,1.0099,1.01,1.0041,1.0001,1
0.99,1.01,1.0059,1.0099,1.01,1.0041,1.0001,1
1,1.01,1.006,1.0099,1.01,1.004,1.0001,1
1.01,1.01,1.006,1.0099,1.01,1.004,1.0001,1
1.02,1.01,1.006,1.0099,1.01,1.004,1.0001,1
1.03,1.01,1.0061,1.0099,1.01,1.0039,1.0001,1
1.04,1.01,1.0061,1.0099,1.01,1.0039,1.0001,1
1.05,1.01,1.0061,1.0099,1.01,1.0039,1.0001,1
1.06,1.01,1.0062,1.0099,1.01,1.0038,1.0001,1
1.07,1.01,1.0062,1.0099,1.01,1.0038,1.0001,1
1.08,1.01,1.0063,1.0099,1.01,1.0037,1.0001,1
1.09,1.01,1.0063,1.0099,1.01,1.0037,1.0001,1
1.1,1.01,1.0063,1.0099,1.01,1.0037,1.0001,1
1.11,1.01,1.0064,1.01,1.01,1.0036,1.0001,1
1.12,1.01,1.0064,1.01,1.01,1.0036,1.0001,1
1.13,1.01,1.0064,1.01,1.01,1.0036,1.0001,1
1.14,1.01,1.0065,1.01,1.01,1.0036,1.0001,1
1.15,1.01,1.0065,1.01,1.01,1.0035,1.0001,1
1.16,1.01,1.0065,1.01,1.01,1.0035,1.0001,1
1.17,1.01,1.0065,1.01,1.01,1.0035,1.0001,1
1.18,1.01,1.0066,1.01,1.01,1.0034,1.0001,1
1.19,1.01,1.0066,1.01,1.01,1.0034,1.0001,1
1.2,1.01,1.0066,1.01,1.01,1.0034,1,1
1.21,1.01,1.0067,1.01,1.01,1.0033,1,1
1.22,1.01,1.0067,1.01,1.01,1.0033,1,1
1.23,1.01,1.0067,1.01,1.01,1.0033,1,1
1.24,1.01,1.0068,1.01,1.01,1.0032,1,1
1.25,1.01,1.0068,1.01,1.01,1.0032,1,1
1.26,1.01,1.0068,1.01,1.01,1.0032,1,1
1.27,1.01,1.0068,1.01,1.01,1.0032,1,1
1.28,1.01,1.0069,1.01,1.01,1.0031,1,1
1.29,1.01,1.0069,1.01,1.01,1.0031,1,1
1.3,1.01,1.0069,1.01,1.01,1.0031,1,1
1.31,1.01,1.007,1.01,1.01,1.003,1,1
1.32,1.01,1.007,1.01,1.01,1.003,1,1
1.33,1.01,1.007,1.01,1.01,1.003,1,1
1.34,1.01,1.007,1.01,1.01,1.003,1,1
1.35,1.01,1.0071,1.01,1.01,1.0029,1,1
1.36,1.01,1.0071,1.01,1.01,1.0029,1,1
1.37,1.01,1.0071,1.01,1.01,1.0029,1,1
1.38,1.01,1.0071,1.01,1.01,1.0029,1,1
1.39,1.01,1.0072,1.01,1.01,1.0028,1,1
1.4,1.01,1.0072,1.01,1.01,1.0028,1,1
1.41,1.01,1.0072,1.01,1.01,1.0028,1,1
1.42,1.01,1.0073,1.01,1.01,1.0028,1,1
1.43,1.01,1.0073,1.01,1.01,1.0027,1,1
1.44,1.01,1.0073,1.01,1.01,1.0027,1,1
1.45,1.01,1.0073,1.01,1.01,1.0027,1,1
1.46,1.01,1.0074,1.01,1.01,1.0027,1,1
1.47,1.01,1.0074,1.01,1.01,1.0026,1,1
1.48,1.01,1.0074,1.01,1.01,1.0026,1,1
1.49,1.01,1.0074,1.01,1.01,1.0026,1,1
1.5,1.01,1.0074,1.01,1.01,1.0026,1,1
1.51,1.0201,1.0076,1.0105,1.0109,1.0124,1.0095,1.0091
1.52,1.0201,1.0077,1.0109,1.0116,1.0123,1.0091,1.0084
1.53,1.0201,1.0078,1.0113,1.0123,1.0122,1.0087,1.0077
1.54,1.0201,1.0079,1.0117,1.013,1.0121,1.0083,1.007
1.55,1.0201,1.008,1.012,1.0136,1.012,1.008,1.0064
1.56,1.0201,1.0081,1.0124,1.0141,1.0119,1.0076,1.0059
1.57,1.0201,1.0082,1.0127,1.0146,1.0118,1.0073,1.0054
1.58,1.0201,1.0083,1.013,1.0151,1.0117,1.007,1.005
1.59,1.0201,1.0084,1.0133,1.0155,1.0116,1.0067,1.0045
1.6,1.0201,1.0085,1.0136,1.0159,1.0115,1.0064,1.0042
1.61,1.0201,1.0086,1.0139,1.0162,1.0114,1.0061,1.0038
1.62,1.0201,1.0087,1.0142,1.0166,1.0113,1.0058,1.0035
1.63,1.0201,1.0088,1.0144,1.0168,1.0112,1.0056,1.0032
1.64,1.0201,1.009,1.0147,1.0171,1.0111,1.0053,1.0029
1.65,1.0201,1.0091,1.0149,1.0174,1.0109,1.0051,1.0027
1.66,1.0201,1.0092,1.0151,1.0176,1.0108,1.0049,1.0025
1.67,1.0201,1.0092,1.0154,1.0178,1.0108,1.0047,1.0023
1.68,1.0201,1.0093,1.0156,1.018,1.0107,1.0045,1.0021
1.69,1.0201,1.0094,1.0158,1.0182,1.0106,1.0043,1.0019
1.7,1.0201,1.0095,1.016,1.0183,1.0105,1.0041,1.0017
1.71,1.0201,1.0096,1.0161,1.0185,1.0104,1.0039,1.0016
1.72,1.0201,1.0097,1.0163,1.0186,1.0103,1.0037,1.0015
1.73,1.0201,1.0098,1.0165,1.0187,1.0102,1.0036,1.0013
1.74,1.0201,1.0099,1.0166,1.0189,1.0101,1.0034,1.0012
1.75,1.0201,1.01,1.0168,1.019,1.01,1.0033,1.0011
1.76,1.0201,1.0101,1.0169,1.0191,1.0099,1.0031,1.001
1.77,1.0201,1.0102,1.0171,1.0191,1.0098,1.003,1.0009
1.78,1.0201,1.0103,1.0172,1.0192,1.0097,1.0029,1.0009
1.79,1.0201,1.0104,1.0173,1.0193,1.0096,1.0027,1.0008
1.8,1.0201,1.0105,1.0174,1.0194,1.0095,1.0026,1.0007
1.81,1.0201,1.0105,1.0176,1.0194,1.0095,1.0025,1.0007
1.82,1.0201,1.0106,1.0177,1.0195,1.0094,1.0024,1.0006
1.83,1.0201,1.0107,1.0178,1.0195,1.0093,1.0023,1.0006
1.84,1.0201,1.0108,1.0179,1.0196,1.0092,1.0022,1.0005
1.85,1.0201,1.0109,1.018,1.0196,1.0091,1.0021,1.0005
1.86,1.0201,1.011,1.0181,1.0197,1.009,1.002,1.0004
1.87,1.0201,1.011,1.0182,1.0197,1.009,1.0019,1.0004
1.88,1.0201,1.0111,1.0182,1.0197,1.0089,1.0018,1.0004
1.89,1.0201,1.0112,1.0183,1.0198,1.0088,1.0018,1.0003
1.9,1.0201,1.0113,1.0184,1.0198,1.0087,1.0017,1.0003
1.91,1.0201,1.0114,1.0185,1.0198,1.0086,1.0016,1.0003
1.92,1.0201,1.0114,1.0185,1.0198,1.0086,1.0015,1.0003
1.93,1.0201,1.0115,1.0186,1.0199,1.0085,1.0015,1.0002
1.94,1.0201,1.0116,1.0187,1.0199,1.0084,1.0014,1.0002
1.95,1.0201,1.0117,1.0187,1.0199,1.0083,1.0013,1.0002
1.96,1.0201,1.0118,1.0188,1.0199,1.0082,1.0013,1.0002
1.97,1.0201,1.0118,1.0189,1.0199,1.0082,1.0012,1.0002
1.98,1.0201,1.0119,1.0189,1.0199,1.0081,1.0012,1.0002
1.99,1.0201,1.012,1.019,1.02,1.008,1.0011,1.0001
2,1.0201,1.0121,1.019,1.02,1.008,1.0011,1.0001
2.01,1.0201,1.0121,1.0191,1.02,1.0079,1.001,1.0001
2.02,1.0201,1.0122,1.0191,1.02,1.0078,1.001,1.0001
2.03,1.0201,1.0123,1.0191,1.02,1.0077,1.0009,1.0001
2.04,1.0201,1.0123,1.0192,1.02,1.0077,1.0009,1.0001
2.05,1.0201,1.0124,1.0192,1.02,1.0076,1.0009,1.0001
2.06,1.0201,1.0125,1.0193,1.02,1.0075,1.0008,1.0001
2.07,1.0201,1.0125,1.0193,1.02,1.0075,1.0008,1.0001
2.08,1.0201,1.0126,1.0193,1.02,1.0074,1.0008,1.0001
2.09,1.0201,1.0127,1.0194,1.02,1.0073,1.0007,1.0001
2.1,1.0201,1.0127,1.0194,1.02,1.0073,1.0007,1.0001
2.11,1.0201,1.0128,1.0194,1.0201,1.0072,1.0007,1
2.12,1.0201,1.0129,1.0195,1.0201,1.0071,1.0006,1
2.13,1.0201,1.0129,1.0195,1.0201,1.0071,1.0006,1
2.14,1.0201,1.013,1.0195,1.0201,1.007,1.0006,1
2.15,1.0201,1.0131,1.0195,1.0201,1.0069,1.0006,1
2.16,1.0201,1.0131,1.0196,1.0201,1.0069,1.0005,1
2.17,1.0201,1.0132,1.0196,1.0201,1.0068,1.0005,1
2.18,1.0201,1.0133,1.0196,1.0201,1.0067,1.0005,1
2.19,1.0201,1.0133,1.0196,1.0201,1.0067,1.0005,1
2.2,1.0201,1.0134,1.0197,1.0201,1.0066,1.0004,1
2.21,1.0201,1.0134,1.0197,1.0201,1.0066,1.0004,1
2.22,1.0201,1.0135,1.0197,1.0201,1.0065,1.0004,1
2.23,1.0201,1.0136,1.0197,1.0201,1.0064,1.0004,1
2.24,1.0201,1.0136,1.0197,1.0201,1.0064,1.0004,1
2.25,1.0201,1.0137,1.0197,1.0201,1.0063,1.0004,1
2.26,1.0201,1.0137,1.0198,1.0201,1.0063,1.0003,1
2.27,1.0201,1.0138,1.0198,1.0201,1.0062,1.0003,1
2.28,1.0201,1.0139,1.0198,1.0201,1.0062,1.0003,1
2.29,1.0201,1.0139,1.0198,1.0201,1.0061,1.0003,1
2.3,1.0201,1.014,1.0198,1.0201,1.0061,1.0003,1
2.31,1.0201,1.014,1.0198,1.0201,1.006,1.0003,1
2.32,1.0201,1.0141,1.0198,1.0201,1.0059,1.0003,1
2.33,1.0201,1.0141,1.0198,1.0201,1.0059,1.0002,1
2.34,1.0201,1.0142,1.0199,1.0201,1.0058,1.0002,1
2.35,1.0201,1.0142,1.0199,1.0201,1.0058,1.0002,1
2.36,1.0201,1.0143,1.0199,1.0201,1.0057,1.0002,1
2.37,1.0201,1.0143,1.0199,1.0201,1.0057,1.0002,1
2.38,1.0201,1.0144,1.0199,1.0201,1.0056,1.0002,1
2.39,1.0201,1.0144,1.0199,1.0201,1.0056,1.0002,1
2.4,1.0201,1.0145,1.0199,1.0201,1.0055,1.0002,1
2.41,1.0201,1.0145,1.0199,1.0201,1.0055,1.0002,1
2.42,1.0201,1.0146,1.0199,1.0201,1.0054,1.0002,1
2.43,1.0201,1.0146,1.0199,1.0201,1.0054,1.0002,1
2.44,1.0201,1.0147,1.0199,1.0201,1.0053,1.0002,1
2.45,1.0201,1.0147,1.02,1.0201,1.0053,1.0001,1
2.46,1.0201,1.0148,1.02,1.0201,1.0052,1.0001,1
2.47,1.0201,1.0148,1.02,1.0201,1.0052,1.0001,1
2.48,1.0201,1.0149,1.02,1.0201,1.0051,1.0001,1
2.49,1.0201,1.0149,1.02,1.0201,1.0051,1.0001,1
2.5,1.0201,1.015,1.02,1.0201,1.005,1.0001,1
2.51,1.0201,1.015,1.02,1.0201,1.005,1.0001,1
2.52,1.0201,1.0151,1.02,1.0201,1.005,1.0001,1
2.53,1.0201,1.0151,1.02,1.0201,1.0049,1.0001,1
2.54,1.0201,1.0152,1.02,1.0201,1.0049,1.0001,1
2.55,1.0201,1.0152,1.02,1.0201,1.0048,1.0001,1
2.56,1.0201,1.0153,1.02,1.0201,1.0048,1.0001,1
2.57,1.0201,1.0153,1.02,1.0201,1.0047,1.0001,1
2.58,1.0201,1.0153,1.02,1.0201,1.0047,1.0001,1
2.59,1.0201,1.0154,1.02,1.0201,1.0046,1.0001,1
2.6,1.0201,1.0154,1.02,1.0201,1.0046,1.0001,1
2.61,1.0201,1.0155,1.02,1.0201,1.0046,1.0001,1
2.62,1.0201,1.0155,1.02,1.0201,1.0045,1.0001,1
2.63,1.0201,1.0155,1.02,1.0201,1.0045,1.0001,1
2.64,1.0201,1.0156,1.02,1.0201,1.0044,1.0001,1
2.65,1.0201,1.0156,1.02,1.0201,1.0044,1.0001,1
2.66,1.0201,1.0157,1.02,1.0201,1.0044,1.0001,1
2.67,1.0201,1.0157,1.02,1.0201,1.0043,1.0001,1
2.68,1.0201,1.0157,1.02,1.0201,1.0043,1.0001,1
2.69,1.0201,1.0158,1.02,1.0201,1.0042,1,1
2.7,1.0201,1.0158,1.0201,1.0201,1.0042,1,1
2.71,1.0201,1.0159,1.0201,1.0201,1.0042,1,1
2.72,1.0201,1.0159,1.0201,1.0201,1.0041,1,1
2.73,1.0201,1.0159,1.0201,1.0201,1.0041,1,1
2.74,1.0201,1.016,1.0201,1.0201,1.0041,1,1
2.75,1.0201,1.016,1.0201,1.0201,1.004,1,1
2.76,1.0201,1.0161,1.0201,1.0201,1.004,1,1
2.77,1.0201,1.0161,1.0201,1.0201,1.0039,1,1
2.78,1.0201,1.0161,1.0201,1.0201,1.0039,1,1
2.79,1.0201,1.0162,1.0201,1.0201,1.0039,1,1
2.8,1.0201,1.0162,1.0201,1.0201,1.0038,1,1
2.81,1.0201,1.0162,1.0201,1.0201,1.0038,1,1
2.82,1.0201,1.0163,1.0201,1.0201,1.0038,1,1
2.83,1.0201,1.0163,1.0201,1.0201,1.0037,1,1
2.84,1.0201,1.0163,1.0201,1.0201,1.0037,1,1
2.85,1.0201,1.0164,1.0201,1.0201,1.0037,1,1
2.86,1.0201,1.0164,1.0201,1.0201,1.0036,1,1
2.87,1.0201,1.0164,1.0201,1.0201,1.0036,1,1
2.88,1.0201,1.0165,1.0201,1.0201,1.0036,1,1
2.89,1.0201,1.0165,1.0201,1.0201,1.0035,1,1
2.9,1.0201,1.0165,1.0201,1.0201,1.0035,1,1
2.91,1.0201,1.0166,1.0201,1.0201,1.0035,1,1
2.92,1.0201,1.0166,1.0201,1.0201,1.0034,1,1
2.93,1.0201,1.0166,1.0201,1.0201,1.0034,1,1
2.94,1.0201,1.0167,1.0201,1.0201,1.0034,1,1
2.95,1.0201,1.0167,1.0201,1.0201,1.0034,1,1
2.96,1.0201,1.0167,1.0201,1.0201,1.0033,1,1
2.97,1.0201,1.0168,1.0201,1.0201,1.0033,1,1
2.98,1.0201,1.0168,1.0201,1.0201,1.0033,1,1
2.99,1.0201,1.0168,1.0201,1.0201,1.0032,1,1
3,1.0201,1.0168,1.0201,1.0201,1.0032,1,1
3.01,0.99003,1.0166,1.0188,1.0176,0.97386,0.97178,0.97291
3.02,0.99003,1.0164,1.0175,1.0153,0.97409,0.97297,0.97512
3.03,0.99003,1.0161,1.0163,1.0132,0.97431,0.97412,0.97715
3.04,0.99003,1.0159,1.0152,1.0112,0.97454,0.97522,0.97902
3.05,0.99003,1.0157,1.0141,1.0095,0.97476,0.97627,0.98073
3.06,0.99003,1.0154,1.013,1.0079,0.97499,0.97728,0.98231
3.07,0.99003,1.0152,1.012,1.0064,0.9752,0.97825,0.98377
3.08,0.99003,1.015,1.0111,1.005,0.97542,0.97917,0.9851
3.09,0.99003,1.0147,1.0102,1.0038,0.97564,0.98006,0.98633
3.1,0.99003,1.0145,1.0093,1.0026,0.97585,0.98091,0.98745
3.11,0.99003,1.0143,1.0085,1.0016,0.97607,0.98173,0.98849
3.12,0.99003,1.0141,1.0076,1.0006,0.97628,0.98251,0.98944
3.13,0.99003,1.0139,1.0069,0.99971,0.97648,0.98326,0.99031
3.14,0.99003,1.0137,1.0061,0.9989,0.97669,0.98397,0.99111
3.15,0.99003,1.0134,1.0054,0.99816,0.9769,0.98466,0.99185
3.16,0.99003,1.0132,1.0048,0.99749,0.9771,0.98532,0.99252
3.17,0.99003,1.013,1.0041,0.99686,0.9773,0.98595,0.99314
3.18,0.99003,1.0128,1.0035,0.99629,0.9775,0.98655,0.99371
3.19,0.99003,1.0126,1.0029,0.99577,0.9777,0.98713,0.99423
3.2,0.99003,1.0124,1.0024,0.99529,0.9779,0.98768,0.99471
3.21,0.99003,1.0122,1.0018,0.99485,0.97809,0.98821,0.99515
3.22,0.99003,1.012,1.0013,0.99445,0.97828,0.98872,0.99555
3.23,0.99003,1.0118,1.0008,0.99408,0.97848,0.9892,0.99592
3.24,0.99003,1.0116,1.0004,0.99374,0.97867,0.98967,0.99626
3.25,0.99003,1.0114,0.99991,0.99343,0.97885,0.99011,0.99657
3.26,0.99003,1.0112,0.99948,0.99315,0.97904,0.99054,0.99685
3.27,0.99003,1.011,0.99907,0.99289,0.97923,0.99095,0.99712
3.28,0.99003,1.0108,0.99868,0.99265,0.97941,0.99134,0.99736
3.29,0.99003,1.0107,0.9983,0.99243,0.97959,0.99171,0.99758
3.3,0.99003,1.0105,0.99794,0.99223,0.97977,0.99207,0.99778
3.31,0.99003,1.0103,0.9976,0.99205,0.97995,0.99241,0.99796
3.32,0.99003,1.0101,0.99727,0.99188,0.98013,0.99274,0.99813
3.33,0.99003,1.0099,0.99695,0.99172,0.9803,0.99305,0.99829
3.34,0.99003,1.0097,0.99665,0.99158,0.98048,0.99335,0.99843
3.35,0.99003,1.0096,0.99636,0.99145,0.98065,0.99364,0.99856
3.36,0.99003,1.0094,0.99609,0.99133,0.98082,0.99391,0.99868
3.37,0.99003,1.0092,0.99582,0.99122,0.98099,0.99418,0.99879
3.38,0.99003,1.009,0.99557,0.99112,0.98116,0.99443,0.99889
3.39,0.99003,1.0089,0.99533,0.99103,0.98132,0.99467,0.99898
3.4,0.99003,1.0087,0.9951,0.99095,0.98149,0.9949,0.99907
3.41,0.99003,1.0085,0.99488,0.99087,0.98165,0.99512,0.99915
3.42,0.99003,1.0084,0.99467,0.9908,0.98181,0.99533,0.99922
3.43,0.99003,1.0082,0.99447,0.99074,0.98198,0.99553,0.99928
3.44,0.99003,1.008,0.99427,0.99068,0.98214,0.99573,0.99934
3.45,0.99003,1.0079,0.99409,0.99062,0.98229,0.99591,0.9994
3.46,0.99003,1.0077,0.99391,0.99057,0.98245,0.99609,0.99945
3.47,0.99003,1.0076,0.99374,0.99053,0.98261,0.99626,0.99949
3.48,0.99003,1.0074,0.99358,0.99049,0.98276,0.99642,0.99954
3.49,0.99003,1.0072,0.99343,0.99045,0.98291,0.99658,0.99957
3.5,0.99003,1.0071,0.99328,0.99041,0.98306,0.99673,0.99961
3.51,0.99003,1.0069,0.99314,0.99038,0.98321,0.99687,0.99964
3.52,0.99003,1.0068,0.993,0.99035,0.98336,0.997,0.99967
3.53,0.99003,1.0066,0.99287,0.99032,0.98351,0.99713,0.9997
3.54,0.99003,1.0065,0.99275,0.9903,0.98366,0.99726,0.99972
3.55,0.99003,1.0063,0.99263,0.99028,0.9838,0.99738,0.99975
3.56,0.99003,1.0062,0.99252,0.99025,0.98394,0.99749,0.99977
3.57,0.99003,1.006,0.99241,0.99024,0.98409,0.9976,0.99979
3.58,0.99003,1.0059,0.9923,0.99022,0.98423,0.9977,0.99981
3.59,0.99003,1.0057,0.99221,0.9902,0.98437,0.9978,0.99982
3.6,0.99003,1.0056,0.99211,0.99019,0.98451,0.9979,0.99984
3.61,0.99003,1.0055,0.99202,0.99017,0.98464,0.99799,0.99985
3.62,0.99003,1.0053,0.99193,0.99016,0.98478,0.99808,0.99986
3.63,0.99003,1.0052,0.99185,0.99015,0.98492,0.99816,0.99987
3.64,0.99003,1.0051,0.99177,0.99014,0.98505,0.99824,0.99988
3.65,0.99003,1.0049,0.99169,0.99013,0.98518,0.99832,0.99989
3.66,0.99003,1.0048,0.99162,0.99012,0.98531,0.99839,0.9999
3.67,0.99003,1.0046,0.99155,0.99011,0.98544,0.99846,0.99991
3.68,0.99003,1.0045,0.99149,0.99011,0.98557,0.99853,0.99992
3.69,0.99003,1.0044,0.99142,0.9901,0.9857,0.99859,0.99993
3.7,0.99003,1.0043,0.99136,0.99009,0.98583,0.99865,0.99993
3.71,0.99003,1.0041,0.9913,0.99009,0.98595,0.99871,0.99994
3.72,0.99003,1.004,0.99125,0.99008,0.98608,0.99877,0.99994
3.73,0.99003,1.0039,0.9912,0.99008,0.9862,0.99882,0.99995
3.74,0.99003,1.0038,0.99114,0.99007,0.98633,0.99887,0.99995
3.75,0.99003,1.0036,0.9911,0.99007,0.98645,0.99892,0.99996
3.76,0.99003,1.0035,0.99105,0.99007,0.98657,0.99897,0.99996
3.77,0.99003,1.0034,0.991,0.99006,0.98669,0.99901,0.99996
3.78,0.99003,1.0033,0.99096,0.99006,0.98681,0.99905,0.99997
3.79,0.99003,1.0031,0.99092,0.99006,0.98692,0.9991,0.99997
3.8,0.99003,1.003,0.99088,0.99005,0.98704,0.99913,0.99997
3.81,0.99003,1.0029,0.99084,0.99005,0.98715,0.99917,0.99997
3.82,0.99003,1.0028,0.99081,0.99005,0.98727,0.99921,0.99998
3.83,0.99003,1.0027,0.99078,0.99005,0.98738,0.99924,0.99998
3.84,0.99003,1.0026,0.99074,0.99005,0.98749,0.99928,0.99998
3.85,0.99003,1.0025,0.99071,0.99004,0.98761,0.99931,0.99998
3.86,0.99003,1.0023,0.99068,0.99004,0.98772,0.99934,0.99998
3.87,0.99003,1.0022,0.99065,0.99004,0.98782,0.99937,0.99998
3.88,0.99003,1.0021,0.99063,0.99004,0.98793,0.99939,0.99999
3.89,0.99003,1.002,0.9906,0.99004,0.98804,0.99942,0.99999
3.9,0.99003,1.0019,0.99057,0.99004,0.98815,0.99945,0.99999
3.91,0.99003,1.0018,0.99055,0.99004,0.98825,0.99947,0.99999
3.92,0.99003,1.0017,0.99053,0.99004,0.98836,0.99949,0.99999
3.93,0.99003,1.0016,0.99051,0.99003,0.98846,0.99951,0.99999
3.94,0.99003,1.0015,0.99049,0.99003,0.98856,0.99954,0.99999
3.95,0.99003,1.0014,0.99047,0.99003,0.98867,0.99956,0.99999
3.96,0.99003,1.0013,0.99045,0.99003,0.98877,0.99958,0.99999
3.97,0.99003,1.0012,0.99043,0.99003,0.98887,0.99959,0.99999
3.98,0.99003,1.0011,0.99041,0.99003,0.98897,0.99961,0.99999
3.99,0.99003,1.001,0.99039,0.99003,0.98906,0.99963,0.99999
4,0.99003,1.0009,0.99038,0.99003,0.98916,0.99964,0.99999
4.01,1,1.0009,0.9908,0.99086,0.99914,1.0093,1.0092
4.02,1,1.0009,0.9912,0.99162,0.99914,1.0089,1.0084
4.03,1,1.0008,0.99158,0.99232,0.99915,1.0085,1.0077
4.04,1,1.0008,0.99194,0.99296,0.99916,1.0081,1.0071
4.05,1,1.0008,0.99229,0.99355,0.99917,1.0078,1.0065
4.06,1,1.0008,0.99263,0.99408,0.99917,1.0074,1.006
4.07,1,1.0008,0.99295,0.99458,0.99918,1.0071,1.0055
4.08,1,1.0008,0.99326,0.99503,0.99919,1.0068,1.005
4.09,1,1.0008,0.99355,0.99544,0.9992,1.0065,1.0046
4.1,1,1.0008,0.99383,0.99582,0.9992,1.0062,1.0042
4.11,1,1.0008,0.9941,0.99617,0.99921,1.0059,1.0038
4.12,1,1.0008,0.99435,0.99649,0.99922,1.0057,1.0035
4.13,1,1.0008,0.9946,0.99678,0.99922,1.0054,1.0032
4.14,1,1.0008,0.99483,0.99705,0.99923,1.0052,1.003
4.15,1,1.0008,0.99506,0.9973,0.99924,1.005,1.0027
4.16,1,1.0008,0.99527,0.99752,0.99925,1.0047,1.0025
4.17,1,1.0007,0.99548,0.99773,0.99925,1.0045,1.0023
4.18,1,1.0007,0.99568,0.99792,0.99926,1.0043,1.0021
4.19,1,1.0007,0.99586,0.99809,0.99927,1.0042,1.0019
4.2,1,1.0007,0.99604,0.99825,0.99927,1.004,1.0018
4.21,1,1.0007,0.99622,0.9984,0.99928,1.0038,1.0016
4.22,1,1.0007,0.99638,0.99853,0.99929,1.0036,1.0015
4.23,1,1.0007,0.99654,0.99865,0.99929,1.0035,1.0014
4.24,1,1.0007,0.99669,0.99876,0.9993,1.0033,1.0012
4.25,1,1.0007,0.99683,0.99887,0.9993,1.0032,1.0011
4.26,1,1.0007,0.99697,0.99896,0.99931,1.003,1.001
4.27,1,1.0007,0.9971,0.99905,0.99932,1.0029,1.001
4.28,1,1.0007,0.99723,0.99913,0.99932,1.0028,1.0009
4.29,1,1.0007,0.99735,0.9992,0.99933,1.0027,1.0008
4.3,1,1.0007,0.99746,0.99927,0.99934,1.0025,1.0007
4.31,1,1.0007,0.99757,0.99933,0.99934,1.0024,1.0007
4.32,1,1.0007,0.99768,0.99938,0.99935,1.0023,1.0006
4.33,1,1.0006,0.99778,0.99944,0.99935,1.0022,1.0006
4.34,1,1.0006,0.99788,0.99948,0.99936,1.0021,1.0005
4.35,1,1.0006,0.99797,0.99953,0.99936,1.002,1.0005
4.36,1,1.0006,0.99806,0.99956,0.99937,1.0019,1.0004
4.37,1,1.0006,0.99814,0.9996,0.99938,1.0019,1.0004
4.38,1,1.0006,0.99822,0.99963,0.99938,1.0018,1.0004
4.39,1,1.0006,0.9983,0.99966,0.99939,1.0017,1.0003
4.4,1,1.0006,0.99837,0.99969,0.99939,1.0016,1.0003
4.41,1,1.0006,0.99844,0.99972,0.9994,1.0016,1.0003
4.42,1,1.0006,0.99851,0.99974,0.9994,1.0015,1.0003
4.43,1,1.0006,0.99858,0.99976,0.99941,1.0014,1.0002
4.44,1,1.0006,0.99864,0.99978,0.99941,1.0014,1.0002
4.45,1,1.0006,0.9987,0.9998,0.99942,1.0013,1.0002
4.46,1,1.0006,0.99875,0.99982,0.99942,1.0012,1.0002
4.47,1,1.0006,0.99881,0.99983,0.99943,1.0012,1.0002
4.48,1,1.0006,0.99886,0.99985,0.99944,1.0011,1.0002
4.49,1,1.0006,0.99891,0.99986,0.99944,1.0011,1.0001
4.5,1,1.0006,0.99896,0.99987,0.99945,1.001,1.0001
4.51,1,1.0006,0.999,0.99988,0.99945,1.001,1.0001
4.52,1,1.0005,0.99905,0.99989,0.99946,1.001,1.0001
4.53,1,1.0005,0.99909,0.9999,0.99946,1.0009,1.0001
4.54,1,1.0005,0.99913,0.99991,0.99946,1.0009,1.0001
4.55,1,1.0005,0.99917,0.99992,0.99947,1.0008,1.0001
4.56,1,1.0005,0.9992,0.99992,0.99947,1.0008,1.0001
4.57,1,1.0005,0.99924,0.99993,0.99948,1.0008,1.0001
4.58,1,1.0005,0.99927,0.99994,0.99948,1.0007,1.0001
4.59,1,1.0005,0.9993,0.99994,0.99949,1.0007,1.0001
4.6,1,1.0005,0.99933,0.99995,0.99949,1.0007,1.0001
4.61,1,1.0005,0.99936,0.99995,0.9995,1.0006,1
4.62,1,1.0005,0.99939,0.99995,0.9995,1.0006,1
4.63,1,1.0005,0.99941,0.99996,0.99951,1.0006,1
4.64,1,1.0005,0.99944,0.99996,0.99951,1.0006,1
4.65,1,1.0005,0.99946,0.99997,0.99952,1.0005,1
4.66,1,1.0005,0.99949,0.99997,0.99952,1.0005,1
4.67,1,1.0005,0.99951,0.99997,0.99952,1.0005,1
4.68,1,1.0005,0.99953,0.99997,0.99953,1.0005,1
4.69,1,1.0005,0.99955,0.99998,0.99953,1.0004,1
4.7,1,1.0005,0.99957,0.99998,0.99954,1.0004,1
4.71,1,1.0005,0.99959,0.99998,0.99954,1.0004,1
4.72,1,1.0005,0.99961,0.99998,0.99955,1.0004,1
4.73,1,1.0005,0.99962,0.99998,0.99955,1.0004,1
4.74,1,1.0004,0.99964,0.99998,0.99955,1.0004,1
4.75,1,1.0004,0.99966,0.99999,0.99956,1.0003,1
4.76,1,1.0004,0.99967,0.99999,0.99956,1.0003,1
4.77,1,1.0004,0.99969,0.99999,0.99957,1.0003,1
4.78,1,1.0004,0.9997,0.99999,0.99957,1.0003,1
4.79,1,1.0004,0.99971,0.99999,0.99957,1.0003,1
4.8,1,1.0004,0.99973,0.99999,0.99958,1.0003,1
4.81,1,1.0004,0.99974,0.99999,0.99958,1.0003,1
4.82,1,1.0004,0.99975,0.99999,0.99958,1.0003,1
4.83,1,1.0004,0.99976,0.99999,0.99959,1.0002,1
4.84,1,1.0004,0.99977,0.99999,0.99959,1.0002,1
4.85,1,1.0004,0.99978,0.99999,0.9996,1.0002,1
4.86,1,1.0004,0.99979,0.99999,0.9996,1.0002,1
4.87,1,1.0004,0.9998,0.99999,0.9996,1.0002,1
4.88,1,1.0004,0.99981,1,0.99961,1.0002,1
4.89,1,1.0004,0.99982,1,0.99961,1.0002,1
4.9,1,1.0004,0.99982,1,0.99961,1.0002,1
4.91,1,1.0004,0.99983,1,0.99962,1.0002,1
4.92,1,1.0004,0.99984,1,0.99962,1.0002,1
4.93,1,1.0004,0.99985,1,0.99962,1.0002,1
4.94,1,1.0004,0.99985,1,0.99963,1.0001,1
4.95,1,1.0004,0.99986,1,0.99963,1.0001,1
4.96,1,1.0004,0.99987,1,0.99963,1.0001,1
4.97,1,1.0004,0.99987,1,0.99964,1.0001,1
4.98,1,1.0004,0.99988,1,0.99964,1.0001,1
4.99,1,1.0004,0.99988,1,0.99964,1.0001,1
5,1,1.0004,0.99989,1,0.99965,1.0001,1


==> fig/2Dmem/2DmemPureDilatationRelaxationSigma22.csv <==
0,0,0,0,0
0.01,0.030075,0.033055,0.044453,0.057623
0.02,0.030075,0.033028,0.043822,0.055309
0.03,0.030075,0.033001,0.043219,0.053192
0.04,0.030075,0.032975,0.042643,0.051253
0.05,0.030075,0.032948,0.042093,0.049478
0.06,0.030075,0.032922,0.041566,0.047852
0.07,0.030075,0.032896,0.041063,0.046363
0.08,0.030075,0.032871,0.040582,0.045
0.09,0.030075,0.032845,0.040123,0.043751
0.1,0.030075,0.03282,0.039683,0.042607
0.11,0.030075,0.032795,0.039263,0.041559
0.12,0.030075,0.03277,0.038861,0.040599
0.13,0.030075,0.032746,0.038477,0.039719
0.14,0.030075,0.032721,0.03811,0.038913
0.15,0.030075,0.032697,0.037759,0.038175
0.16,0.030075,0.032674,0.037423,0.037498
0.17,0.030075,0.03265,0.037102,0.036878
0.18,0.030075,0.032627,0.036795,0.03631
0.19,0.030075,0.032603,0.036502,0.03579
0.2,0.030075,0.03258,0.036221,0.035313
0.21,0.030075,0.032558,0.035953,0.034876
0.22,0.030075,0.032535,0.035697,0.034475
0.23,0.030075,0.032513,0.035451,0.034108
0.24,0.030075,0.032491,0.035217,0.033772
0.25,0.030075,0.032469,0.034993,0.033463
0.26,0.030075,0.032447,0.034778,0.033181
0.27,0.030075,0.032425,0.034573,0.032922
0.28,0.030075,0.032404,0.034377,0.032684
0.29,0.030075,0.032383,0.03419,0.032467
0.3,0.030075,0.032362,0.03401,0.032267
0.31,0.030075,0.032341,0.033839,0.032084
0.32,0.030075,0.032321,0.033675,0.031917
0.33,0.030075,0.0323,0.033518,0.031763
0.34,0.030075,0.03228,0.033368,0.031622
0.35,0.030075,0.03226,0.033224,0.031493
0.36,0.030075,0.03224,0.033087,0.031375
0.37,0.030075,0.032221,0.032956,0.031267
0.38,0.030075,0.032201,0.03283,0.031167
0.39,0.030075,0.032182,0.03271,0.031076
0.4,0.030075,0.032163,0.032596,0.030993
0.41,0.030075,0.032144,0.032486,0.030916
0.42,0.030075,0.032125,0.032381,0.030846
0.43,0.030075,0.032106,0.032281,0.030782
0.44,0.030075,0.032088,0.032185,0.030723
0.45,0.030075,0.03207,0.032093,0.030669
0.46,0.030075,0.032052,0.032005,0.03062
0.47,0.030075,0.032034,0.031921,0.030574
0.48,0.030075,0.032016,0.031841,0.030533
0.49,0.030075,0.031998,0.031764,0.030494
0.5,0.030075,0.031981,0.03169,0.030459
0.51,0.030075,0.031964,0.03162,0.030427
0.52,0.030075,0.031947,0.031553,0.030398
0.53,0.030075,0.03193,0.031488,0.030371
0.54,0.030075,0.031913,0.031427,0.030346
0.55,0.030075,0.031896,0.031368,0.030324
0.56,0.030075,0.03188,0.031312,0.030303
0.57,0.030075,0.031863,0.031258,0.030284
0.58,0.030075,0.031847,0.031206,0.030267
0.59,0.030075,0.031831,0.031157,0.030251
0.6,0.030075,0.031815,0.03111,0.030236
0.61,0.030075,0.031799,0.031065,0.030223
0.62,0.030075,0.031784,0.031022,0.03021
0.63,0.030075,0.031768,0.030981,0.030199
0.64,0.030075,0.031753,0.030941,0.030189
0.65,0.030075,0.031738,0.030904,0.030179
0.66,0.030075,0.031723,0.030868,0.030171
0.67,0.030075,0.031708,0.030833,0.030163
0.68,0.030075,0.031693,0.0308,0.030155
0.69,0.030075,0.031678,0.030769,0.030149
0.7,0.030075,0.031664,0.030739,0.030142
0.71,0.030075,0.031649,0.03071,0.030137
0.72,0.030075,0.031635,0.030682,0.030132
0.73,0.030075,0.031621,0.030656,0.030127
0.74,0.030075,0.031607,0.03063,0.030123
0.75,0.030075,0.031593,0.030606,0.030119
0.76,0.030075,0.031579,0.030583,0.030115
0.77,0.030075,0.031566,0.030561,0.030112
0.78,0.030075,0.031552,0.03054,0.030109
0.79,0.030075,0.031539,0.03052,0.030106
0.8,0.030075,0.031526,0.0305,0.030103
0.81,0.030075,0.031513,0.030482,0.030101
0.82,0.030075,0.0315,0.030464,0.030099
0.83,0.030075,0.031487,0.030447,0.030097
0.84,0.030075,0.031474,0.030431,0.030095
0.85,0.030075,0.031461,0.030416,0.030093
0.86,0.030075,0.031449,0.030401,0.030092
0.87,0.030075,0.031436,0.030387,0.03009
0.88,0.030075,0.031424,0.030373,0.030089
0.89,0.030075,0.031412,0.03036,0.030088
0.9,0.030075,0.0314,0.030348,0.030087
0.91,0.030075,0.031388,0.030336,0.030086
0.92,0.030075,0.031376,0.030324,0.030085
0.93,0.030075,0.031364,0.030314,0.030084
0.94,0.030075,0.031352,0.030303,0.030083
0.95,0.030075,0.031341,0.030293,0.030083
0.96,0.030075,0.031329,0.030284,0.030082
0.97,0.030075,0.031318,0.030275,0.030081
0.98,0.030075,0.031307,0.030266,0.030081
0.99,0.030075,0.031296,0.030258,0.03008
1,0.030075,0.031285,0.03025,0.03008
1.01,0.030075,0.031274,0.030242,0.03008
1.02,0.030075,0.031263,0.030235,0.030079
1.03,0.030075,0.031252,0.030228,0.030079
1.04,0.030075,0.031241,0.030221,0.030079
1.05,0.030075,0.031231,0.030215,0.030078
1.06,0.030075,0.03122,0.030209,0.030078
1.07,0.030075,0.03121,0.030203,0.030078
1.08,0.030075,0.0312,0.030197,0.030077
1.09,0.030075,0.03119,0.030192,0.030077
1.1,0.030075,0.031179,0.030187,0.030077
1.11,0.030075,0.03117,0.030182,0.030077
1.12,0.030075,0.03116,0.030178,0.030077
1.13,0.030075,0.03115,0.030173,0.030077
1.14,0.030075,0.03114,0.030169,0.030076
1.15,0.030075,0.03113,0.030165,0.030076
1.16,0.030075,0.031121,0.030161,0.030076
1.17,0.030075,0.031111,0.030157,0.030076
1.18,0.030075,0.031102,0.030154,0.030076
1.19,0.030075,0.031093,0.03015,0.030076
1.2,0.030075,0.031084,0.030147,0.030076
1.21,0.030075,0.031074,0.030144,0.030076
1.22,0.030075,0.031065,0.030141,0.030076
1.23,0.030075,0.031057,0.030138,0.030076
1.24,0.030075,0.031048,0.030135,0.030076
1.25,0.030075,0.031039,0.030133,0.030076
1.26,0.030075,0.03103,0.03013,0.030076
1.27,0.030075,0.031022,0.030128,0.030075
1.28,0.030075,0.031013,0.030125,0.030075
1.29,0.030075,0.031004,0.030123,0.030075
1.3,0.030075,0.030996,0.030121,0.030075
1.31,0.030075,0.030988,0.030119,0.030075
1.32,0.030075,0.03098,0.030117,0.030075
1.33,0.030075,0.030971,0.030115,0.030075
1.34,0.030075,0.030963,0.030114,0.030075
1.35,0.030075,0.030955,0.030112,0.030075
1.36,0.030075,0.030947,0.03011,0.030075
1.37,0.030075,0.030939,0.030109,0.030075
1.38,0.030075,0.030932,0.030107,0.030075
1.39,0.030075,0.030924,0.030106,0.030075
1.4,0.030075,0.030916,0.030105,0.030075
1.41,0.030075,0.030909,0.030103,0.030075
1.42,0.030075,0.030901,0.030102,0.030075
1.43,0.030075,0.030894,0.030101,0.030075
1.44,0.030075,0.030886,0.0301,0.030075
1.45,0.030075,0.030879,0.030099,0.030075
1.46,0.030075,0.030872,0.030098,0.030075
1.47,0.030075,0.030864,0.030097,0.030075
1.48,0.030075,0.030857,0.030096,0.030075
1.49,0.030075,0.03085,0.030095,0.030075
1.5,0.030075,0.030843,0.030094,0.030075
1.51,0.0603,0.064034,0.074624,0.08771
1.52,0.0603,0.064,0.073996,0.085409
1.53,0.0603,0.063966,0.073396,0.083302
1.54,0.0603,0.063933,0.072822,0.081372
1.55,0.0603,0.0639,0.072273,0.079606
1.56,0.0603,0.063867,0.071749,0.077989
1.57,0.0603,0.063834,0.071248,0.076507
1.58,0.0603,0.063802,0.070768,0.07515
1.59,0.0603,0.06377,0.07031,0.073908
1.6,0.0603,0.063739,0.069872,0.07277
1.61,0.0603,0.063707,0.069454,0.071727
1.62,0.0603,0.063676,0.069054,0.070771
1.63,0.0603,0.063645,0.068671,0.069896
1.64,0.0603,0.063615,0.068305,0.069094
1.65,0.0603,0.063585,0.067955,0.06836
1.66,0.0603,0.063555,0.067621,0.067687
1.67,0.0603,0.063525,0.067301,0.06707
1.68,0.0603,0.063496,0.066996,0.066505
1.69,0.0603,0.063467,0.066703,0.065987
1.7,0.0603,0.063438,0.066424,0.065512
1.71,0.0603,0.063409,0.066157,0.065077
1.72,0.0603,0.063381,0.065901,0.064678
1.73,0.0603,0.063353,0.065657,0.064313
1.74,0.0603,0.063325,0.065423,0.063978
1.75,0.0603,0.063298,0.0652,0.063671
1.76,0.0603,0.063271,0.064986,0.06339
1.77,0.0603,0.063243,0.064782,0.063132
1.78,0.0603,0.063217,0.064586,0.062896
1.79,0.0603,0.06319,0.064399,0.06268
1.8,0.0603,0.063164,0.064221,0.062481
1.81,0.0603,0.063138,0.06405,0.062299
1.82,0.0603,0.063112,0.063886,0.062133
1.83,0.0603,0.063086,0.06373,0.06198
1.84,0.0603,0.063061,0.063581,0.06184
1.85,0.0603,0.063036,0.063438,0.061711
1.86,0.0603,0.063011,0.063301,0.061594
1.87,0.0603,0.062987,0.06317,0.061486
1.88,0.0603,0.062962,0.063045,0.061387
1.89,0.0603,0.062938,0.062926,0.061296
1.9,0.0603,0.062914,0.062811,0.061213
1.91,0.0603,0.06289,0.062702,0.061137
1.92,0.0603,0.062867,0.062597,0.061067
1.93,0.0603,0.062843,0.062497,0.061004
1.94,0.0603,0.06282,0.062402,0.060945
1.95,0.0603,0.062797,0.06231,0.060891
1.96,0.0603,0.062775,0.062223,0.060842
1.97,0.0603,0.062752,0.062139,0.060797
1.98,0.0603,0.06273,0.062059,0.060755
1.99,0.0603,0.062708,0.061982,0.060717
2,0.0603,0.062686,0.061909,0.060683
2.01,0.0603,0.062664,0.061839,0.060651
2.02,0.0603,0.062643,0.061772,0.060621
2.03,0.0603,0.062622,0.061708,0.060595
2.04,0.0603,0.062601,0.061647,0.06057
2.05,0.0603,0.06258,0.061588,0.060548
2.06,0.0603,0.062559,0.061532,0.060527
2.07,0.0603,0.062538,0.061479,0.060508
2.08,0.0603,0.062518,0.061427,0.060491
2.09,0.0603,0.062498,0.061378,0.060475
2.1,0.0603,0.062478,0.061331,0.06046
2.11,0.0603,0.062458,0.061286,0.060447
2.12,0.0603,0.062439,0.061244,0.060435
2.13,0.0603,0.062419,0.061203,0.060423
2.14,0.0603,0.0624,0.061163,0.060413
2.15,0.0603,0.062381,0.061126,0.060404
2.16,0.0603,0.062362,0.06109,0.060395
2.17,0.0603,0.062343,0.061055,0.060387
2.18,0.0603,0.062325,0.061023,0.06038
2.19,0.0603,0.062307,0.060991,0.060373
2.2,0.0603,0.062288,0.060961,0.060367
2.21,0.0603,0.06227,0.060932,0.060362
2.22,0.0603,0.062252,0.060905,0.060356
2.23,0.0603,0.062235,0.060879,0.060352
2.24,0.0603,0.062217,0.060853,0.060347
2.25,0.0603,0.0622,0.060829,0.060343
2.26,0.0603,0.062183,0.060806,0.06034
2.27,0.0603,0.062166,0.060784,0.060337
2.28,0.0603,0.062149,0.060763,0.060333
2.29,0.0603,0.062132,0.060743,0.060331
2.3,0.0603,0.062115,0.060724,0.060328
2.31,0.0603,0.062099,0.060705,0.060326
2.32,0.0603,0.062083,0.060688,0.060324
2.33,0.0603,0.062066,0.060671,0.060322
2.34,0.0603,0.06205,0.060655,0.06032
2.35,0.0603,0.062035,0.060639,0.060318
2.36,0.0603,0.062019,0.060625,0.060317
2.37,0.0603,0.062003,0.06061,0.060315
2.38,0.0603,0.061988,0.060597,0.060314
2.39,0.0603,0.061973,0.060584,0.060313
2.4,0.0603,0.061957,0.060572,0.060312
2.41,0.0603,0.061942,0.06056,0.060311
2.42,0.0603,0.061927,0.060549,0.06031
2.43,0.0603,0.061913,0.060538,0.060309
2.44,0.0603,0.061898,0.060527,0.060308
2.45,0.0603,0.061884,0.060518,0.060308
2.46,0.0603,0.061869,0.060508,0.060307
2.47,0.0603,0.061855,0.060499,0.060306
2.48,0.0603,0.061841,0.06049,0.060306
2.49,0.0603,0.061827,0.060482,0.060305
2.5,0.0603,0.061813,0.060474,0.060305
2.51,0.0603,0.0618,0.060467,0.060305
2.52,0.0603,0.061786,0.060459,0.060304
2.53,0.0603,0.061773,0.060452,0.060304
2.54,0.0603,0.061759,0.060446,0.060303
2.55,0.0603,0.061746,0.060439,0.060303
2.56,0.0603,0.061733,0.060433,0.060303
2.57,0.0603,0.06172,0.060428,0.060303
2.58,0.0603,0.061707,0.060422,0.060302
2.59,0.0603,0.061694,0.060417,0.060302
2.6,0.0603,0.061682,0.060412,0.060302
2.61,0.0603,0.061669,0.060407,0.060302
2.62,0.0603,0.061657,0.060402,0.060302
2.63,0.0603,0.061645,0.060398,0.060302
2.64,0.0603,0.061632,0.060393,0.060301
2.65,0.0603,0.06162,0.060389,0.060301
2.66,0.0603,0.061608,0.060386,0.060301
2.67,0.0603,0.061597,0.060382,0.060301
2.68,0.0603,0.061585,0.060378,0.060301
2.69,0.0603,0.061573,0.060375,0.060301
2.7,0.0603,0.061562,0.060372,0.060301
2.71,0.0603,0.06155,0.060368,0.060301
2.72,0.0603,0.061539,0.060365,0.060301
2.73,0.0603,0.061528,0.060363,0.060301
2.74,0.0603,0.061517,0.06036,0.060301
2.75,0.0603,0.061506,0.060357,0.060301
2.76,0.0603,0.061495,0.060355,0.060301
2.77,0.0603,0.061484,0.060352,0.0603
2.78,0.0603,0.061473,0.06035,0.0603
2.79,0.0603,0.061463,0.060348,0.0603
2.8,0.0603,0.061452,0.060346,0.0603
2.81,0.0603,0.061442,0.060344,0.0603
2.82,0.0603,0.061431,0.060342,0.0603
2.83,0.0603,0.061421,0.06034,0.0603
2.84,0.0603,0.061411,0.060338,0.0603
2.85,0.0603,0.061401,0.060337,0.0603
2.86,0.0603,0.061391,0.060335,0.0603
2.87,0.0603,0.061381,0.060334,0.0603
2.88,0.0603,0.061371,0.060332,0.0603
2.89,0.0603,0.061362,0.060331,0.0603
2.9,0.0603,0.061352,0.060329,0.0603
2.91,0.0603,0.061343,0.060328,0.0603
2.92,0.0603,0.061333,0.060327,0.0603
2.93,0.0603,0.061324,0.060326,0.0603
2.94,0.0603,0.061315,0.060325,0.0603
2.95,0.0603,0.061305,0.060324,0.0603
2.96,0.0603,0.061296,0.060323,0.0603
2.97,0.0603,0.061287,0.060322,0.0603
2.98,0.0603,0.061278,0.060321,0.0603
2.99,0.0603,0.06127,0.06032,0.0603
3,0.0603,0.061261,0.060319,0.0603
3.01,-0.029925,-0.037768,-0.07226,-0.11118
3.02,-0.029925,-0.037699,-0.070467,-0.10457
3.03,-0.029925,-0.037631,-0.068748,-0.098478
3.04,-0.029925,-0.037563,-0.0671,-0.092876
3.05,-0.029925,-0.037496,-0.065521,-0.087723
3.06,-0.029925,-0.037429,-0.064007,-0.082984
3.07,-0.029925,-0.037364,-0.062556,-0.078629
3.08,-0.029925,-0.037298,-0.061165,-0.074625
3.09,-0.029925,-0.037233,-0.059833,-0.070947
3.1,-0.029925,-0.037169,-0.058556,-0.067568
3.11,-0.029925,-0.037105,-0.057333,-0.064464
3.12,-0.029925,-0.037042,-0.056162,-0.061614
3.13,-0.029925,-0.03698,-0.055039,-0.058997
3.14,-0.029925,-0.036917,-0.053964,-0.056594
3.15,-0.029925,-0.036856,-0.052934,-0.054388
3.16,-0.029925,-0.036795,-0.051948,-0.052363
3.17,-0.029925,-0.036734,-0.051003,-0.050505
3.18,-0.029925,-0.036674,-0.050099,-0.0488
3.19,-0.029925,-0.036615,-0.049232,-0.047236
3.2,-0.029925,-0.036556,-0.048403,-0.0458
3.21,-0.029925,-0.036498,-0.047608,-0.044483
3.22,-0.029925,-0.03644,-0.046848,-0.043275
3.23,-0.029925,-0.036382,-0.04612,-0.042166
3.24,-0.029925,-0.036325,-0.045423,-0.04115
3.25,-0.029925,-0.036269,-0.044755,-0.040217
3.26,-0.029925,-0.036213,-0.044116,-0.039362
3.27,-0.029925,-0.036157,-0.043504,-0.038578
3.28,-0.029925,-0.036102,-0.042919,-0.037858
3.29,-0.029925,-0.036048,-0.042358,-0.037199
3.3,-0.029925,-0.035994,-0.041822,-0.036594
3.31,-0.029925,-0.03594,-0.041309,-0.036039
3.32,-0.029925,-0.035887,-0.040817,-0.035531
3.33,-0.029925,-0.035834,-0.040347,-0.035064
3.34,-0.029925,-0.035782,-0.039896,-0.034637
3.35,-0.029925,-0.03573,-0.039465,-0.034244
3.36,-0.029925,-0.035679,-0.039053,-0.033885
3.37,-0.029925,-0.035628,-0.038658,-0.033555
3.38,-0.029925,-0.035578,-0.038281,-0.033253
3.39,-0.029925,-0.035528,-0.037919,-0.032976
3.4,-0.029925,-0.035478,-0.037573,-0.032722
3.41,-0.029925,-0.035429,-0.037242,-0.032489
3.42,-0.029925,-0.035381,-0.036926,-0.032276
3.43,-0.029925,-0.035332,-0.036623,-0.03208
3.44,-0.029925,-0.035284,-0.036333,-0.0319
3.45,-0.029925,-0.035237,-0.036055,-0.031736
3.46,-0.029925,-0.03519,-0.03579,-0.031585
3.47,-0.029925,-0.035143,-0.035535,-0.031447
3.48,-0.029925,-0.035097,-0.035292,-0.03132
3.49,-0.029925,-0.035051,-0.03506,-0.031204
3.5,-0.029925,-0.035006,-0.034837,-0.031097
3.51,-0.029925,-0.034961,-0.034624,-0.031
3.52,-0.029925,-0.034916,-0.034421,-0.03091
3.53,-0.029925,-0.034872,-0.034226,-0.030828
3.54,-0.029925,-0.034828,-0.034039,-0.030753
3.55,-0.029925,-0.034785,-0.033861,-0.030684
3.56,-0.029925,-0.034742,-0.03369,-0.030621
3.57,-0.029925,-0.034699,-0.033527,-0.030563
3.58,-0.029925,-0.034657,-0.03337,-0.030509
3.59,-0.029925,-0.034615,-0.033221,-0.030461
3.6,-0.029925,-0.034573,-0.033078,-0.030416
3.61,-0.029925,-0.034532,-0.032941,-0.030375
3.62,-0.029925,-0.034491,-0.03281,-0.030338
3.63,-0.029925,-0.03445,-0.032685,-0.030303
3.64,-0.029925,-0.03441,-0.032565,-0.030272
3.65,-0.029925,-0.03437,-0.032451,-0.030243
3.66,-0.029925,-0.034331,-0.032341,-0.030216
3.67,-0.029925,-0.034292,-0.032236,-0.030192
3.68,-0.029925,-0.034253,-0.032136,-0.03017
3.69,-0.029925,-0.034215,-0.03204,-0.030149
3.7,-0.029925,-0.034177,-0.031948,-0.030131
3.71,-0.029925,-0.034139,-0.03186,-0.030114
3.72,-0.029925,-0.034101,-0.031776,-0.030098
3.73,-0.029925,-0.034064,-0.031696,-0.030083
3.74,-0.029925,-0.034027,-0.031619,-0.03007
3.75,-0.029925,-0.033991,-0.031545,-0.030058
3.76,-0.029925,-0.033955,-0.031475,-0.030047
3.77,-0.029925,-0.033919,-0.031407,-0.030037
3.78,-0.029925,-0.033883,-0.031343,-0.030028
3.79,-0.029925,-0.033848,-0.031281,-0.030019
3.8,-0.029925,-0.033813,-0.031223,-0.030011
3.81,-0.029925,-0.033779,-0.031166,-0.030004
3.82,-0.029925,-0.033745,-0.031112,-0.029997
3.83,-0.029925,-0.033711,-0.031061,-0.029991
3.84,-0.029925,-0.033677,-0.031011,-0.029986
3.85,-0.029925,-0.033643,-0.030964,-0.029981
3.86,-0.029925,-0.03361,-0.030919,-0.029976
3.87,-0.029925,-0.033578,-0.030876,-0.029972
3.88,-0.029925,-0.033545,-0.030834,-0.029968
3.89,-0.029925,-0.033513,-0.030795,-0.029964
3.9,-0.029925,-0.033481,-0.030757,-0.029961
3.91,-0.029925,-0.033449,-0.030721,-0.029958
3.92,-0.029925,-0.033418,-0.030686,-0.029955
3.93,-0.029925,-0.033387,-0.030653,-0.029953
3.94,-0.029925,-0.033356,-0.030622,-0.02995
3.95,-0.029925,-0.033325,-0.030591,-0.029948
3.96,-0.029925,-0.033295,-0.030562,-0.029946
3.97,-0.029925,-0.033265,-0.030535,-0.029945
3.98,-0.029925,-0.033235,-0.030508,-0.029943
3.99,-0.029925,-0.033206,-0.030483,-0.029942
4,-0.029925,-0.033177,-0.030459,-0.02994
4.01,0,-0.00025927,0.013935,0.027672
4.02,0,-0.00025694,0.013324,0.025348
4.03,0,-0.00025463,0.01274,0.023221
4.04,0,-0.00025234,0.012182,0.021273
4.05,0,-0.00025006,0.011648,0.01949
4.06,0,-0.00024781,0.011138,0.017857
4.07,0,-0.00024558,0.010651,0.016362
4.08,0,-0.00024337,0.010184,0.014992
4.09,0,-0.00024118,0.0097389,0.013737
4.1,0,-0.00023901,0.009313,0.012588
4.11,0,-0.00023686,0.0089058,0.011535
4.12,0,-0.00023473,0.0085165,0.010571
4.13,0,-0.00023261,0.0081443,0.0096875
4.14,0,-0.00023052,0.0077884,0.008878
4.15,0,-0.00022844,0.0074482,0.0081363
4.16,0,-0.00022639,0.0071229,0.0074568
4.17,0,-0.00022435,0.0068118,0.0068341
4.18,0,-0.00022233,0.0065144,0.0062635
4.19,0,-0.00022033,0.0062301,0.0057406
4.2,0,-0.00021834,0.0059582,0.0052615
4.21,0,-0.00021638,0.0056982,0.0048224
4.22,0,-0.00021443,0.0054496,0.0044199
4.23,0,-0.0002125,0.0052118,0.0040512
4.24,0,-0.00021059,0.0049845,0.0037132
4.25,0,-0.00020869,0.0047671,0.0034034
4.26,0,-0.00020681,0.0045593,0.0031195
4.27,0,-0.00020495,0.0043605,0.0028594
4.28,0,-0.00020311,0.0041704,0.0026209
4.29,0,-0.00020128,0.0039886,0.0024023
4.3,0,-0.00019946,0.0038148,0.002202
4.31,0,-0.00019767,0.0036485,0.0020184
4.32,0,-0.00019589,0.0034896,0.0018501
4.33,0,-0.00019413,0.0033375,0.0016958
4.34,0,-0.00019238,0.0031921,0.0015544
4.35,0,-0.00019065,0.003053,0.0014248
4.36,0,-0.00018893,0.0029201,0.0013061
4.37,0,-0.00018723,0.0027929,0.0011972
4.38,0,-0.00018554,0.0026712,0.0010974
4.39,0,-0.00018387,0.0025549,0.0010059
4.4,0,-0.00018222,0.0024437,0.00092206
4.41,0,-0.00018058,0.0023372,0.0008452
4.42,0,-0.00017895,0.0022355,0.00077475
4.43,0,-0.00017734,0.0021382,0.00071018
4.44,0,-0.00017574,0.0020451,0.00065098
4.45,0,-0.00017416,0.001956,0.00059672
4.46,0,-0.00017259,0.0018709,0.00054699
4.47,0,-0.00017104,0.0017895,0.0005014
4.48,0,-0.0001695,0.0017116,0.00045961
4.49,0,-0.00016797,0.0016371,0.0004213
4.5,0,-0.00016646,0.0015658,0.00038619
4.51,0,-0.00016496,0.0014977,0.00035401
4.52,0,-0.00016348,0.0014325,0.0003245
4.53,0,-0.000162,0.0013702,0.00029746
4.54,0,-0.00016054,0.0013106,0.00027267
4.55,0,-0.0001591,0.0012535,0.00024994
4.56,0,-0.00015767,0.001199,0.00022911
4.57,0,-0.00015625,0.0011468,0.00021002
4.58,0,-0.00015484,0.0010969,0.00019252
4.59,0,-0.00015345,0.0010492,0.00017647
4.6,0,-0.00015206,0.0010035,0.00016177
4.61,0,-0.00015069,0.00095989,0.00014828
4.62,0,-0.00014934,0.00091813,0.00013593
4.63,0,-0.00014799,0.00087819,0.0001246
4.64,0,-0.00014666,0.00083999,0.00011422
4.65,0,-0.00014534,0.00080345,0.0001047
4.66,0,-0.00014403,0.0007685,9.5973e-05
4.67,0,-0.00014273,0.00073507,8.7975e-05
4.68,0,-0.00014145,0.00070309,8.0643e-05
4.69,0,-0.00014017,0.00067251,7.3923e-05
4.7,0,-0.00013891,0.00064326,6.7762e-05
4.71,0,-0.00013766,0.00061528,6.2115e-05
4.72,0,-0.00013642,0.00058852,5.6939e-05
4.73,0,-0.00013519,0.00056292,5.2194e-05
4.74,0,-0.00013398,0.00053844,4.7845e-05
4.75,0,-0.00013277,0.00051502,4.3857e-05
4.76,0,-0.00013157,0.00049262,4.0203e-05
4.77,0,-0.00013039,0.0004712,3.6852e-05
4.78,0,-0.00012922,0.0004507,3.3781e-05
4.79,0,-0.00012805,0.0004311,3.0966e-05
4.8,0,-0.0001269,0.00041236,2.8386e-05
4.81,0,-0.00012576,0.00039442,2.602e-05
4.82,0,-0.00012462,0.00037727,2.3852e-05
4.83,0,-0.0001235,0.00036086,2.1864e-05
4.84,0,-0.00012239,0.00034517,2.0042e-05
4.85,0,-0.00012129,0.00033016,1.8372e-05
4.86,0,-0.00012019,0.0003158,1.6841e-05
4.87,0,-0.00011911,0.00030207,1.5437e-05
4.88,0,-0.00011804,0.00028893,1.4151e-05
4.89,0,-0.00011698,0.00027637,1.2972e-05
4.9,0,-0.00011592,0.00026435,1.1891e-05
4.91,0,-0.00011488,0.00025285,1.09e-05
4.92,0,-0.00011384,0.00024186,9.9916e-06
4.93,0,-0.00011282,0.00023134,9.1589e-06
4.94,0,-0.0001118,0.00022128,8.3957e-06
4.95,0,-0.0001108,0.00021166,7.696e-06
4.96,0,-0.0001098,0.00020246,7.0547e-06
4.97,0,-0.00010881,0.00019365,6.4668e-06
4.98,0,-0.00010783,0.00018523,5.9279e-06
4.99,0,-0.00010686,0.00017718,5.4339e-06
5,0,-0.0001059,0.00016947,4.9811e-06


==> fig/2Dmem/2DmemPureShearRelaxationI1noLame.csv <==
0.01,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.02,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.03,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.04,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.05,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.06,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.07,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.08,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.09,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.1,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.11,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.12,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.13,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.14,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.15,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.16,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.17,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.18,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.19,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.2,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.21,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.22,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.23,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.24,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.25,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.26,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.27,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.28,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.29,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.3,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.31,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.32,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.33,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.34,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.35,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.36,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.37,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.38,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.39,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.4,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.41,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.42,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.43,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.44,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.45,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.46,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.47,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.48,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.49,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.5,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.51,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.52,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.53,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.54,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.55,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.56,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.57,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.58,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.59,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.6,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.61,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.62,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.63,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.64,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.65,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.66,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.67,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.68,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.69,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.7,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.71,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.72,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.73,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.74,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.75,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.76,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.77,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.78,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.79,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.8,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.81,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.82,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.83,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.84,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.85,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.86,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.87,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.88,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.89,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.9,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.91,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.92,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.93,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.94,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.95,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.96,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.97,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.98,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
0.99,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.01,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.02,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.03,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.04,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.05,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.06,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.07,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.08,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.09,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.1,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.11,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.12,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.13,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.14,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.15,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.16,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.17,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.18,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.19,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.2,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.21,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.22,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.23,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.24,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.25,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.26,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.27,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.28,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.29,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.3,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.31,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.32,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.33,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.34,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.35,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.36,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.37,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.38,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.39,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.4,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.41,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.42,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.43,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.44,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.45,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.46,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.47,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.48,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.49,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.5,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364,2.0364
1.51,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.52,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.53,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.54,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.55,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.56,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.57,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.58,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.59,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.6,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.61,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.62,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.63,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.64,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.65,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.66,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.67,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.68,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.69,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.7,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.71,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.72,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.73,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.74,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.75,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.76,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.77,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.78,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.79,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.8,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.81,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.82,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.83,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.84,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.85,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.86,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.87,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.88,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.89,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.9,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.91,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.92,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.93,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.94,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.95,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.96,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.97,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.98,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
1.99,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.01,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.02,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.03,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.04,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.05,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.06,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.07,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.08,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.09,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.1,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.11,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.12,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.13,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.14,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.15,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.16,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.17,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.18,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.19,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.2,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.21,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.22,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.23,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.24,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.25,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.26,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.27,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.28,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.29,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.3,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.31,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.32,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.33,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.34,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.35,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.36,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.37,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.38,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.39,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.4,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.41,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.42,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.43,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.44,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.45,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.46,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.47,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.48,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.49,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.5,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.51,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.52,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.53,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.54,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.55,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.56,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.57,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.58,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.59,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.6,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.61,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.62,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.63,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.64,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.65,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.66,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.67,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.68,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.69,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.7,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.71,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.72,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.73,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.74,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.75,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.76,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.77,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.78,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.79,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.8,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.81,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.82,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.83,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.84,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.85,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.86,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.87,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.88,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.89,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.9,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.91,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.92,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.93,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.94,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.95,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.96,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.97,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.98,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
2.99,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
3,2.1344,2.0674,2.1344,2.0682,2.1344,2.0748,2.1344
3.01,2.132,2.0674,2.132,2.0682,2.132,2.0746,2.132
3.02,2.1295,2.0674,2.1295,2.0682,2.1295,2.0745,2.1295
3.03,2.1271,2.0674,2.1271,2.0683,2.1271,2.0744,2.1271
3.04,2.1247,2.0675,2.1247,2.0683,2.1247,2.0744,2.1247
3.05,2.1223,2.0676,2.1223,2.0684,2.1223,2.0743,2.1223
3.06,2.1199,2.0676,2.1199,2.0685,2.1199,2.0743,2.1199
3.07,2.1175,2.0677,2.1175,2.0686,2.1175,2.0743,2.1175
3.08,2.1152,2.0678,2.1152,2.0688,2.1152,2.0743,2.1152
3.09,2.1129,2.0679,2.1129,2.069,2.1129,2.0744,2.1129
3.1,2.1106,2.068,2.1106,2.0691,2.1106,2.0744,2.1106
3.11,2.1083,2.068,2.1083,2.0693,2.1083,2.0745,2.1083
3.12,2.1061,2.0681,2.1061,2.0696,2.1061,2.0747,2.1061
3.13,2.1038,2.0682,2.1038,2.0698,2.1038,2.0748,2.1038
3.14,2.1016,2.0683,2.1016,2.07,2.1016,2.075,2.1016
3.15,2.0994,2.0684,2.0994,2.0703,2.0994,2.0751,2.0994
3.16,2.0972,2.0685,2.0972,2.0706,2.0972,2.0754,2.0972
3.17,2.0951,2.0686,2.0951,2.0709,2.0951,2.0756,2.0951
3.18,2.093,2.0687,2.093,2.0712,2.093,2.0758,2.093
3.19,2.0909,2.0688,2.0909,2.0716,2.0909,2.0761,2.0909
3.2,2.0888,2.0689,2.0888,2.0719,2.0888,2.0764,2.0888
3.21,2.0867,2.069,2.0867,2.0723,2.0867,2.0767,2.0867
3.22,2.0847,2.0691,2.0847,2.0727,2.0847,2.077,2.0847
3.23,2.0826,2.0692,2.0826,2.0731,2.0826,2.0774,2.0826
3.24,2.0806,2.0693,2.0806,2.0735,2.0806,2.0778,2.0806
3.25,2.0786,2.0694,2.0786,2.0739,2.0786,2.0782,2.0786
3.26,2.0767,2.0695,2.0767,2.0743,2.0767,2.0786,2.0767
3.27,2.0747,2.0696,2.0747,2.0748,2.0747,2.079,2.0747
3.28,2.0728,2.0697,2.0728,2.0753,2.0728,2.0795,2.0728
3.29,2.0709,2.0698,2.0709,2.0757,2.0709,2.0799,2.0709
3.3,2.0691,2.0699,2.0691,2.0762,2.0691,2.0804,2.0691
3.31,2.0672,2.07,2.0672,2.0767,2.0672,2.0809,2.0672
3.32,2.0654,2.0701,2.0654,2.0772,2.0654,2.0815,2.0654
3.33,2.0636,2.0702,2.0636,2.0778,2.0636,2.082,2.0636
3.34,2.0618,2.0703,2.0618,2.0783,2.0618,2.0826,2.0618
3.35,2.06,2.0704,2.06,2.0788,2.06,2.0832,2.06
3.36,2.0583,2.0705,2.0583,2.0794,2.0583,2.0838,2.0583
3.37,2.0566,2.0706,2.0566,2.08,2.0566,2.0844,2.0566
3.38,2.0549,2.0707,2.0549,2.0806,2.0549,2.0851,2.0549
3.39,2.0532,2.0708,2.0532,2.0811,2.0532,2.0857,2.0532
3.4,2.0516,2.0709,2.0516,2.0818,2.0516,2.0864,2.0516
3.41,2.05,2.071,2.05,2.0824,2.05,2.0871,2.05
3.42,2.0484,2.0711,2.0484,2.083,2.0484,2.0878,2.0484
3.43,2.0468,2.0712,2.0468,2.0836,2.0468,2.0886,2.0468
3.44,2.0452,2.0713,2.0452,2.0843,2.0452,2.0893,2.0452
3.45,2.0437,2.0714,2.0437,2.0849,2.0437,2.0901,2.0437
3.46,2.0422,2.0715,2.0422,2.0856,2.0422,2.0909,2.0422
3.47,2.0407,2.0716,2.0407,2.0862,2.0407,2.0917,2.0407
3.48,2.0393,2.0717,2.0393,2.0869,2.0393,2.0925,2.0393
3.49,2.0379,2.0718,2.0379,2.0876,2.0379,2.0933,2.0379
3.5,2.0364,2.0719,2.0364,2.0883,2.0364,2.0942,2.0364
3.51,2.0351,2.072,2.0351,2.089,2.0351,2.095,2.0351
3.52,2.0337,2.0721,2.0337,2.0897,2.0337,2.0959,2.0337
3.53,2.0324,2.0723,2.0324,2.0905,2.0324,2.0968,2.0324
3.54,2.0311,2.0724,2.0311,2.0912,2.0311,2.0978,2.0311
3.55,2.0298,2.0725,2.0298,2.0919,2.0298,2.0987,2.0298
3.56,2.0285,2.0726,2.0285,2.0927,2.0285,2.0997,2.0285
3.57,2.0273,2.0727,2.0273,2.0935,2.0273,2.1006,2.0273
3.58,2.0261,2.0728,2.0261,2.0942,2.0261,2.1016,2.0261
3.59,2.0249,2.0729,2.0249,2.095,2.0249,2.1026,2.0249
3.6,2.0237,2.073,2.0237,2.0958,2.0237,2.1036,2.0237
3.61,2.0226,2.0731,2.0226,2.0966,2.0226,2.1047,2.0226
3.62,2.0215,2.0732,2.0215,2.0974,2.0215,2.1057,2.0215
3.63,2.0204,2.0734,2.0204,2.0982,2.0204,2.1068,2.0204
3.64,2.0194,2.0735,2.0194,2.099,2.0194,2.1079,2.0194
3.65,2.0183,2.0736,2.0183,2.0998,2.0183,2.109,2.0183
3.66,2.0173,2.0737,2.0173,2.1006,2.0173,2.1101,2.0173
3.67,2.0164,2.0738,2.0164,2.1015,2.0164,2.1112,2.0164
3.68,2.0154,2.0739,2.0154,2.1023,2.0154,2.1124,2.0154
3.69,2.0145,2.074,2.0145,2.1032,2.0145,2.1135,2.0145
3.7,2.0136,2.0742,2.0136,2.104,2.0136,2.1147,2.0136
3.71,2.0127,2.0743,2.0127,2.1049,2.0127,2.1159,2.0127
3.72,2.0119,2.0744,2.0119,2.1058,2.0119,2.1171,2.0119
3.73,2.0111,2.0745,2.0111,2.1066,2.0111,2.1183,2.0111
3.74,2.0103,2.0746,2.0103,2.1075,2.0103,2.1196,2.0103
3.75,2.0095,2.0747,2.0095,2.1084,2.0095,2.1208,2.0095
3.76,2.0088,2.0749,2.0088,2.1093,2.0088,2.1221,2.0088
3.77,2.0081,2.075,2.0081,2.1102,2.0081,2.1234,2.0081
3.78,2.0074,2.0751,2.0074,2.1112,2.0074,2.1247,2.0074
3.79,2.0068,2.0752,2.0068,2.1121,2.0068,2.126,2.0068
3.8,2.0062,2.0753,2.0062,2.113,2.0062,2.1273,2.0062
3.81,2.0056,2.0755,2.0056,2.1139,2.0056,2.1287,2.0056
3.82,2.005,2.0756,2.005,2.1149,2.005,2.13,2.005
3.83,2.0045,2.0757,2.0045,2.1158,2.0045,2.1314,2.0045
3.84,2.004,2.0758,2.004,2.1168,2.004,2.1328,2.004
3.85,2.0035,2.076,2.0035,2.1177,2.0035,2.1342,2.0035
3.86,2.0031,2.0761,2.0031,2.1187,2.0031,2.1356,2.0031
3.87,2.0026,2.0762,2.0026,2.1197,2.0026,2.1371,2.0026
3.88,2.0023,2.0763,2.0023,2.1207,2.0023,2.1385,2.0023
3.89,2.0019,2.0764,2.0019,2.1217,2.0019,2.14,2.0019
3.9,2.0016,2.0766,2.0016,2.1227,2.0016,2.1415,2.0016
3.91,2.0013,2.0767,2.0013,2.1237,2.0013,2.1429,2.0013
3.92,2.001,2.0768,2.001,2.1247,2.001,2.1445,2.001
3.93,2.0008,2.077,2.0008,2.1257,2.0008,2.146,2.0008
3.94,2.0006,2.0771,2.0006,2.1267,2.0006,2.1475,2.0006
3.95,2.0004,2.0772,2.0004,2.1277,2.0004,2.1491,2.0004
3.96,2.0003,2.0773,2.0003,2.1288,2.0003,2.1506,2.0003
3.97,2.0001,2.0775,2.0001,2.1298,2.0001,2.1522,2.0001
3.98,2.0001,2.0776,2.0001,2.1309,2.0001,2.1538,2.0001
3.99,2,2.0777,2,2.1319,2,2.1554,2
4,2,2.0779,2,2.133,2,2.1571,2
4.01,2,2.0779,2,2.133,2,2.1571,2
4.02,2,2.0779,2,2.133,2,2.1571,2
4.03,2,2.0779,2,2.133,2,2.1571,2
4.04,2,2.0779,2,2.133,2,2.1571,2
4.05,2,2.0779,2,2.133,2,2.1571,2
4.06,2,2.0779,2,2.133,2,2.1571,2
4.07,2,2.0779,2,2.133,2,2.1571,2
4.08,2,2.0779,2,2.133,2,2.1571,2
4.09,2,2.0779,2,2.133,2,2.1571,2
4.1,2,2.0779,2,2.133,2,2.1571,2
4.11,2,2.0779,2,2.133,2,2.1571,2
4.12,2,2.0779,2,2.133,2,2.1571,2
4.13,2,2.0779,2,2.133,2,2.1571,2
4.14,2,2.0779,2,2.133,2,2.1571,2
4.15,2,2.0779,2,2.133,2,2.1571,2
4.16,2,2.0779,2,2.133,2,2.1571,2
4.17,2,2.0779,2,2.133,2,2.1571,2
4.18,2,2.0779,2,2.133,2,2.1571,2
4.19,2,2.0779,2,2.133,2,2.1571,2
4.2,2,2.0779,2,2.133,2,2.1571,2
4.21,2,2.0779,2,2.133,2,2.1571,2
4.22,2,2.0779,2,2.133,2,2.1571,2
4.23,2,2.0779,2,2.133,2,2.1571,2
4.24,2,2.0779,2,2.133,2,2.1571,2
4.25,2,2.0779,2,2.133,2,2.1571,2
4.26,2,2.0779,2,2.133,2,2.1571,2
4.27,2,2.0779,2,2.133,2,2.1571,2
4.28,2,2.0779,2,2.133,2,2.1571,2
4.29,2,2.0779,2,2.133,2,2.1571,2
4.3,2,2.0779,2,2.133,2,2.1571,2
4.31,2,2.0779,2,2.133,2,2.1571,2
4.32,2,2.0779,2,2.133,2,2.1571,2
4.33,2,2.0779,2,2.133,2,2.1571,2
4.34,2,2.0779,2,2.133,2,2.1571,2
4.35,2,2.0779,2,2.133,2,2.1571,2
4.36,2,2.0779,2,2.133,2,2.1571,2
4.37,2,2.0779,2,2.133,2,2.1571,2
4.38,2,2.0779,2,2.133,2,2.1571,2
4.39,2,2.0779,2,2.133,2,2.1571,2
4.4,2,2.0779,2,2.133,2,2.1571,2
4.41,2,2.0779,2,2.133,2,2.1571,2
4.42,2,2.0779,2,2.133,2,2.1571,2
4.43,2,2.0779,2,2.133,2,2.1571,2
4.44,2,2.0779,2,2.133,2,2.1571,2
4.45,2,2.0779,2,2.133,2,2.1571,2
4.46,2,2.0779,2,2.133,2,2.1571,2
4.47,2,2.0779,2,2.133,2,2.1571,2
4.48,2,2.0779,2,2.133,2,2.1571,2
4.49,2,2.0779,2,2.133,2,2.1571,2
4.5,2,2.0779,2,2.133,2,2.1571,2
4.51,2,2.0779,2,2.133,2,2.1571,2
4.52,2,2.0779,2,2.133,2,2.1571,2
4.53,2,2.0779,2,2.133,2,2.1571,2
4.54,2,2.0779,2,2.133,2,2.1571,2
4.55,2,2.0779,2,2.133,2,2.1571,2
4.56,2,2.0779,2,2.133,2,2.1571,2
4.57,2,2.0779,2,2.133,2,2.1571,2
4.58,2,2.0779,2,2.133,2,2.1571,2
4.59,2,2.0779,2,2.133,2,2.1571,2
4.6,2,2.0779,2,2.133,2,2.1571,2
4.61,2,2.0779,2,2.133,2,2.1571,2
4.62,2,2.0779,2,2.133,2,2.1571,2
4.63,2,2.0779,2,2.133,2,2.1571,2
4.64,2,2.0779,2,2.133,2,2.1571,2
4.65,2,2.0779,2,2.133,2,2.1571,2
4.66,2,2.0779,2,2.133,2,2.1571,2
4.67,2,2.0779,2,2.133,2,2.1571,2
4.68,2,2.0779,2,2.133,2,2.1571,2
4.69,2,2.0779,2,2.133,2,2.1571,2
4.7,2,2.0779,2,2.133,2,2.1571,2
4.71,2,2.0779,2,2.133,2,2.1571,2
4.72,2,2.0779,2,2.133,2,2.1571,2
4.73,2,2.0779,2,2.133,2,2.1571,2
4.74,2,2.0779,2,2.133,2,2.1571,2
4.75,2,2.0779,2,2.133,2,2.1571,2
4.76,2,2.0779,2,2.133,2,2.1571,2
4.77,2,2.0779,2,2.133,2,2.1571,2
4.78,2,2.0779,2,2.133,2,2.1571,2
4.79,2,2.0779,2,2.133,2,2.1571,2
4.8,2,2.0779,2,2.133,2,2.1571,2
4.81,2,2.0779,2,2.133,2,2.1571,2
4.82,2,2.0779,2,2.133,2,2.1571,2
4.83,2,2.0779,2,2.133,2,2.1571,2
4.84,2,2.0779,2,2.133,2,2.1571,2
4.85,2,2.0779,2,2.133,2,2.1571,2
4.86,2,2.0779,2,2.133,2,2.1571,2
4.87,2,2.0779,2,2.133,2,2.1571,2
4.88,2,2.0779,2,2.133,2,2.1571,2
4.89,2,2.0779,2,2.133,2,2.1571,2
4.9,2,2.0779,2,2.133,2,2.1571,2
4.91,2,2.0779,2,2.133,2,2.1571,2
4.92,2,2.0779,2,2.133,2,2.1571,2
4.93,2,2.0779,2,2.133,2,2.1571,2
4.94,2,2.0779,2,2.133,2,2.1571,2
4.95,2,2.0779,2,2.133,2,2.1571,2
4.96,2,2.0779,2,2.133,2,2.1571,2
4.97,2,2.0779,2,2.133,2,2.1571,2
4.98,2,2.0779,2,2.133,2,2.1571,2
4.99,2,2.0779,2,2.133,2,2.1571,2
5,2,2.0779,2,2.133,2,2.1571,2


==> fig/2Dmem/2DmemPureShearRelaxationI1withLame.csv <==
0.01,2.0364,2.0351,2.0364,2.0364,2.0364,2.0364,2.0364
0.02,2.0364,2.0331,2.0364,2.0364,2.0364,2.0364,2.0364
0.03,2.0364,2.0307,2.0364,2.0363,2.0364,2.0364,2.0364
0.04,2.0364,2.0283,2.0364,2.0363,2.0364,2.0364,2.0364
0.05,2.0364,2.026,2.0364,2.0362,2.0364,2.0364,2.0364
0.06,2.0364,2.0238,2.0364,2.0361,2.0364,2.0363,2.0364
0.07,2.0364,2.0217,2.0364,2.0359,2.0364,2.0363,2.0364
0.08,2.0364,2.0198,2.0364,2.0358,2.0364,2.0363,2.0364
0.09,2.0364,2.018,2.0364,2.0357,2.0364,2.0362,2.0364
0.1,2.0364,2.0164,2.0364,2.0355,2.0364,2.0362,2.0364
0.11,2.0364,2.0149,2.0364,2.0353,2.0364,2.0361,2.0364
0.12,2.0364,2.0135,2.0364,2.0352,2.0364,2.0361,2.0364
0.13,2.0364,2.0123,2.0364,2.035,2.0364,2.036,2.0364
0.14,2.0364,2.0112,2.0364,2.0348,2.0364,2.036,2.0364
0.15,2.0364,2.0102,2.0364,2.0346,2.0364,2.0359,2.0364
0.16,2.0364,2.0092,2.0364,2.0344,2.0364,2.0358,2.0364
0.17,2.0364,2.0084,2.0364,2.0342,2.0364,2.0358,2.0364
0.18,2.0364,2.0076,2.0364,2.034,2.0364,2.0357,2.0364
0.19,2.0364,2.0069,2.0364,2.0338,2.0364,2.0356,2.0364
0.2,2.0364,2.0063,2.0364,2.0335,2.0364,2.0355,2.0364
0.21,2.0364,2.0057,2.0364,2.0333,2.0364,2.0355,2.0364
0.22,2.0364,2.0052,2.0364,2.0331,2.0364,2.0354,2.0364
0.23,2.0364,2.0047,2.0364,2.0328,2.0364,2.0353,2.0364
0.24,2.0364,2.0043,2.0364,2.0326,2.0364,2.0352,2.0364
0.25,2.0364,2.0039,2.0364,2.0324,2.0364,2.0351,2.0364
0.26,2.0364,2.0036,2.0364,2.0321,2.0364,2.035,2.0364
0.27,2.0364,2.0032,2.0364,2.0319,2.0364,2.0349,2.0364
0.28,2.0364,2.0029,2.0364,2.0316,2.0364,2.0348,2.0364
0.29,2.0364,2.0027,2.0364,2.0314,2.0364,2.0347,2.0364
0.3,2.0364,2.0024,2.0364,2.0311,2.0364,2.0346,2.0364
0.31,2.0364,2.0022,2.0364,2.0309,2.0364,2.0345,2.0364
0.32,2.0364,2.002,2.0364,2.0306,2.0364,2.0344,2.0364
0.33,2.0364,2.0018,2.0364,2.0304,2.0364,2.0343,2.0364
0.34,2.0364,2.0017,2.0364,2.0301,2.0364,2.0342,2.0364
0.35,2.0364,2.0015,2.0364,2.0299,2.0364,2.0341,2.0364
0.36,2.0364,2.0014,2.0364,2.0296,2.0364,2.034,2.0364
0.37,2.0364,2.0012,2.0364,2.0293,2.0364,2.0339,2.0364
0.38,2.0364,2.0011,2.0364,2.0291,2.0364,2.0338,2.0364
0.39,2.0364,2.001,2.0364,2.0288,2.0364,2.0337,2.0364
0.4,2.0364,2.0009,2.0364,2.0286,2.0364,2.0336,2.0364
0.41,2.0364,2.0009,2.0364,2.0283,2.0364,2.0335,2.0364
0.42,2.0364,2.0008,2.0364,2.0281,2.0364,2.0333,2.0364
0.43,2.0364,2.0007,2.0364,2.0278,2.0364,2.0332,2.0364
0.44,2.0364,2.0006,2.0364,2.0276,2.0364,2.0331,2.0364
0.45,2.0364,2.0006,2.0364,2.0273,2.0364,2.033,2.0364
0.46,2.0364,2.0005,2.0364,2.0271,2.0364,2.0329,2.0364
0.47,2.0364,2.0005,2.0364,2.0268,2.0364,2.0327,2.0364
0.48,2.0364,2.0004,2.0364,2.0266,2.0364,2.0326,2.0364
0.49,2.0364,2.0004,2.0364,2.0264,2.0364,2.0325,2.0364
0.5,2.0364,2.0004,2.0364,2.0261,2.0364,2.0324,2.0364
0.51,2.0364,2.0003,2.0364,2.0259,2.0364,2.0323,2.0364
0.52,2.0364,2.0003,2.0364,2.0256,2.0364,2.0321,2.0364
0.53,2.0364,2.0003,2.0364,2.0254,2.0364,2.032,2.0364
0.54,2.0364,2.0002,2.0364,2.0252,2.0364,2.0319,2.0364
0.55,2.0364,2.0002,2.0364,2.0249,2.0364,2.0318,2.0364
0.56,2.0364,2.0002,2.0364,2.0247,2.0364,2.0316,2.0364
0.57,2.0364,2.0002,2.0364,2.0244,2.0364,2.0315,2.0364
0.58,2.0364,2.0002,2.0364,2.0242,2.0364,2.0314,2.0364
0.59,2.0364,2.0002,2.0364,2.024,2.0364,2.0313,2.0364
0.6,2.0364,2.0001,2.0364,2.0238,2.0364,2.0311,2.0364
0.61,2.0364,2.0001,2.0364,2.0235,2.0364,2.031,2.0364
0.62,2.0364,2.0001,2.0364,2.0233,2.0364,2.0309,2.0364
0.63,2.0364,2.0001,2.0364,2.0231,2.0364,2.0308,2.0364
0.64,2.0364,2.0001,2.0364,2.0229,2.0364,2.0306,2.0364
0.65,2.0364,2.0001,2.0364,2.0226,2.0364,2.0305,2.0364
0.66,2.0364,2.0001,2.0364,2.0224,2.0364,2.0304,2.0364
0.67,2.0364,2.0001,2.0364,2.0222,2.0364,2.0303,2.0364
0.68,2.0364,2.0001,2.0364,2.022,2.0364,2.0301,2.0364
0.69,2.0364,2.0001,2.0364,2.0218,2.0364,2.03,2.0364
0.7,2.0364,2.0001,2.0364,2.0216,2.0364,2.0299,2.0364
0.71,2.0364,2,2.0364,2.0214,2.0364,2.0298,2.0364
0.72,2.0364,2,2.0364,2.0212,2.0364,2.0296,2.0364
0.73,2.0364,2,2.0364,2.021,2.0364,2.0295,2.0364
0.74,2.0364,2,2.0364,2.0207,2.0364,2.0294,2.0364
0.75,2.0364,2,2.0364,2.0205,2.0364,2.0292,2.0364
0.76,2.0364,2,2.0364,2.0203,2.0364,2.0291,2.0364
0.77,2.0364,2,2.0364,2.0201,2.0364,2.029,2.0364
0.78,2.0364,2,2.0364,2.0199,2.0364,2.0289,2.0364
0.79,2.0364,2,2.0364,2.0198,2.0364,2.0287,2.0364
0.8,2.0364,2,2.0364,2.0196,2.0364,2.0286,2.0364
0.81,2.0364,2,2.0364,2.0194,2.0364,2.0285,2.0364
0.82,2.0364,2,2.0364,2.0192,2.0364,2.0284,2.0364
0.83,2.0364,2,2.0364,2.019,2.0364,2.0282,2.0364
0.84,2.0364,2,2.0364,2.0188,2.0364,2.0281,2.0364
0.85,2.0364,2,2.0364,2.0186,2.0364,2.028,2.0364
0.86,2.0364,2,2.0364,2.0184,2.0364,2.0279,2.0364
0.87,2.0364,2,2.0364,2.0183,2.0364,2.0277,2.0364
0.88,2.0364,2,2.0364,2.0181,2.0364,2.0276,2.0364
0.89,2.0364,2,2.0364,2.0179,2.0364,2.0275,2.0364
0.9,2.0364,2,2.0364,2.0177,2.0364,2.0274,2.0364
0.91,2.0364,2,2.0364,2.0175,2.0364,2.0272,2.0364
0.92,2.0364,2,2.0364,2.0174,2.0364,2.0271,2.0364
0.93,2.0364,2,2.0364,2.0172,2.0364,2.027,2.0364
0.94,2.0364,2,2.0364,2.017,2.0364,2.0269,2.0364
0.95,2.0364,2,2.0364,2.0169,2.0364,2.0267,2.0364
0.96,2.0364,2,2.0364,2.0167,2.0364,2.0266,2.0364
0.97,2.0364,2,2.0364,2.0165,2.0364,2.0265,2.0364
0.98,2.0364,2,2.0364,2.0164,2.0364,2.0264,2.0364
0.99,2.0364,2,2.0364,2.0162,2.0364,2.0262,2.0364
1,2.0364,2,2.0364,2.0161,2.0364,2.0261,2.0364
1.01,2.0364,2,2.0364,2.0159,2.0364,2.026,2.0364
1.02,2.0364,2,2.0364,2.0157,2.0364,2.0259,2.0364
1.03,2.0364,2,2.0364,2.0156,2.0364,2.0258,2.0364
1.04,2.0364,2,2.0364,2.0154,2.0364,2.0256,2.0364
1.05,2.0364,2,2.0364,2.0153,2.0364,2.0255,2.0364
1.06,2.0364,2,2.0364,2.0151,2.0364,2.0254,2.0364
1.07,2.0364,2,2.0364,2.015,2.0364,2.0253,2.0364
1.08,2.0364,2,2.0364,2.0148,2.0364,2.0252,2.0364
1.09,2.0364,2,2.0364,2.0147,2.0364,2.025,2.0364
1.1,2.0364,2,2.0364,2.0145,2.0364,2.0249,2.0364
1.11,2.0364,2,2.0364,2.0144,2.0364,2.0248,2.0364
1.12,2.0364,2,2.0364,2.0142,2.0364,2.0247,2.0364
1.13,2.0364,2,2.0364,2.0141,2.0364,2.0246,2.0364
1.14,2.0364,2,2.0364,2.014,2.0364,2.0245,2.0364
1.15,2.0364,2,2.0364,2.0138,2.0364,2.0243,2.0364
1.16,2.0364,2,2.0364,2.0137,2.0364,2.0242,2.0364
1.17,2.0364,2,2.0364,2.0136,2.0364,2.0241,2.0364
1.18,2.0364,2,2.0364,2.0134,2.0364,2.024,2.0364
1.19,2.0364,2,2.0364,2.0133,2.0364,2.0239,2.0364
1.2,2.0364,2,2.0364,2.0132,2.0364,2.0238,2.0364
1.21,2.0364,2,2.0364,2.013,2.0364,2.0236,2.0364
1.22,2.0364,2,2.0364,2.0129,2.0364,2.0235,2.0364
1.23,2.0364,2,2.0364,2.0128,2.0364,2.0234,2.0364
1.24,2.0364,2,2.0364,2.0126,2.0364,2.0233,2.0364
1.25,2.0364,2,2.0364,2.0125,2.0364,2.0232,2.0364
1.26,2.0364,2,2.0364,2.0124,2.0364,2.0231,2.0364
1.27,2.0364,2,2.0364,2.0123,2.0364,2.023,2.0364
1.28,2.0364,2,2.0364,2.0121,2.0364,2.0229,2.0364
1.29,2.0364,2,2.0364,2.012,2.0364,2.0228,2.0364
1.3,2.0364,2,2.0364,2.0119,2.0364,2.0226,2.0364
1.31,2.0364,2,2.0364,2.0118,2.0364,2.0225,2.0364
1.32,2.0364,2,2.0364,2.0117,2.0364,2.0224,2.0364
1.33,2.0364,2,2.0364,2.0116,2.0364,2.0223,2.0364
1.34,2.0364,2,2.0364,2.0114,2.0364,2.0222,2.0364
1.35,2.0364,2,2.0364,2.0113,2.0364,2.0221,2.0364
1.36,2.0364,2,2.0364,2.0112,2.0364,2.022,2.0364
1.37,2.0364,2,2.0364,2.0111,2.0364,2.0219,2.0364
1.38,2.0364,2,2.0364,2.011,2.0364,2.0218,2.0364
1.39,2.0364,2,2.0364,2.0109,2.0364,2.0217,2.0364
1.4,2.0364,2,2.0364,2.0108,2.0364,2.0216,2.0364
1.41,2.0364,2,2.0364,2.0107,2.0364,2.0215,2.0364
1.42,2.0364,2,2.0364,2.0106,2.0364,2.0214,2.0364
1.43,2.0364,2,2.0364,2.0105,2.0364,2.0213,2.0364
1.44,2.0364,2,2.0364,2.0104,2.0364,2.0212,2.0364
1.45,2.0364,2,2.0364,2.0103,2.0364,2.021,2.0364
1.46,2.0364,2,2.0364,2.0102,2.0364,2.0209,2.0364
1.47,2.0364,2,2.0364,2.0101,2.0364,2.0208,2.0364
1.48,2.0364,2,2.0364,2.01,2.0364,2.0207,2.0364
1.49,2.0364,2,2.0364,2.0099,2.0364,2.0206,2.0364
1.5,2.0364,2,2.0364,2.0098,2.0364,2.0205,2.0364
1.51,2.1344,2.0292,2.1344,2.041,2.1344,2.0585,2.1344
1.52,2.1344,2.0275,2.1344,2.0408,2.1344,2.0584,2.1344
1.53,2.1344,2.0256,2.1344,2.0407,2.1344,2.0582,2.1344
1.54,2.1344,2.0236,2.1344,2.0405,2.1344,2.0581,2.1344
1.55,2.1344,2.0217,2.1344,2.0404,2.1344,2.058,2.1344
1.56,2.1344,2.0198,2.1344,2.0402,2.1344,2.0579,2.1344
1.57,2.1344,2.0181,2.1344,2.04,2.1344,2.0577,2.1344
1.58,2.1344,2.0165,2.1344,2.0398,2.1344,2.0576,2.1344
1.59,2.1344,2.015,2.1344,2.0396,2.1344,2.0574,2.1344
1.6,2.1344,2.0136,2.1344,2.0394,2.1344,2.0573,2.1344
1.61,2.1344,2.0124,2.1344,2.0391,2.1344,2.0572,2.1344
1.62,2.1344,2.0113,2.1344,2.0389,2.1344,2.057,2.1344
1.63,2.1344,2.0103,2.1344,2.0387,2.1344,2.0569,2.1344
1.64,2.1344,2.0093,2.1344,2.0384,2.1344,2.0567,2.1344
1.65,2.1344,2.0085,2.1344,2.0382,2.1344,2.0565,2.1344
1.66,2.1344,2.0077,2.1344,2.0379,2.1344,2.0564,2.1344
1.67,2.1344,2.007,2.1344,2.0376,2.1344,2.0562,2.1344
1.68,2.1344,2.0064,2.1344,2.0374,2.1344,2.056,2.1344
1.69,2.1344,2.0058,2.1344,2.0371,2.1344,2.0559,2.1344
1.7,2.1344,2.0053,2.1344,2.0368,2.1344,2.0557,2.1344
1.71,2.1344,2.0048,2.1344,2.0365,2.1344,2.0555,2.1344
1.72,2.1344,2.0043,2.1344,2.0363,2.1344,2.0553,2.1344
1.73,2.1344,2.0039,2.1344,2.036,2.1344,2.0552,2.1344
1.74,2.1344,2.0036,2.1344,2.0357,2.1344,2.055,2.1344
1.75,2.1344,2.0033,2.1344,2.0354,2.1344,2.0548,2.1344
1.76,2.1344,2.003,2.1344,2.0351,2.1344,2.0546,2.1344
1.77,2.1344,2.0027,2.1344,2.0349,2.1344,2.0544,2.1344
1.78,2.1344,2.0025,2.1344,2.0346,2.1344,2.0542,2.1344
1.79,2.1344,2.0022,2.1344,2.0343,2.1344,2.054,2.1344
1.8,2.1344,2.002,2.1344,2.034,2.1344,2.0539,2.1344
1.81,2.1344,2.0018,2.1344,2.0337,2.1344,2.0537,2.1344
1.82,2.1344,2.0017,2.1344,2.0334,2.1344,2.0535,2.1344
1.83,2.1344,2.0015,2.1344,2.0331,2.1344,2.0533,2.1344
1.84,2.1344,2.0014,2.1344,2.0328,2.1344,2.0531,2.1344
1.85,2.1344,2.0013,2.1344,2.0325,2.1344,2.0529,2.1344
1.86,2.1344,2.0011,2.1344,2.0323,2.1344,2.0527,2.1344
1.87,2.1344,2.001,2.1344,2.032,2.1344,2.0525,2.1344
1.88,2.1344,2.0009,2.1344,2.0317,2.1344,2.0523,2.1344
1.89,2.1344,2.0009,2.1344,2.0314,2.1344,2.0521,2.1344
1.9,2.1344,2.0008,2.1344,2.0311,2.1344,2.0519,2.1344
1.91,2.1344,2.0007,2.1344,2.0308,2.1344,2.0517,2.1344
1.92,2.1344,2.0006,2.1344,2.0306,2.1344,2.0515,2.1344
1.93,2.1344,2.0006,2.1344,2.0303,2.1344,2.0513,2.1344
1.94,2.1344,2.0005,2.1344,2.03,2.1344,2.0511,2.1344
1.95,2.1344,2.0005,2.1344,2.0297,2.1344,2.0509,2.1344
1.96,2.1344,2.0004,2.1344,2.0295,2.1344,2.0506,2.1344
1.97,2.1344,2.0004,2.1344,2.0292,2.1344,2.0504,2.1344
1.98,2.1344,2.0004,2.1344,2.0289,2.1344,2.0502,2.1344
1.99,2.1344,2.0003,2.1344,2.0286,2.1344,2.05,2.1344
2,2.1344,2.0003,2.1344,2.0284,2.1344,2.0498,2.1344
2.01,2.1344,2.0003,2.1344,2.0281,2.1344,2.0496,2.1344
2.02,2.1344,2.0002,2.1344,2.0278,2.1344,2.0494,2.1344
2.03,2.1344,2.0002,2.1344,2.0276,2.1344,2.0492,2.1344
2.04,2.1344,2.0002,2.1344,2.0273,2.1344,2.049,2.1344
2.05,2.1344,2.0002,2.1344,2.0271,2.1344,2.0488,2.1344
2.06,2.1344,2.0002,2.1344,2.0268,2.1344,2.0486,2.1344
2.07,2.1344,2.0002,2.1344,2.0265,2.1344,2.0484,2.1344
2.08,2.1344,2.0001,2.1344,2.0263,2.1344,2.0482,2.1344
2.09,2.1344,2.0001,2.1344,2.026,2.1344,2.048,2.1344
2.1,2.1344,2.0001,2.1344,2.0258,2.1344,2.0477,2.1344
2.11,2.1344,2.0001,2.1344,2.0255,2.1344,2.0475,2.1344
2.12,2.1344,2.0001,2.1344,2.0253,2.1344,2.0473,2.1344
2.13,2.1344,2.0001,2.1344,2.025,2.1344,2.0471,2.1344
2.14,2.1344,2.0001,2.1344,2.0248,2.1344,2.0469,2.1344
2.15,2.1344,2.0001,2.1344,2.0246,2.1344,2.0467,2.1344
2.16,2.1344,2.0001,2.1344,2.0243,2.1344,2.0465,2.1344
2.17,2.1344,2.0001,2.1344,2.0241,2.1344,2.0463,2.1344
2.18,2.1344,2.0001,2.1344,2.0239,2.1344,2.0461,2.1344
2.19,2.1344,2,2.1344,2.0236,2.1344,2.0459,2.1344
2.2,2.1344,2,2.1344,2.0234,2.1344,2.0457,2.1344
2.21,2.1344,2,2.1344,2.0232,2.1344,2.0455,2.1344
2.22,2.1344,2,2.1344,2.0229,2.1344,2.0453,2.1344
2.23,2.1344,2,2.1344,2.0227,2.1344,2.0451,2.1344
2.24,2.1344,2,2.1344,2.0225,2.1344,2.0449,2.1344
2.25,2.1344,2,2.1344,2.0223,2.1344,2.0447,2.1344
2.26,2.1344,2,2.1344,2.0221,2.1344,2.0445,2.1344
2.27,2.1344,2,2.1344,2.0218,2.1344,2.0442,2.1344
2.28,2.1344,2,2.1344,2.0216,2.1344,2.044,2.1344
2.29,2.1344,2,2.1344,2.0214,2.1344,2.0438,2.1344
2.3,2.1344,2,2.1344,2.0212,2.1344,2.0436,2.1344
2.31,2.1344,2,2.1344,2.021,2.1344,2.0434,2.1344
2.32,2.1344,2,2.1344,2.0208,2.1344,2.0432,2.1344
2.33,2.1344,2,2.1344,2.0206,2.1344,2.043,2.1344
2.34,2.1344,2,2.1344,2.0204,2.1344,2.0428,2.1344
2.35,2.1344,2,2.1344,2.0202,2.1344,2.0426,2.1344
2.36,2.1344,2,2.1344,2.02,2.1344,2.0424,2.1344
2.37,2.1344,2,2.1344,2.0198,2.1344,2.0422,2.1344
2.38,2.1344,2,2.1344,2.0196,2.1344,2.042,2.1344
2.39,2.1344,2,2.1344,2.0194,2.1344,2.0419,2.1344
2.4,2.1344,2,2.1344,2.0192,2.1344,2.0417,2.1344
2.41,2.1344,2,2.1344,2.019,2.1344,2.0415,2.1344
2.42,2.1344,2,2.1344,2.0188,2.1344,2.0413,2.1344
2.43,2.1344,2,2.1344,2.0186,2.1344,2.0411,2.1344
2.44,2.1344,2,2.1344,2.0185,2.1344,2.0409,2.1344
2.45,2.1344,2,2.1344,2.0183,2.1344,2.0407,2.1344
2.46,2.1344,2,2.1344,2.0181,2.1344,2.0405,2.1344
2.47,2.1344,2,2.1344,2.0179,2.1344,2.0403,2.1344
2.48,2.1344,2,2.1344,2.0177,2.1344,2.0401,2.1344
2.49,2.1344,2,2.1344,2.0176,2.1344,2.0399,2.1344
2.5,2.1344,2,2.1344,2.0174,2.1344,2.0397,2.1344
2.51,2.1344,2,2.1344,2.0172,2.1344,2.0395,2.1344
2.52,2.1344,2,2.1344,2.017,2.1344,2.0393,2.1344
2.53,2.1344,2,2.1344,2.0169,2.1344,2.0392,2.1344
2.54,2.1344,2,2.1344,2.0167,2.1344,2.039,2.1344
2.55,2.1344,2,2.1344,2.0165,2.1344,2.0388,2.1344
2.56,2.1344,2,2.1344,2.0164,2.1344,2.0386,2.1344
2.57,2.1344,2,2.1344,2.0162,2.1344,2.0384,2.1344
2.58,2.1344,2,2.1344,2.0161,2.1344,2.0382,2.1344
2.59,2.1344,2,2.1344,2.0159,2.1344,2.038,2.1344
2.6,2.1344,2,2.1344,2.0157,2.1344,2.0379,2.1344
2.61,2.1344,2,2.1344,2.0156,2.1344,2.0377,2.1344
2.62,2.1344,2,2.1344,2.0154,2.1344,2.0375,2.1344
2.63,2.1344,2,2.1344,2.0153,2.1344,2.0373,2.1344
2.64,2.1344,2,2.1344,2.0151,2.1344,2.0371,2.1344
2.65,2.1344,2,2.1344,2.015,2.1344,2.037,2.1344
2.66,2.1344,2,2.1344,2.0148,2.1344,2.0368,2.1344
2.67,2.1344,2,2.1344,2.0147,2.1344,2.0366,2.1344
2.68,2.1344,2,2.1344,2.0145,2.1344,2.0364,2.1344
2.69,2.1344,2,2.1344,2.0144,2.1344,2.0362,2.1344
2.7,2.1344,2,2.1344,2.0143,2.1344,2.0361,2.1344
2.71,2.1344,2,2.1344,2.0141,2.1344,2.0359,2.1344
2.72,2.1344,2,2.1344,2.014,2.1344,2.0357,2.1344
2.73,2.1344,2,2.1344,2.0138,2.1344,2.0355,2.1344
2.74,2.1344,2,2.1344,2.0137,2.1344,2.0354,2.1344
2.75,2.1344,2,2.1344,2.0136,2.1344,2.0352,2.1344
2.76,2.1344,2,2.1344,2.0134,2.1344,2.035,2.1344
2.77,2.1344,2,2.1344,2.0133,2.1344,2.0349,2.1344
2.78,2.1344,2,2.1344,2.0132,2.1344,2.0347,2.1344
2.79,2.1344,2,2.1344,2.013,2.1344,2.0345,2.1344
2.8,2.1344,2,2.1344,2.0129,2.1344,2.0343,2.1344
2.81,2.1344,2,2.1344,2.0128,2.1344,2.0342,2.1344
2.82,2.1344,2,2.1344,2.0126,2.1344,2.034,2.1344
2.83,2.1344,2,2.1344,2.0125,2.1344,2.0338,2.1344
2.84,2.1344,2,2.1344,2.0124,2.1344,2.0337,2.1344
2.85,2.1344,2,2.1344,2.0123,2.1344,2.0335,2.1344
2.86,2.1344,2,2.1344,2.0121,2.1344,2.0333,2.1344
2.87,2.1344,2,2.1344,2.012,2.1344,2.0332,2.1344
2.88,2.1344,2,2.1344,2.0119,2.1344,2.033,2.1344
2.89,2.1344,2,2.1344,2.0118,2.1344,2.0329,2.1344
2.9,2.1344,2,2.1344,2.0117,2.1344,2.0327,2.1344
2.91,2.1344,2,2.1344,2.0116,2.1344,2.0325,2.1344
2.92,2.1344,2,2.1344,2.0114,2.1344,2.0324,2.1344
2.93,2.1344,2,2.1344,2.0113,2.1344,2.0322,2.1344
2.94,2.1344,2,2.1344,2.0112,2.1344,2.0321,2.1344
2.95,2.1344,2,2.1344,2.0111,2.1344,2.0319,2.1344
2.96,2.1344,2,2.1344,2.011,2.1344,2.0317,2.1344
2.97,2.1344,2,2.1344,2.0109,2.1344,2.0316,2.1344
2.98,2.1344,2,2.1344,2.0108,2.1344,2.0314,2.1344
2.99,2.1344,2,2.1344,2.0107,2.1344,2.0313,2.1344
3,2.1344,2,2.1344,2.0106,2.1344,2.0311,2.1344
3.01,2.132,2,2.132,2.0105,2.132,2.0308,2.132
3.02,2.1295,2,2.1295,2.0104,2.1295,2.0306,2.1295
3.03,2.1271,2.0001,2.1271,2.0103,2.1271,2.0303,2.1271
3.04,2.1247,2.0001,2.1247,2.0103,2.1247,2.0301,2.1247
3.05,2.1223,2.0002,2.1223,2.0103,2.1223,2.0299,2.1223
3.06,2.1199,2.0002,2.1199,2.0103,2.1199,2.0298,2.1199
3.07,2.1175,2.0003,2.1175,2.0103,2.1175,2.0296,2.1175
3.08,2.1152,2.0003,2.1152,2.0103,2.1152,2.0295,2.1152
3.09,2.1129,2.0004,2.1129,2.0104,2.1129,2.0294,2.1129
3.1,2.1106,2.0004,2.1106,2.0105,2.1106,2.0293,2.1106
3.11,2.1083,2.0005,2.1083,2.0106,2.1083,2.0293,2.1083
3.12,2.1061,2.0005,2.1061,2.0107,2.1061,2.0292,2.1061
3.13,2.1038,2.0006,2.1038,2.0108,2.1038,2.0292,2.1038
3.14,2.1016,2.0006,2.1016,2.011,2.1016,2.0293,2.1016
3.15,2.0994,2.0006,2.0994,2.0111,2.0994,2.0293,2.0994
3.16,2.0972,2.0007,2.0972,2.0113,2.0972,2.0294,2.0972
3.17,2.0951,2.0007,2.0951,2.0115,2.0951,2.0294,2.0951
3.18,2.093,2.0007,2.093,2.0117,2.093,2.0295,2.093
3.19,2.0909,2.0008,2.0909,2.012,2.0909,2.0297,2.0909
3.2,2.0888,2.0008,2.0888,2.0122,2.0888,2.0298,2.0888
3.21,2.0867,2.0008,2.0867,2.0125,2.0867,2.03,2.0867
3.22,2.0847,2.0008,2.0847,2.0127,2.0847,2.0302,2.0847
3.23,2.0826,2.0008,2.0826,2.013,2.0826,2.0304,2.0826
3.24,2.0806,2.0009,2.0806,2.0133,2.0806,2.0306,2.0806
3.25,2.0786,2.0009,2.0786,2.0136,2.0786,2.0309,2.0786
3.26,2.0767,2.0009,2.0767,2.0139,2.0767,2.0311,2.0767
3.27,2.0747,2.0009,2.0747,2.0143,2.0747,2.0314,2.0747
3.28,2.0728,2.0009,2.0728,2.0146,2.0728,2.0317,2.0728
3.29,2.0709,2.0009,2.0709,2.0149,2.0709,2.032,2.0709
3.3,2.0691,2.0009,2.0691,2.0153,2.0691,2.0324,2.0691
3.31,2.0672,2.001,2.0672,2.0157,2.0672,2.0327,2.0672
3.32,2.0654,2.001,2.0654,2.0161,2.0654,2.0331,2.0654
3.33,2.0636,2.001,2.0636,2.0165,2.0636,2.0335,2.0636
3.34,2.0618,2.001,2.0618,2.0169,2.0618,2.0339,2.0618
3.35,2.06,2.001,2.06,2.0173,2.06,2.0344,2.06
3.36,2.0583,2.001,2.0583,2.0177,2.0583,2.0348,2.0583
3.37,2.0566,2.001,2.0566,2.0181,2.0566,2.0353,2.0566
3.38,2.0549,2.001,2.0549,2.0185,2.0549,2.0358,2.0549
3.39,2.0532,2.001,2.0532,2.019,2.0532,2.0363,2.0532
3.4,2.0516,2.001,2.0516,2.0194,2.0516,2.0368,2.0516
3.41,2.05,2.001,2.05,2.0199,2.05,2.0373,2.05
3.42,2.0484,2.0011,2.0484,2.0203,2.0484,2.0379,2.0484
3.43,2.0468,2.0011,2.0468,2.0208,2.0468,2.0385,2.0468
3.44,2.0452,2.0011,2.0452,2.0213,2.0452,2.0391,2.0452
3.45,2.0437,2.0011,2.0437,2.0218,2.0437,2.0397,2.0437
3.46,2.0422,2.0011,2.0422,2.0222,2.0422,2.0403,2.0422
3.47,2.0407,2.0011,2.0407,2.0227,2.0407,2.0409,2.0407
3.48,2.0393,2.0011,2.0393,2.0232,2.0393,2.0416,2.0393
3.49,2.0379,2.0011,2.0379,2.0237,2.0379,2.0422,2.0379
3.5,2.0364,2.0011,2.0364,2.0242,2.0364,2.0429,2.0364
3.51,2.0351,2.0011,2.0351,2.0248,2.0351,2.0436,2.0351
3.52,2.0337,2.0011,2.0337,2.0253,2.0337,2.0443,2.0337
3.53,2.0324,2.0011,2.0324,2.0258,2.0324,2.045,2.0324
3.54,2.0311,2.0011,2.0311,2.0263,2.0311,2.0458,2.0311
3.55,2.0298,2.0011,2.0298,2.0268,2.0298,2.0465,2.0298
3.56,2.0285,2.0011,2.0285,2.0274,2.0285,2.0473,2.0285
3.57,2.0273,2.0011,2.0273,2.0279,2.0273,2.0481,2.0273
3.58,2.0261,2.0011,2.0261,2.0285,2.0261,2.0489,2.0261
3.59,2.0249,2.0011,2.0249,2.029,2.0249,2.0497,2.0249
3.6,2.0237,2.0011,2.0237,2.0295,2.0237,2.0505,2.0237
3.61,2.0226,2.0012,2.0226,2.0301,2.0226,2.0513,2.0226
3.62,2.0215,2.0012,2.0215,2.0307,2.0215,2.0522,2.0215
3.63,2.0204,2.0012,2.0204,2.0312,2.0204,2.053,2.0204
3.64,2.0194,2.0012,2.0194,2.0318,2.0194,2.0539,2.0194
3.65,2.0183,2.0012,2.0183,2.0323,2.0183,2.0548,2.0183
3.66,2.0173,2.0012,2.0173,2.0329,2.0173,2.0557,2.0173
3.67,2.0164,2.0012,2.0164,2.0335,2.0164,2.0566,2.0164
3.68,2.0154,2.0012,2.0154,2.034,2.0154,2.0576,2.0154
3.69,2.0145,2.0012,2.0145,2.0346,2.0145,2.0585,2.0145
3.7,2.0136,2.0012,2.0136,2.0352,2.0136,2.0594,2.0136
3.71,2.0127,2.0012,2.0127,2.0358,2.0127,2.0604,2.0127
3.72,2.0119,2.0012,2.0119,2.0363,2.0119,2.0614,2.0119
3.73,2.0111,2.0012,2.0111,2.0369,2.0111,2.0624,2.0111
3.74,2.0103,2.0012,2.0103,2.0375,2.0103,2.0634,2.0103
3.75,2.0095,2.0012,2.0095,2.0381,2.0095,2.0644,2.0095
3.76,2.0088,2.0012,2.0088,2.0387,2.0088,2.0654,2.0088
3.77,2.0081,2.0012,2.0081,2.0393,2.0081,2.0664,2.0081
3.78,2.0074,2.0012,2.0074,2.0399,2.0074,2.0675,2.0074
3.79,2.0068,2.0012,2.0068,2.0404,2.0068,2.0685,2.0068
3.8,2.0062,2.0012,2.0062,2.041,2.0062,2.0696,2.0062
3.81,2.0056,2.0012,2.0056,2.0416,2.0056,2.0707,2.0056
3.82,2.005,2.0012,2.005,2.0422,2.005,2.0718,2.005
3.83,2.0045,2.0013,2.0045,2.0428,2.0045,2.0729,2.0045
3.84,2.004,2.0013,2.004,2.0434,2.004,2.074,2.004
3.85,2.0035,2.0013,2.0035,2.044,2.0035,2.0751,2.0035
3.86,2.0031,2.0013,2.0031,2.0446,2.0031,2.0763,2.0031
3.87,2.0026,2.0013,2.0026,2.0452,2.0026,2.0774,2.0026
3.88,2.0023,2.0013,2.0023,2.0458,2.0023,2.0786,2.0023
3.89,2.0019,2.0013,2.0019,2.0464,2.0019,2.0797,2.0019
3.9,2.0016,2.0013,2.0016,2.047,2.0016,2.0809,2.0016
3.91,2.0013,2.0013,2.0013,2.0476,2.0013,2.0821,2.0013
3.92,2.001,2.0013,2.001,2.0482,2.001,2.0833,2.001
3.93,2.0008,2.0013,2.0008,2.0489,2.0008,2.0845,2.0008
3.94,2.0006,2.0013,2.0006,2.0495,2.0006,2.0857,2.0006
3.95,2.0004,2.0013,2.0004,2.0501,2.0004,2.087,2.0004
3.96,2.0003,2.0013,2.0003,2.0507,2.0003,2.0882,2.0003
3.97,2.0001,2.0013,2.0001,2.0513,2.0001,2.0894,2.0001
3.98,2.0001,2.0013,2.0001,2.0519,2.0001,2.0907,2.0001
3.99,2,2.0013,2,2.0525,2,2.092,2
4,2,2.0013,2,2.0531,2,2.0933,2
4.01,2,2.0012,2,2.0527,2,2.093,2
4.02,2,2.0011,2,2.0523,2,2.0927,2
4.03,2,2.001,2,2.0519,2,2.0924,2
4.04,2,2.0009,2,2.0515,2,2.0921,2
4.05,2,2.0008,2,2.0511,2,2.0918,2
4.06,2,2.0008,2,2.0507,2,2.0915,2
4.07,2,2.0007,2,2.0503,2,2.0911,2
4.08,2,2.0006,2,2.0499,2,2.0908,2
4.09,2,2.0006,2,2.0495,2,2.0905,2
4.1,2,2.0005,2,2.0491,2,2.0902,2
4.11,2,2.0005,2,2.0487,2,2.0899,2
4.12,2,2.0004,2,2.0483,2,2.0896,2
4.13,2,2.0004,2,2.0479,2,2.0892,2
4.14,2,2.0004,2,2.0474,2,2.0889,2
4.15,2,2.0003,2,2.047,2,2.0886,2
4.16,2,2.0003,2,2.0466,2,2.0882,2
4.17,2,2.0003,2,2.0462,2,2.0879,2
4.18,2,2.0002,2,2.0458,2,2.0876,2
4.19,2,2.0002,2,2.0454,2,2.0872,2
4.2,2,2.0002,2,2.045,2,2.0869,2
4.21,2,2.0002,2,2.0446,2,2.0866,2
4.22,2,2.0002,2,2.0442,2,2.0862,2
4.23,2,2.0002,2,2.0438,2,2.0859,2
4.24,2,2.0001,2,2.0434,2,2.0855,2
4.25,2,2.0001,2,2.043,2,2.0852,2
4.26,2,2.0001,2,2.0426,2,2.0849,2
4.27,2,2.0001,2,2.0422,2,2.0845,2
4.28,2,2.0001,2,2.0418,2,2.0842,2
4.29,2,2.0001,2,2.0414,2,2.0838,2
4.3,2,2.0001,2,2.041,2,2.0835,2
4.31,2,2.0001,2,2.0406,2,2.0831,2
4.32,2,2.0001,2,2.0402,2,2.0828,2
4.33,2,2.0001,2,2.0399,2,2.0824,2
4.34,2,2.0001,2,2.0395,2,2.0821,2
4.35,2,2,2,2.0391,2,2.0817,2
4.36,2,2,2,2.0387,2,2.0814,2
4.37,2,2,2,2.0384,2,2.081,2
4.38,2,2,2,2.038,2,2.0807,2
4.39,2,2,2,2.0376,2,2.0803,2
4.4,2,2,2,2.0373,2,2.08,2
4.41,2,2,2,2.0369,2,2.0797,2
4.42,2,2,2,2.0366,2,2.0793,2
4.43,2,2,2,2.0362,2,2.079,2
4.44,2,2,2,2.0359,2,2.0786,2
4.45,2,2,2,2.0355,2,2.0783,2
4.46,2,2,2,2.0352,2,2.0779,2
4.47,2,2,2,2.0348,2,2.0776,2
4.48,2,2,2,2.0345,2,2.0772,2
4.49,2,2,2,2.0341,2,2.0769,2
4.5,2,2,2,2.0338,2,2.0765,2
4.51,2,2,2,2.0335,2,2.0762,2
4.52,2,2,2,2.0332,2,2.0758,2
4.53,2,2,2,2.0328,2,2.0755,2
4.54,2,2,2,2.0325,2,2.0752,2
4.55,2,2,2,2.0322,2,2.0748,2
4.56,2,2,2,2.0319,2,2.0745,2
4.57,2,2,2,2.0316,2,2.0741,2
4.58,2,2,2,2.0313,2,2.0738,2
4.59,2,2,2,2.031,2,2.0735,2
4.6,2,2,2,2.0306,2,2.0731,2
4.61,2,2,2,2.0303,2,2.0728,2
4.62,2,2,2,2.03,2,2.0724,2
4.63,2,2,2,2.0298,2,2.0721,2
4.64,2,2,2,2.0295,2,2.0718,2
4.65,2,2,2,2.0292,2,2.0714,2
4.66,2,2,2,2.0289,2,2.0711,2
4.67,2,2,2,2.0286,2,2.0708,2
4.68,2,2,2,2.0283,2,2.0704,2
4.69,2,2,2,2.028,2,2.0701,2
4.7,2,2,2,2.0278,2,2.0698,2
4.71,2,2,2,2.0275,2,2.0694,2
4.72,2,2,2,2.0272,2,2.0691,2
4.73,2,2,2,2.0269,2,2.0688,2
4.74,2,2,2,2.0267,2,2.0685,2
4.75,2,2,2,2.0264,2,2.0681,2
4.76,2,2,2,2.0262,2,2.0678,2
4.77,2,2,2,2.0259,2,2.0675,2
4.78,2,2,2,2.0256,2,2.0672,2
4.79,2,2,2,2.0254,2,2.0669,2
4.8,2,2,2,2.0251,2,2.0665,2
4.81,2,2,2,2.0249,2,2.0662,2
4.82,2,2,2,2.0246,2,2.0659,2
4.83,2,2,2,2.0244,2,2.0656,2
4.84,2,2,2,2.0241,2,2.0653,2
4.85,2,2,2,2.0239,2,2.065,2
4.86,2,2,2,2.0237,2,2.0646,2
4.87,2,2,2,2.0234,2,2.0643,2
4.88,2,2,2,2.0232,2,2.064,2
4.89,2,2,2,2.023,2,2.0637,2
4.9,2,2,2,2.0227,2,2.0634,2
4.91,2,2,2,2.0225,2,2.0631,2
4.92,2,2,2,2.0223,2,2.0628,2
4.93,2,2,2,2.0221,2,2.0625,2
4.94,2,2,2,2.0219,2,2.0622,2
4.95,2,2,2,2.0216,2,2.0619,2
4.96,2,2,2,2.0214,2,2.0616,2
4.97,2,2,2,2.0212,2,2.0613,2
4.98,2,2,2,2.021,2,2.061,2
4.99,2,2,2,2.0208,2,2.0607,2
5,2,2,2,2.0206,2,2.0604,2


==> fig/2Dmem/2DmemPureShearRelaxationSigma22.csv <==
0,0,0,0,0
0.01,0.57533,1.0121,1.1327,1.1416
0.02,0.57533,0.90932,1.1155,1.1326
0.03,0.57533,0.83178,1.0988,1.1238
0.04,0.57533,0.77271,1.0827,1.1152
0.05,0.57533,0.72747,1.0672,1.1067
0.06,0.57533,0.6927,1.0522,1.0984
0.07,0.57533,0.66592,1.0377,1.0903
0.08,0.57533,0.64527,1.0237,1.0823
0.09,0.57533,0.62934,1.0102,1.0744
0.1,0.57533,0.61704,0.99714,1.0666
0.11,0.57533,0.60755,0.98449,1.059
0.12,0.57533,0.60021,0.97225,1.0515
0.13,0.57533,0.59455,0.96041,1.0442
0.14,0.57533,0.59018,0.94894,1.037
0.15,0.57533,0.5868,0.93785,1.0299
0.16,0.57533,0.58419,0.9271,1.0229
0.17,0.57533,0.58217,0.9167,1.0161
0.18,0.57533,0.58062,0.90662,1.0093
0.19,0.57533,0.57941,0.89686,1.0027
0.2,0.57533,0.57848,0.8874,0.99617
0.21,0.57533,0.57777,0.87823,0.98976
0.22,0.57533,0.57721,0.86935,0.98346
0.23,0.57533,0.57678,0.86073,0.97726
0.24,0.57533,0.57645,0.85238,0.97116
0.25,0.57533,0.5762,0.84429,0.96516
0.26,0.57533,0.576,0.83644,0.95927
0.27,0.57533,0.57585,0.82883,0.95347
0.28,0.57533,0.57573,0.82145,0.94776
0.29,0.57533,0.57564,0.81429,0.94214
0.3,0.57533,0.57557,0.80734,0.93662
0.31,0.57533,0.57551,0.80061,0.93118
0.32,0.57533,0.57547,0.79407,0.92584
0.33,0.57533,0.57544,0.78773,0.92057
0.34,0.57533,0.57542,0.78157,0.9154
0.35,0.57533,0.5754,0.7756,0.9103
0.36,0.57533,0.57538,0.76981,0.90529
0.37,0.57533,0.57537,0.76419,0.90035
0.38,0.57533,0.57536,0.75873,0.89549
0.39,0.57533,0.57535,0.75343,0.89071
0.4,0.57533,0.57535,0.74829,0.88601
0.41,0.57533,0.57534,0.7433,0.88138
0.42,0.57533,0.57534,0.73845,0.87682
0.43,0.57533,0.57534,0.73375,0.87233
0.44,0.57533,0.57534,0.72919,0.86791
0.45,0.57533,0.57534,0.72476,0.86356
0.46,0.57533,0.57533,0.72045,0.85928
0.47,0.57533,0.57533,0.71628,0.85507
0.48,0.57533,0.57533,0.71222,0.85092
0.49,0.57533,0.57533,0.70828,0.84683
0.5,0.57533,0.57533,0.70446,0.84281
0.51,0.57533,0.57533,0.70075,0.83885
0.52,0.57533,0.57533,0.69714,0.83495
0.53,0.57533,0.57533,0.69364,0.83111
0.54,0.57533,0.57533,0.69024,0.82733
0.55,0.57533,0.57533,0.68694,0.8236
0.56,0.57533,0.57533,0.68374,0.81994
0.57,0.57533,0.57533,0.68062,0.81633
0.58,0.57533,0.57533,0.6776,0.81277
0.59,0.57533,0.57533,0.67467,0.80927
0.6,0.57533,0.57533,0.67182,0.80582
0.61,0.57533,0.57533,0.66905,0.80243
0.62,0.57533,0.57533,0.66636,0.79908
0.63,0.57533,0.57533,0.66375,0.79579
0.64,0.57533,0.57533,0.66121,0.79254
0.65,0.57533,0.57533,0.65875,0.78935
0.66,0.57533,0.57533,0.65636,0.7862
0.67,0.57533,0.57533,0.65403,0.7831
0.68,0.57533,0.57533,0.65178,0.78005
0.69,0.57533,0.57533,0.64959,0.77704
0.7,0.57533,0.57533,0.64746,0.77408
0.71,0.57533,0.57533,0.64539,0.77116
0.72,0.57533,0.57533,0.64338,0.76829
0.73,0.57533,0.57533,0.64143,0.76546
0.74,0.57533,0.57533,0.63954,0.76267
0.75,0.57533,0.57533,0.6377,0.75993
0.76,0.57533,0.57533,0.63591,0.75722
0.77,0.57533,0.57533,0.63418,0.75455
0.78,0.57533,0.57533,0.63249,0.75193
0.79,0.57533,0.57533,0.63085,0.74934
0.8,0.57533,0.57533,0.62926,0.7468
0.81,0.57533,0.57533,0.62772,0.74429
0.82,0.57533,0.57533,0.62622,0.74181
0.83,0.57533,0.57533,0.62476,0.73938
0.84,0.57533,0.57533,0.62334,0.73698
0.85,0.57533,0.57533,0.62197,0.73461
0.86,0.57533,0.57533,0.62063,0.73229
0.87,0.57533,0.57533,0.61934,0.72999
0.88,0.57533,0.57533,0.61808,0.72773
0.89,0.57533,0.57533,0.61685,0.7255
0.9,0.57533,0.57533,0.61566,0.72331
0.91,0.57533,0.57533,0.61451,0.72115
0.92,0.57533,0.57533,0.61339,0.71902
0.93,0.57533,0.57533,0.6123,0.71692
0.94,0.57533,0.57533,0.61124,0.71485
0.95,0.57533,0.57533,0.61021,0.71282
0.96,0.57533,0.57533,0.60921,0.71081
0.97,0.57533,0.57533,0.60824,0.70883
0.98,0.57533,0.57533,0.6073,0.70689
0.99,0.57533,0.57533,0.60638,0.70497
1,0.57533,0.57533,0.6055,0.70308
1.01,0.57533,0.57533,0.60463,0.70121
1.02,0.57533,0.57533,0.60379,0.69938
1.03,0.57533,0.57533,0.60298,0.69757
1.04,0.57533,0.57533,0.60219,0.69579
1.05,0.57533,0.57533,0.60142,0.69403
1.06,0.57533,0.57533,0.60067,0.6923
1.07,0.57533,0.57533,0.59995,0.6906
1.08,0.57533,0.57533,0.59924,0.68892
1.09,0.57533,0.57533,0.59856,0.68726
1.1,0.57533,0.57533,0.59789,0.68563
1.11,0.57533,0.57533,0.59725,0.68402
1.12,0.57533,0.57533,0.59662,0.68244
1.13,0.57533,0.57533,0.59601,0.68088
1.14,0.57533,0.57533,0.59542,0.67934
1.15,0.57533,0.57533,0.59484,0.67783
1.16,0.57533,0.57533,0.59428,0.67634
1.17,0.57533,0.57533,0.59374,0.67487
1.18,0.57533,0.57533,0.59322,0.67342
1.19,0.57533,0.57533,0.5927,0.67199
1.2,0.57533,0.57533,0.59221,0.67058
1.21,0.57533,0.57533,0.59172,0.6692
1.22,0.57533,0.57533,0.59125,0.66783
1.23,0.57533,0.57533,0.5908,0.66648
1.24,0.57533,0.57533,0.59036,0.66516
1.25,0.57533,0.57533,0.58993,0.66385
1.26,0.57533,0.57533,0.58951,0.66256
1.27,0.57533,0.57533,0.5891,0.66129
1.28,0.57533,0.57533,0.58871,0.66004
1.29,0.57533,0.57533,0.58832,0.65881
1.3,0.57533,0.57533,0.58795,0.6576
1.31,0.57533,0.57533,0.58759,0.6564
1.32,0.57533,0.57533,0.58724,0.65522
1.33,0.57533,0.57533,0.5869,0.65406
1.34,0.57533,0.57533,0.58657,0.65291
1.35,0.57533,0.57533,0.58625,0.65179
1.36,0.57533,0.57533,0.58593,0.65067
1.37,0.57533,0.57533,0.58563,0.64958
1.38,0.57533,0.57533,0.58534,0.6485
1.39,0.57533,0.57533,0.58505,0.64743
1.4,0.57533,0.57533,0.58477,0.64639
1.41,0.57533,0.57533,0.5845,0.64535
1.42,0.57533,0.57533,0.58424,0.64434
1.43,0.57533,0.57533,0.58398,0.64333
1.44,0.57533,0.57533,0.58374,0.64234
1.45,0.57533,0.57533,0.5835,0.64137
1.46,0.57533,0.57533,0.58326,0.64041
1.47,0.57533,0.57533,0.58304,0.63946
1.48,0.57533,0.57533,0.58281,0.63853
1.49,0.57533,0.57533,0.5826,0.63761
1.5,0.57533,0.57533,0.58239,0.63671
1.51,1.1183,1.5121,1.625,1.6872
1.52,1.1183,1.421,1.6097,1.6783
1.53,1.1183,1.3517,1.5949,1.6696
1.54,1.1183,1.2987,1.5806,1.6611
1.55,1.1183,1.2579,1.5668,1.6527
1.56,1.1183,1.2264,1.5535,1.6445
1.57,1.1183,1.202,1.5406,1.6364
1.58,1.1183,1.1832,1.5281,1.6284
1.59,1.1183,1.1686,1.516,1.6206
1.6,1.1183,1.1573,1.5043,1.6129
1.61,1.1183,1.1485,1.4929,1.6054
1.62,1.1183,1.1417,1.482,1.598
1.63,1.1183,1.1365,1.4713,1.5907
1.64,1.1183,1.1324,1.461,1.5835
1.65,1.1183,1.1292,1.4511,1.5765
1.66,1.1183,1.1268,1.4414,1.5696
1.67,1.1183,1.1249,1.432,1.5628
1.68,1.1183,1.1234,1.4229,1.5561
1.69,1.1183,1.1223,1.4141,1.5495
1.7,1.1183,1.1214,1.4056,1.543
1.71,1.1183,1.1207,1.3973,1.5366
1.72,1.1183,1.1202,1.3893,1.5304
1.73,1.1183,1.1198,1.3815,1.5242
1.74,1.1183,1.1194,1.3739,1.5182
1.75,1.1183,1.1192,1.3666,1.5122
1.76,1.1183,1.119,1.3594,1.5063
1.77,1.1183,1.1188,1.3525,1.5006
1.78,1.1183,1.1187,1.3458,1.4949
1.79,1.1183,1.1186,1.3393,1.4893
1.8,1.1183,1.1186,1.333,1.4838
1.81,1.1183,1.1185,1.3269,1.4784
1.82,1.1183,1.1185,1.3209,1.4731
1.83,1.1183,1.1184,1.3151,1.4678
1.84,1.1183,1.1184,1.3095,1.4627
1.85,1.1183,1.1184,1.3041,1.4576
1.86,1.1183,1.1184,1.2988,1.4526
1.87,1.1183,1.1184,1.2937,1.4477
1.88,1.1183,1.1184,1.2887,1.4428
1.89,1.1183,1.1184,1.2838,1.4381
1.9,1.1183,1.1184,1.2791,1.4334
1.91,1.1183,1.1183,1.2746,1.4288
1.92,1.1183,1.1183,1.2701,1.4242
1.93,1.1183,1.1183,1.2658,1.4197
1.94,1.1183,1.1183,1.2616,1.4153
1.95,1.1183,1.1183,1.2576,1.411
1.96,1.1183,1.1183,1.2536,1.4067
1.97,1.1183,1.1183,1.2498,1.4025
1.98,1.1183,1.1183,1.2461,1.3984
1.99,1.1183,1.1183,1.2425,1.3943
2,1.1183,1.1183,1.2389,1.3903
2.01,1.1183,1.1183,1.2355,1.3863
2.02,1.1183,1.1183,1.2322,1.3824
2.03,1.1183,1.1183,1.229,1.3786
2.04,1.1183,1.1183,1.2259,1.3748
2.05,1.1183,1.1183,1.2228,1.3711
2.06,1.1183,1.1183,1.2199,1.3674
2.07,1.1183,1.1183,1.217,1.3638
2.08,1.1183,1.1183,1.2142,1.3602
2.09,1.1183,1.1183,1.2115,1.3567
2.1,1.1183,1.1183,1.2089,1.3533
2.11,1.1183,1.1183,1.2063,1.3499
2.12,1.1183,1.1183,1.2038,1.3465
2.13,1.1183,1.1183,1.2014,1.3432
2.14,1.1183,1.1183,1.1991,1.34
2.15,1.1183,1.1183,1.1968,1.3367
2.16,1.1183,1.1183,1.1946,1.3336
2.17,1.1183,1.1183,1.1924,1.3305
2.18,1.1183,1.1183,1.1903,1.3274
2.19,1.1183,1.1183,1.1883,1.3244
2.2,1.1183,1.1183,1.1863,1.3214
2.21,1.1183,1.1183,1.1844,1.3185
2.22,1.1183,1.1183,1.1825,1.3156
2.23,1.1183,1.1183,1.1807,1.3128
2.24,1.1183,1.1183,1.179,1.31
2.25,1.1183,1.1183,1.1772,1.3072
2.26,1.1183,1.1183,1.1756,1.3045
2.27,1.1183,1.1183,1.174,1.3018
2.28,1.1183,1.1183,1.1724,1.2992
2.29,1.1183,1.1183,1.1709,1.2966
2.3,1.1183,1.1183,1.1694,1.294
2.31,1.1183,1.1183,1.1679,1.2915
2.32,1.1183,1.1183,1.1665,1.289
2.33,1.1183,1.1183,1.1652,1.2865
2.34,1.1183,1.1183,1.1639,1.2841
2.35,1.1183,1.1183,1.1626,1.2817
2.36,1.1183,1.1183,1.1613,1.2794
2.37,1.1183,1.1183,1.1601,1.2771
2.38,1.1183,1.1183,1.1589,1.2748
2.39,1.1183,1.1183,1.1578,1.2725
2.4,1.1183,1.1183,1.1567,1.2703
2.41,1.1183,1.1183,1.1556,1.2682
2.42,1.1183,1.1183,1.1545,1.266
2.43,1.1183,1.1183,1.1535,1.2639
2.44,1.1183,1.1183,1.1525,1.2618
2.45,1.1183,1.1183,1.1516,1.2597
2.46,1.1183,1.1183,1.1506,1.2577
2.47,1.1183,1.1183,1.1497,1.2557
2.48,1.1183,1.1183,1.1488,1.2537
2.49,1.1183,1.1183,1.148,1.2518
2.5,1.1183,1.1183,1.1471,1.2499
2.51,1.1183,1.1183,1.1463,1.248
2.52,1.1183,1.1183,1.1455,1.2462
2.53,1.1183,1.1183,1.1448,1.2443
2.54,1.1183,1.1183,1.144,1.2425
2.55,1.1183,1.1183,1.1433,1.2407
2.56,1.1183,1.1183,1.1426,1.239
2.57,1.1183,1.1183,1.1419,1.2373
2.58,1.1183,1.1183,1.1412,1.2356
2.59,1.1183,1.1183,1.1406,1.2339
2.6,1.1183,1.1183,1.14,1.2322
2.61,1.1183,1.1183,1.1394,1.2306
2.62,1.1183,1.1183,1.1388,1.229
2.63,1.1183,1.1183,1.1382,1.2274
2.64,1.1183,1.1183,1.1376,1.2258
2.65,1.1183,1.1183,1.1371,1.2243
2.66,1.1183,1.1183,1.1366,1.2228
2.67,1.1183,1.1183,1.136,1.2213
2.68,1.1183,1.1183,1.1355,1.2198
2.69,1.1183,1.1183,1.1351,1.2184
2.7,1.1183,1.1183,1.1346,1.2169
2.71,1.1183,1.1183,1.1341,1.2155
2.72,1.1183,1.1183,1.1337,1.2141
2.73,1.1183,1.1183,1.1333,1.2128
2.74,1.1183,1.1183,1.1328,1.2114
2.75,1.1183,1.1183,1.1324,1.2101
2.76,1.1183,1.1183,1.132,1.2088
2.77,1.1183,1.1183,1.1316,1.2075
2.78,1.1183,1.1183,1.1313,1.2062
2.79,1.1183,1.1183,1.1309,1.205
2.8,1.1183,1.1183,1.1305,1.2037
2.81,1.1183,1.1183,1.1302,1.2025
2.82,1.1183,1.1183,1.1299,1.2013
2.83,1.1183,1.1183,1.1295,1.2001
2.84,1.1183,1.1183,1.1292,1.199
2.85,1.1183,1.1183,1.1289,1.1978
2.86,1.1183,1.1183,1.1286,1.1967
2.87,1.1183,1.1183,1.1283,1.1956
2.88,1.1183,1.1183,1.1281,1.1944
2.89,1.1183,1.1183,1.1278,1.1934
2.9,1.1183,1.1183,1.1275,1.1923
2.91,1.1183,1.1183,1.1273,1.1912
2.92,1.1183,1.1183,1.127,1.1902
2.93,1.1183,1.1183,1.1268,1.1892
2.94,1.1183,1.1183,1.1265,1.1882
2.95,1.1183,1.1183,1.1263,1.1872
2.96,1.1183,1.1183,1.1261,1.1862
2.97,1.1183,1.1183,1.1258,1.1852
2.98,1.1183,1.1183,1.1256,1.1843
2.99,1.1183,1.1183,1.1254,1.1833
3,1.1183,1.1183,1.1252,1.1824
3.01,1.1077,1.1002,1.105,1.1613
3.02,1.097,1.0836,1.0849,1.1403
3.03,1.0863,1.0684,1.0651,1.1195
3.04,1.0756,1.0542,1.0456,1.0987
3.05,1.0649,1.0408,1.0263,1.0781
3.06,1.0542,1.0279,1.0072,1.0576
3.07,1.0435,1.0156,0.98829,1.0373
3.08,1.0328,1.0035,0.96962,1.017
3.09,1.0221,0.99178,0.95114,0.99689
3.1,1.0113,0.98024,0.93286,0.97686
3.11,1.0006,0.96887,0.91478,0.95694
3.12,0.98985,0.95762,0.89687,0.93713
3.13,0.9791,0.94647,0.87915,0.91743
3.14,0.96834,0.93538,0.8616,0.89783
3.15,0.95758,0.92435,0.84422,0.87833
3.16,0.94681,0.91336,0.82701,0.85893
3.17,0.93603,0.9024,0.80995,0.83963
3.18,0.92525,0.89146,0.79305,0.82043
3.19,0.91446,0.88053,0.7763,0.80132
3.2,0.90366,0.86962,0.75969,0.78231
3.21,0.89285,0.8587,0.74323,0.76339
3.22,0.88203,0.84779,0.7269,0.74456
3.23,0.87121,0.83688,0.7107,0.72583
3.24,0.86038,0.82597,0.69463,0.70717
3.25,0.84953,0.81505,0.67869,0.68861
3.26,0.83869,0.80413,0.66287,0.67013
3.27,0.82783,0.7932,0.64716,0.65174
3.28,0.81696,0.78227,0.63157,0.63342
3.29,0.80608,0.77133,0.61608,0.61519
3.3,0.7952,0.76038,0.60071,0.59704
3.31,0.7843,0.74942,0.58543,0.57897
3.32,0.7734,0.73845,0.57026,0.56097
3.33,0.76249,0.72747,0.55518,0.54305
3.34,0.75156,0.71649,0.54019,0.52521
3.35,0.74063,0.70549,0.5253,0.50743
3.36,0.72969,0.69448,0.51049,0.48973
3.37,0.71873,0.68347,0.49577,0.4721
3.38,0.70777,0.67244,0.48112,0.45454
3.39,0.69679,0.6614,0.46656,0.43705
3.4,0.68581,0.65035,0.45207,0.41963
3.41,0.67481,0.6393,0.43766,0.40227
3.42,0.66381,0.62822,0.42331,0.38498
3.43,0.65279,0.61714,0.40903,0.36775
3.44,0.64176,0.60605,0.39482,0.35058
3.45,0.63072,0.59494,0.38068,0.33347
3.46,0.61966,0.58383,0.36659,0.31643
3.47,0.6086,0.5727,0.35256,0.29944
3.48,0.59752,0.56156,0.33859,0.28251
3.49,0.58643,0.5504,0.32467,0.26564
3.5,0.57533,0.53924,0.31081,0.24883
3.51,0.56422,0.52806,0.29699,0.23207
3.52,0.55309,0.51686,0.28323,0.21536
3.53,0.54195,0.50566,0.26951,0.19871
3.54,0.5308,0.49444,0.25583,0.1821
3.55,0.51963,0.48321,0.24219,0.16555
3.56,0.50845,0.47196,0.2286,0.14905
3.57,0.49726,0.4607,0.21504,0.13259
3.58,0.48605,0.44943,0.20153,0.11619
3.59,0.47483,0.43814,0.18804,0.099829
3.6,0.46359,0.42683,0.17459,0.083515
3.61,0.45234,0.41552,0.16117,0.067245
3.62,0.44108,0.40418,0.14779,0.051018
3.63,0.4298,0.39283,0.13443,0.034835
3.64,0.4185,0.38147,0.1211,0.018692
3.65,0.40719,0.37009,0.10779,0.0025903
3.66,0.39587,0.3587,0.094508,-0.013472
3.67,0.38453,0.34729,0.081249,-0.029496
3.68,0.37317,0.33586,0.068012,-0.045482
3.69,0.36179,0.32442,0.054794,-0.061431
3.7,0.35041,0.31296,0.041596,-0.077345
3.71,0.339,0.30148,0.028415,-0.093224
3.72,0.32758,0.28999,0.01525,-0.10907
3.73,0.31614,0.27848,0.0020998,-0.12488
3.74,0.30468,0.26695,-0.011036,-0.14066
3.75,0.29321,0.25541,-0.02416,-0.15641
3.76,0.28171,0.24384,-0.037272,-0.17213
3.77,0.2702,0.23226,-0.050374,-0.18782
3.78,0.25868,0.22066,-0.063467,-0.20348
3.79,0.24713,0.20904,-0.076551,-0.21911
3.8,0.23557,0.19741,-0.089629,-0.23472
3.81,0.22398,0.18575,-0.1027,-0.2503
3.82,0.21238,0.17407,-0.11577,-0.26586
3.83,0.20076,0.16238,-0.12883,-0.28139
3.84,0.18912,0.15066,-0.14189,-0.2969
3.85,0.17746,0.13893,-0.15495,-0.31239
3.86,0.16578,0.12717,-0.16801,-0.32786
3.87,0.15407,0.1154,-0.18106,-0.3433
3.88,0.14235,0.1036,-0.19412,-0.35873
3.89,0.13061,0.091783,-0.20718,-0.37414
3.9,0.11885,0.079945,-0.22024,-0.38953
3.91,0.10706,0.068084,-0.23331,-0.4049
3.92,0.095256,0.056202,-0.24638,-0.42026
3.93,0.083428,0.044298,-0.25946,-0.4356
3.94,0.071578,0.032371,-0.27254,-0.45093
3.95,0.059706,0.020422,-0.28563,-0.46624
3.96,0.047811,0.0084496,-0.29872,-0.48154
3.97,0.035893,-0.0035457,-0.31183,-0.49683
3.98,0.023952,-0.015564,-0.32494,-0.51211
3.99,0.011988,-0.027607,-0.33806,-0.52738
4,0,-0.039674,-0.3512,-0.54264
4.01,0,-0.030782,-0.34124,-0.53452
4.02,0,-0.023883,-0.33158,-0.52654
4.03,0,-0.018532,-0.32221,-0.5187
4.04,0,-0.014379,-0.31312,-0.511
4.05,0,-0.011157,-0.3043,-0.50343
4.06,9.2445e-33,-0.0086572,-0.29575,-0.49598
4.07,0,-0.0067175,-0.28745,-0.48866
4.08,0,-0.0052123,-0.27939,-0.48146
4.09,0,-0.0040444,-0.27157,-0.47439
4.1,0,-0.0031382,-0.26397,-0.46743
4.11,0,-0.0024351,-0.2566,-0.46058
4.12,9.2445e-33,-0.0018895,-0.24944,-0.45385
4.13,2.3111e-33,-0.0014661,-0.24249,-0.44723
4.14,0,-0.0011376,-0.23574,-0.44071
4.15,0,-0.00088273,-0.22918,-0.4343
4.16,0,-0.00068494,-0.22281,-0.428
4.17,2.3111e-33,-0.00053147,-0.21663,-0.42179
4.18,0,-0.00041239,-0.21062,-0.41569
4.19,9.2445e-33,-0.00031999,-0.20478,-0.40968
4.2,0,-0.00024829,-0.1991,-0.40377
4.21,0,-0.00019266,-0.19359,-0.39795
4.22,0,-0.00014949,-0.18823,-0.39222
4.23,9.2445e-33,-0.000116,-0.18303,-0.38658
4.24,2.3111e-33,-9.0008e-05,-0.17797,-0.38103
4.25,9.2445e-33,-6.984e-05,-0.17306,-0.37557
4.26,2.3111e-33,-5.4192e-05,-0.16828,-0.37019
4.27,0,-4.205e-05,-0.16364,-0.3649
4.28,9.2445e-33,-3.2628e-05,-0.15912,-0.35969
4.29,9.2445e-33,-2.5317e-05,-0.15474,-0.35455
4.3,0,-1.9645e-05,-0.15047,-0.3495
4.31,0,-1.5243e-05,-0.14633,-0.34452
4.32,0,-1.1828e-05,-0.1423,-0.33962
4.33,9.2445e-33,-9.1777e-06,-0.13838,-0.3348
4.34,0,-7.1213e-06,-0.13457,-0.33004
4.35,9.2445e-33,-5.5257e-06,-0.13087,-0.32536
4.36,2.3111e-33,-4.2876e-06,-0.12727,-0.32075
4.37,9.2445e-33,-3.3269e-06,-0.12377,-0.31621
4.38,0,-2.5815e-06,-0.12037,-0.31174
4.39,0,-2.0031e-06,-0.11706,-0.30733
4.4,0,-1.5543e-06,-0.11385,-0.30299
4.41,9.2445e-33,-1.206e-06,-0.11072,-0.29871
4.42,9.2445e-33,-9.358e-07,-0.10768,-0.2945
4.43,2.3111e-33,-7.2613e-07,-0.10472,-0.29035
4.44,0,-5.6343e-07,-0.10185,-0.28627
4.45,9.2445e-33,-4.3719e-07,-0.099053,-0.28224
4.46,2.3111e-33,-3.3923e-07,-0.096335,-0.27827
4.47,0,-2.6322e-07,-0.093692,-0.27436
4.48,9.2445e-33,-2.0425e-07,-0.091122,-0.27051
4.49,9.2445e-33,-1.5848e-07,-0.088623,-0.26671
4.5,0,-1.2297e-07,-0.086192,-0.26297
4.51,0,-9.5419e-08,-0.083829,-0.25929
4.52,0,-7.404e-08,-0.08153,-0.25566
4.53,9.2445e-33,-5.745e-08,-0.079295,-0.25208
4.54,2.3111e-33,-4.4578e-08,-0.077122,-0.24855
4.55,9.2445e-33,-3.459e-08,-0.075008,-0.24508
4.56,9.2445e-33,-2.684e-08,-0.072952,-0.24165
4.57,2.3111e-33,-2.0826e-08,-0.070953,-0.23828
4.58,9.2445e-33,-1.616e-08,-0.069009,-0.23495
4.59,0,-1.2539e-08,-0.067118,-0.23167
4.6,0,-9.7295e-09,-0.065279,-0.22844
4.61,9.2445e-33,-7.5495e-09,-0.063491,-0.22525
4.62,9.2445e-33,-5.858e-09,-0.061751,-0.22211
4.63,2.3111e-33,-4.5454e-09,-0.06006,-0.21902
4.64,0,-3.527e-09,-0.058415,-0.21597
4.65,0,-2.7367e-09,-0.056815,-0.21297
4.66,0,-2.1235e-09,-0.055259,-0.21
4.67,9.2445e-33,-1.6477e-09,-0.053746,-0.20708
4.68,2.3111e-33,-1.2785e-09,-0.052274,-0.2042
4.69,0,-9.9207e-10,-0.050843,-0.20137
4.7,0,-7.6979e-10,-0.049451,-0.19857
4.71,0,-5.9731e-10,-0.048097,-0.19581
4.72,0,-4.6348e-10,-0.04678,-0.19309
4.73,0,-3.5963e-10,-0.045499,-0.19041
4.74,2.3111e-33,-2.7905e-10,-0.044253,-0.18777
4.75,2.3111e-33,-2.1653e-10,-0.043042,-0.18517
4.76,0,-1.6801e-10,-0.041864,-0.1826
4.77,0,-1.3037e-10,-0.040718,-0.18007
4.78,9.2445e-33,-1.0116e-10,-0.039603,-0.17757
4.79,0,-7.8492e-11,-0.038519,-0.17511
4.8,0,-6.0905e-11,-0.037465,-0.17269
4.81,0,-4.7259e-11,-0.036439,-0.1703
4.82,0,-3.6671e-11,-0.035442,-0.16794
4.83,0,-2.8453e-11,-0.034472,-0.16562
4.84,2.3111e-33,-2.2078e-11,-0.033528,-0.16332
4.85,9.2445e-33,-1.713e-11,-0.032611,-0.16107
4.86,0,-1.3294e-11,-0.031718,-0.15884
4.87,0,-1.0315e-11,-0.03085,-0.15664
4.88,0,-8.0038e-12,-0.030006,-0.15448
4.89,0,-6.2098e-12,-0.029184,-0.15234
4.9,0,-4.8187e-12,-0.028386,-0.15024
4.91,2.3111e-33,-3.7399e-12,-0.027609,-0.14816
4.92,9.2445e-33,-2.9012e-12,-0.026853,-0.14612
4.93,9.2445e-33,-2.2514e-12,-0.026119,-0.1441
4.94,2.3111e-33,-1.7459e-12,-0.025404,-0.14211
4.95,0,-1.3553e-12,-0.024709,-0.14015
4.96,2.3111e-33,-1.0529e-12,-0.024032,-0.13821
4.97,0,-8.1711e-13,-0.023375,-0.13631
4.98,0,-6.3505e-13,-0.022735,-0.13442
4.99,3.6978e-32,-4.9249e-13,-0.022113,-0.13257
5,0,-3.7955e-13,-0.021508,-0.13074


==> fig/2Dmem/dissipation_etaS1.csv <==
0.0001,0.0025894
0.00025,0.0064733
0.0005,0.012946
0.001,0.025889
0.0025,0.064702
0.005,0.12932
0.01,0.25818
0.025,0.63969
0.05,1.2452
0.1,2.2622
0.25,3.4622
0.5,2.9527
1,1.85
2.5,0.84181
5,0.46148
10,0.26185
25,0.12595
50,0.070118
100,0.037558
250,0.015756
500,0.0080136
1000,0.0040421


==> fig/2Dmem/dissipation_etaS10.csv <==
0.0001,0.025889
0.00025,0.064702
0.0005,0.12932
0.001,0.25818
0.0025,0.63969
0.005,1.2452
0.01,2.2622
0.025,3.4622
0.05,2.9527
0.1,1.85
0.25,0.84181
0.5,0.46148
1,0.26185
2.5,0.12595
5,0.070118
10,0.037558
25,0.015756
50,0.0080136
100,0.0040421
250,0.0016255
500,0.00081422
1000,0.00040748


==> fig/2Dmem/dissipation_etaS1em1.csv <==
0.0001,0.00025894
0.00025,0.00064736
0.0005,0.0012947
0.001,0.0025894
0.0025,0.0064733
0.005,0.012946
0.01,0.025889
0.025,0.064702
0.05,0.12932
0.1,0.25818
0.25,0.63969
0.5,1.2452
1,2.2622
2.5,3.4622
5,2.9527
10,1.85
25,0.84181
50,0.46148
100,0.26185
250,0.12595
500,0.070118
1000,0.037558


==> fig/2Dmem/hystereses.csv <==
0,0,0,0,0,0
0.0031413,0.022912,0.0031413,0.024808,0.0031413,0.02499
0.0070648,0.047626,0.0070648,0.055057,0.0070648,0.055856
0.010981,0.069242,0.010981,0.084482,0.010981,0.086298
0.014887,0.088674,0.014887,0.1131,0.014887,0.1163
0.018778,0.10653,0.018778,0.14093,0.018778,0.14586
0.022651,0.12324,0.022651,0.16797,0.022651,0.17495
0.026501,0.13907,0.026501,0.19424,0.026501,0.20356
0.030325,0.15422,0.030325,0.21975,0.030325,0.23169
0.034119,0.16883,0.034119,0.24449,0.034119,0.25931
0.037879,0.18298,0.037879,0.26848,0.037879,0.28641
0.041602,0.19673,0.041602,0.29172,0.041602,0.31298
0.045284,0.21013,0.045284,0.3142,0.045284,0.339
0.048922,0.2232,0.048922,0.33594,0.048922,0.36446
0.052511,0.23596,0.052511,0.35693,0.052511,0.38935
0.056048,0.24841,0.056048,0.37717,0.056048,0.41365
0.05953,0.26056,0.05953,0.39667,0.05953,0.43734
0.062953,0.27241,0.062953,0.41542,0.062953,0.46042
0.066314,0.28396,0.066314,0.43343,0.066314,0.48287
0.069609,0.29521,0.069609,0.45069,0.069609,0.50468
0.072836,0.30615,0.072836,0.46721,0.072836,0.52582
0.075991,0.31678,0.075991,0.483,0.075991,0.5463
0.079071,0.32709,0.079071,0.49804,0.079071,0.56609
0.082073,0.33708,0.082073,0.51234,0.082073,0.58519
0.084994,0.34673,0.084994,0.5259,0.084994,0.60359
0.087831,0.35605,0.087831,0.53872,0.087831,0.62126
0.090582,0.36503,0.090582,0.55081,0.090582,0.63821
0.093243,0.37366,0.093243,0.56216,0.093243,0.65442
0.095812,0.38194,0.095812,0.57277,0.095812,0.66988
0.098286,0.38985,0.098286,0.58265,0.098286,0.68459
0.10066,0.3974,0.10066,0.59179,0.10066,0.69853
0.10294,0.40457,0.10294,0.60021,0.10294,0.71169
0.10512,0.41137,0.10512,0.60789,0.10512,0.72407
0.10719,0.41778,0.10719,0.61484,0.10719,0.73567
0.10916,0.42381,0.10916,0.62106,0.10916,0.74647
0.11102,0.42944,0.11102,0.62656,0.11102,0.75648
0.11277,0.43467,0.11277,0.63133,0.11277,0.76567
0.11441,0.4395,0.11441,0.63538,0.11441,0.77406
0.11593,0.44392,0.11593,0.6387,0.11593,0.78164
0.11734,0.44793,0.11734,0.64131,0.11734,0.7884
0.11864,0.45152,0.11864,0.64321,0.11864,0.79434
0.11982,0.4547,0.11982,0.64439,0.11982,0.79947
0.12088,0.45745,0.12088,0.64487,0.12088,0.80377
0.12182,0.45978,0.12182,0.64464,0.12182,0.80725
0.12264,0.46168,0.12264,0.64371,0.12264,0.80991
0.12334,0.46315,0.12334,0.64209,0.12334,0.81174
0.12391,0.46419,0.12391,0.63977,0.12391,0.81276
0.12437,0.4648,0.12437,0.63677,0.12437,0.81295
0.1247,0.46498,0.1247,0.63309,0.1247,0.81233
0.12491,0.46472,0.12491,0.62874,0.12491,0.8109
0.125,0.46403,0.125,0.62372,0.125,0.80865
0.12496,0.46291,0.12496,0.61804,0.12496,0.80559
0.1248,0.46135,0.1248,0.61172,0.1248,0.80174
0.12452,0.45936,0.12452,0.60474,0.12452,0.79708
0.12411,0.45694,0.12411,0.59714,0.12411,0.79163
0.12358,0.45409,0.12358,0.58891,0.12358,0.78539
0.12293,0.45081,0.12293,0.58006,0.12293,0.77837
0.12216,0.44711,0.12216,0.57061,0.12216,0.77057
0.12127,0.44298,0.12127,0.56056,0.12127,0.76201
0.12025,0.43844,0.12025,0.54993,0.12025,0.75269
0.11912,0.43348,0.11912,0.53873,0.11912,0.74261
0.11787,0.4281,0.11787,0.52696,0.11787,0.73178
0.11651,0.42232,0.11651,0.51466,0.11651,0.72023
0.11503,0.41614,0.11503,0.50181,0.11503,0.70794
0.11344,0.40956,0.11344,0.48845,0.11344,0.69494
0.11173,0.40259,0.11173,0.47459,0.11173,0.68123
0.10991,0.39523,0.10991,0.46023,0.10991,0.66682
0.10799,0.38748,0.10799,0.44539,0.10799,0.65173
0.10596,0.37936,0.10596,0.4301,0.10596,0.63596
0.10382,0.37088,0.10382,0.41435,0.10382,0.61952
0.10159,0.36202,0.10159,0.39818,0.10159,0.60243
0.099249,0.35282,0.099249,0.3816,0.099249,0.58471
0.096813,0.34326,0.096813,0.36462,0.096813,0.56635
0.094281,0.33336,0.094281,0.34726,0.094281,0.54738
0.091657,0.32313,0.091657,0.32954,0.091657,0.52781
0.088942,0.31256,0.088942,0.31148,0.088942,0.50765
0.086139,0.30168,0.086139,0.29308,0.086139,0.48691
0.083251,0.29049,0.083251,0.27438,0.083251,0.46561
0.080282,0.27899,0.080282,0.25539,0.080282,0.44376
0.077232,0.2672,0.077232,0.23612,0.077232,0.42139
0.074107,0.25511,0.074107,0.2166,0.074107,0.39849
0.070909,0.24275,0.070909,0.19685,0.070909,0.3751
0.06764,0.23012,0.06764,0.17687,0.06764,0.35122
0.064305,0.21723,0.064305,0.15669,0.064305,0.32687
0.060906,0.20408,0.060906,0.13633,0.060906,0.30206
0.057447,0.19068,0.057447,0.11581,0.057447,0.27683
0.053932,0.17705,0.053932,0.095138,0.053932,0.25117
0.050363,0.16319,0.050363,0.074338,0.050363,0.22512
0.046745,0.14911,0.046745,0.053427,0.046745,0.19868
0.04308,0.13482,0.04308,0.032421,0.04308,0.17188
0.039373,0.12033,0.039373,0.01134,0.039373,0.14473
0.035627,0.10565,0.035627,-0.0098014,0.035627,0.11727
0.031846,0.090782,0.031846,-0.030985,0.031846,0.089496
0.028034,0.075741,0.028034,-0.052195,0.028034,0.061444
0.024194,0.060535,0.024194,-0.073414,0.024194,0.033132
0.02033,0.045174,0.02033,-0.094627,0.02033,0.0045829
0.016446,0.029666,0.016446,-0.11582,0.016446,-0.024181
0.012545,0.014022,0.012545,-0.13697,0.012545,-0.053136
0.0086325,-0.0017492,0.0086325,-0.15806,0.0086325,-0.082257
0.0047113,-0.017637,0.0047113,-0.17909,0.0047113,-0.11152
0.00078539,-0.033631,0.00078539,-0.20003,0.00078539,-0.1409
-0.0031413,-0.049721,-0.0031413,-0.22088,-0.0031413,-0.17036
-0.0070648,-0.065897,-0.0070648,-0.24161,-0.0070648,-0.19988
-0.010981,-0.082147,-0.010981,-0.2622,-0.010981,-0.22944
-0.014887,-0.09846,-0.014887,-0.28266,-0.014887,-0.259
-0.018778,-0.11483,-0.018778,-0.30295,-0.018778,-0.28852
-0.022651,-0.13123,-0.022651,-0.32307,-0.022651,-0.31799
-0.026501,-0.14766,-0.026501,-0.343,-0.026501,-0.34737
-0.030325,-0.1641,-0.030325,-0.36272,-0.030325,-0.37662
-0.034119,-0.18055,-0.034119,-0.38223,-0.034119,-0.40571
-0.037879,-0.19698,-0.037879,-0.4015,-0.037879,-0.4346
-0.041602,-0.21339,-0.041602,-0.42052,-0.041602,-0.46327
-0.045284,-0.22975,-0.045284,-0.43928,-0.045284,-0.49167
-0.048922,-0.24605,-0.048922,-0.45775,-0.048922,-0.51976
-0.052511,-0.26227,-0.052511,-0.47592,-0.052511,-0.54751
-0.056048,-0.2784,-0.056048,-0.49378,-0.056048,-0.57488
-0.05953,-0.29443,-0.05953,-0.5113,-0.05953,-0.60183
-0.062953,-0.31032,-0.062953,-0.52847,-0.062953,-0.62832
-0.066314,-0.32606,-0.066314,-0.54527,-0.066314,-0.65431
-0.069609,-0.34164,-0.069609,-0.56168,-0.069609,-0.67976
-0.072836,-0.35702,-0.072836,-0.57769,-0.072836,-0.70463
-0.075991,-0.37219,-0.075991,-0.59326,-0.075991,-0.72887
-0.079071,-0.38713,-0.079071,-0.60839,-0.079071,-0.75245
-0.082073,-0.40182,-0.082073,-0.62304,-0.082073,-0.77533
-0.084994,-0.41622,-0.084994,-0.6372,-0.084994,-0.79746
-0.087831,-0.43032,-0.087831,-0.65085,-0.087831,-0.81881
-0.090582,-0.44409,-0.090582,-0.66396,-0.090582,-0.83934
-0.093243,-0.4575,-0.093243,-0.67651,-0.093243,-0.85901
-0.095812,-0.47054,-0.095812,-0.68848,-0.095812,-0.87777
-0.098286,-0.48316,-0.098286,-0.69983,-0.098286,-0.89561
-0.10066,-0.49536,-0.10066,-0.71056,-0.10066,-0.91247
-0.10294,-0.5071,-0.10294,-0.72063,-0.10294,-0.92832
-0.10512,-0.51835,-0.10512,-0.73001,-0.10512,-0.94314
-0.10719,-0.52909,-0.10719,-0.73869,-0.10719,-0.95689
-0.10916,-0.53929,-0.10916,-0.74665,-0.10916,-0.96954
-0.11102,-0.54894,-0.11102,-0.75384,-0.11102,-0.98107
-0.11277,-0.55799,-0.11277,-0.76027,-0.11277,-0.99145
-0.11441,-0.56644,-0.11441,-0.76589,-0.11441,-1.0007
-0.11593,-0.57425,-0.11593,-0.77069,-0.11593,-1.0087
-0.11734,-0.5814,-0.11734,-0.77465,-0.11734,-1.0155
-0.11864,-0.58788,-0.11864,-0.77775,-0.11864,-1.0211
-0.11982,-0.59366,-0.11982,-0.77997,-0.11982,-1.0254
-0.12088,-0.59873,-0.12088,-0.78129,-0.12088,-1.0285
-0.12182,-0.60307,-0.12182,-0.7817,-0.12182,-1.0303
-0.12264,-0.60667,-0.12264,-0.78118,-0.12264,-1.0309
-0.12334,-0.6095,-0.12334,-0.77972,-0.12334,-1.0302
-0.12391,-0.61158,-0.12391,-0.77732,-0.12391,-1.0283
-0.12437,-0.61288,-0.12437,-0.77395,-0.12437,-1.0251
-0.1247,-0.6134,-0.1247,-0.76963,-0.1247,-1.0207
-0.12491,-0.61313,-0.12491,-0.76433,-0.12491,-1.015
-0.125,-0.61208,-0.125,-0.75807,-0.125,-1.0081
-0.12496,-0.61025,-0.12496,-0.75084,-0.12496,-0.99995
-0.1248,-0.60764,-0.1248,-0.74264,-0.1248,-0.99064
-0.12452,-0.60425,-0.12452,-0.73349,-0.12452,-0.98017
-0.12411,-0.6001,-0.12411,-0.72338,-0.12411,-0.96854
-0.12358,-0.59519,-0.12358,-0.71234,-0.12358,-0.95579
-0.12293,-0.58955,-0.12293,-0.70036,-0.12293,-0.94195
-0.12216,-0.58317,-0.12216,-0.68748,-0.12216,-0.92705
-0.12127,-0.57609,-0.12127,-0.6737,-0.12127,-0.91111
-0.12025,-0.56831,-0.12025,-0.65905,-0.12025,-0.89417
-0.11912,-0.55987,-0.11912,-0.64355,-0.11912,-0.87627
-0.11787,-0.55077,-0.11787,-0.62722,-0.11787,-0.85744
-0.11651,-0.54105,-0.11651,-0.61009,-0.11651,-0.83771
-0.11503,-0.53073,-0.11503,-0.59218,-0.11503,-0.81713
-0.11344,-0.51983,-0.11344,-0.57353,-0.11344,-0.79573
-0.11173,-0.50839,-0.11173,-0.55417,-0.11173,-0.77356
-0.10991,-0.49642,-0.10991,-0.53412,-0.10991,-0.75064
-0.10799,-0.48396,-0.10799,-0.51343,-0.10799,-0.72703
-0.10596,-0.47104,-0.10596,-0.49213,-0.10596,-0.70276
-0.10382,-0.45768,-0.10382,-0.47025,-0.10382,-0.67786
-0.10159,-0.44391,-0.10159,-0.44783,-0.10159,-0.65239
-0.099249,-0.42977,-0.099249,-0.42492,-0.099249,-0.62637
-0.096813,-0.41527,-0.096813,-0.40154,-0.096813,-0.59984
-0.094281,-0.40045,-0.094281,-0.37773,-0.094281,-0.57285
-0.091657,-0.38534,-0.091657,-0.35354,-0.091657,-0.54543
-0.088942,-0.36996,-0.088942,-0.32901,-0.088942,-0.51761
-0.086139,-0.35434,-0.086139,-0.30417,-0.086139,-0.48942
-0.083251,-0.3385,-0.083251,-0.27906,-0.083251,-0.46091
-0.080282,-0.32248,-0.080282,-0.25373,-0.080282,-0.43211
-0.077232,-0.30629,-0.077232,-0.2282,-0.077232,-0.40305
-0.074107,-0.28995,-0.074107,-0.20253,-0.074107,-0.37375
-0.070909,-0.2735,-0.070909,-0.17673,-0.070909,-0.34425
-0.06764,-0.25694,-0.06764,-0.15086,-0.06764,-0.31458
-0.064305,-0.24031,-0.064305,-0.12495,-0.064305,-0.28477
-0.060906,-0.22363,-0.060906,-0.099034,-0.060906,-0.25484
-0.057447,-0.2069,-0.057447,-0.073141,-0.057447,-0.22481
-0.053932,-0.19015,-0.053932,-0.047308,-0.053932,-0.19473
-0.050363,-0.1734,-0.050363,-0.021565,-0.050363,-0.1646
-0.046745,-0.15666,-0.046745,0.0040561,-0.046745,-0.13446
-0.04308,-0.13994,-0.04308,0.029527,-0.04308,-0.10433
-0.039373,-0.12327,-0.039373,0.054819,-0.039373,-0.074232
-0.035627,-0.10665,-0.035627,0.079907,-0.035627,-0.044186
-0.031846,-0.090106,-0.031846,0.10476,-0.031846,-0.014216
-0.028034,-0.073639,-0.028034,0.12937,-0.028034,0.015656
-0.024194,-0.057265,-0.024194,0.15369,-0.024194,0.045409
-0.02033,-0.040995,-0.02033,0.17772,-0.02033,0.075021
-0.016446,-0.02484,-0.016446,0.20142,-0.016446,0.10447
-0.012545,-0.0088101,-0.012545,0.22479,-0.012545,0.13374
-0.0086325,0.0070853,-0.0086325,0.2478,-0.0086325,0.16281
-0.0047113,0.022837,-0.0047113,0.27044,-0.0047113,0.19166
-0.00078539,0.038435,-0.00078539,0.29268,-0.00078539,0.22026
0.0031413,0.053871,0.0031413,0.31452,0.0031413,0.2486
0.0070648,0.069137,0.0070648,0.33594,0.0070648,0.27666
0.010981,0.084225,0.010981,0.35693,0.010981,0.30441
0.014887,0.099127,0.014887,0.37747,0.014887,0.33184
0.018778,0.11383,0.018778,0.39755,0.018778,0.35893
0.022651,0.12834,0.022651,0.41717,0.022651,0.38566
0.026501,0.14264,0.026501,0.4363,0.026501,0.41201
0.030325,0.15672,0.030325,0.45494,0.030325,0.43796
0.034119,0.17057,0.034119,0.47309,0.034119,0.46348
0.037879,0.1842,0.037879,0.49072,0.037879,0.48857
0.041602,0.19759,0.041602,0.50784,0.041602,0.5132
0.045284,0.21073,0.045284,0.52442,0.045284,0.53735
0.048922,0.22362,0.048922,0.54048,0.048922,0.56101
0.052511,0.23625,0.052511,0.55599,0.052511,0.58416
0.056048,0.24861,0.056048,0.57094,0.056048,0.60677
0.05953,0.2607,0.05953,0.58535,0.05953,0.62884
0.062953,0.27251,0.062953,0.59918,0.062953,0.65034
0.066314,0.28403,0.066314,0.61245,0.066314,0.67126
0.069609,0.29526,0.069609,0.62513,0.069609,0.69159
0.072836,0.30619,0.072836,0.63723,0.072836,0.71129
0.075991,0.3168,0.075991,0.64874,0.075991,0.73038
0.079071,0.32711,0.079071,0.65965,0.079071,0.74882
0.082073,0.33709,0.082073,0.66996,0.082073,0.7666
0.084994,0.34674,0.084994,0.67966,0.084994,0.78371
0.087831,0.35606,0.087831,0.68875,0.087831,0.80014
0.090582,0.36504,0.090582,0.69721,0.090582,0.81588
0.093243,0.37366,0.093243,0.70505,0.093243,0.83091
0.095812,0.38194,0.095812,0.71226,0.095812,0.84522
0.098286,0.38985,0.098286,0.71884,0.098286,0.85881
0.10066,0.3974,0.10066,0.72478,0.10066,0.87166
0.10294,0.40457,0.10294,0.73008,0.10294,0.88377
0.10512,0.41137,0.10512,0.73474,0.10512,0.89512
0.10719,0.41778,0.10719,0.73874,0.10719,0.90571
0.10916,0.42381,0.10916,0.7421,0.10916,0.91554
0.11102,0.42944,0.11102,0.7448,0.11102,0.92459
0.11277,0.43467,0.11277,0.74685,0.11277,0.93286
0.11441,0.4395,0.11441,0.74824,0.11441,0.94035
0.11593,0.44392,0.11593,0.74897,0.11593,0.94705
0.11734,0.44793,0.11734,0.74904,0.11734,0.95296
0.11864,0.45152,0.11864,0.74846,0.11864,0.95807
0.11982,0.4547,0.11982,0.74721,0.11982,0.96239
0.12088,0.45745,0.12088,0.7453,0.12088,0.96591
0.12182,0.45978,0.12182,0.74274,0.12182,0.96863
0.12264,0.46168,0.12264,0.73953,0.12264,0.97055
0.12334,0.46315,0.12334,0.73565,0.12334,0.97167
0.12391,0.46419,0.12391,0.73113,0.12391,0.97199
0.12437,0.4648,0.12437,0.72597,0.12437,0.97152
0.1247,0.46498,0.1247,0.72015,0.1247,0.97024
0.12491,0.46472,0.12491,0.7137,0.12491,0.96817
0.125,0.46403,0.125,0.70662,0.125,0.96531
0.12496,0.46291,0.12496,0.69891,0.12496,0.96167
0.1248,0.46135,0.1248,0.69058,0.1248,0.95723
0.12452,0.45936,0.12452,0.68163,0.12452,0.95202
0.12411,0.45694,0.12411,0.67207,0.12411,0.94603
0.12358,0.45409,0.12358,0.66192,0.12358,0.93927
0.12293,0.45081,0.12293,0.65118,0.12293,0.93174
0.12216,0.44711,0.12216,0.63985,0.12216,0.92346
0.12127,0.44298,0.12127,0.62796,0.12127,0.91442
0.12025,0.43844,0.12025,0.61551,0.12025,0.90463
0.11912,0.43348,0.11912,0.6025,0.11912,0.89411
0.11787,0.4281,0.11787,0.58896,0.11787,0.88286
0.11651,0.42232,0.11651,0.5749,0.11651,0.87088
0.11503,0.41614,0.11503,0.56032,0.11503,0.85819
0.11344,0.40956,0.11344,0.54525,0.11344,0.84479
0.11173,0.40259,0.11173,0.52969,0.11173,0.8307
0.10991,0.39523,0.10991,0.51367,0.10991,0.81591
0.10799,0.38748,0.10799,0.49718,0.10799,0.80046
0.10596,0.37936,0.10596,0.48026,0.10596,0.78433
0.10382,0.37088,0.10382,0.46292,0.10382,0.76755
0.10159,0.36202,0.10159,0.44517,0.10159,0.75012
0.099249,0.35282,0.099249,0.42703,0.099249,0.73206
0.096813,0.34326,0.096813,0.40852,0.096813,0.71337
0.094281,0.33336,0.094281,0.38965,0.094281,0.69408
0.091657,0.32313,0.091657,0.37044,0.091657,0.67418
0.088942,0.31256,0.088942,0.35091,0.088942,0.6537
0.086139,0.30168,0.086139,0.33108,0.086139,0.63265
0.083251,0.29049,0.083251,0.31097,0.083251,0.61103
0.080282,0.27899,0.080282,0.29059,0.080282,0.58887
0.077232,0.2672,0.077232,0.26996,0.077232,0.56617
0.074107,0.25511,0.074107,0.24911,0.074107,0.54295
0.070909,0.24275,0.070909,0.22804,0.070909,0.51923
0.06764,0.23012,0.06764,0.20679,0.06764,0.49501
0.064305,0.21723,0.064305,0.18536,0.064305,0.47032
0.060906,0.20408,0.060906,0.16378,0.060906,0.44517
0.057447,0.19068,0.057447,0.14206,0.057447,0.41957
0.053932,0.17705,0.053932,0.12023,0.053932,0.39354
0.050363,0.16319,0.050363,0.098301,0.050363,0.3671
0.046745,0.14911,0.046745,0.076289,0.046745,0.34026
0.04308,0.13482,0.04308,0.054213,0.04308,0.31304
0.039373,0.12033,0.039373,0.032093,0.039373,0.28546
0.035627,0.10565,0.035627,0.0099443,0.035627,0.25754
0.031846,0.090782,0.031846,-0.012215,0.031846,0.22929
0.028034,0.075741,0.028034,-0.034369,0.028034,0.20073
0.024194,0.060535,0.024194,-0.056501,0.024194,0.17189
0.02033,0.045174,0.02033,-0.078594,0.02033,0.14279
0.016446,0.029666,0.016446,-0.10063,0.016446,0.11344
0.012545,0.014022,0.012545,-0.1226,0.012545,0.083864
0.0086325,-0.0017492,0.0086325,-0.14449,0.0086325,0.054092
0.0047113,-0.017637,0.0047113,-0.16627,0.0047113,0.024143
0.00078539,-0.033631,0.00078539,-0.18794,0.00078539,-0.005958
-0.0031413,-0.049721,-0.0031413,-0.20947,-0.0031413,-0.036186
-0.0070648,-0.065897,-0.0070648,-0.23087,-0.0070648,-0.066515
-0.010981,-0.082147,-0.010981,-0.2521,-0.010981,-0.096918
-0.014887,-0.09846,-0.014887,-0.27316,-0.014887,-0.12737
-0.018778,-0.11483,-0.018778,-0.29403,-0.018778,-0.15783
-0.022651,-0.13123,-0.022651,-0.3147,-0.022651,-0.18829
-0.026501,-0.14766,-0.026501,-0.33515,-0.026501,-0.2187
-0.030325,-0.1641,-0.030325,-0.35538,-0.030325,-0.24904
-0.034119,-0.18055,-0.034119,-0.37535,-0.034119,-0.27926
-0.037879,-0.19698,-0.037879,-0.39507,-0.037879,-0.30935
-0.041602,-0.21339,-0.041602,-0.41451,-0.041602,-0.33925
-0.045284,-0.22975,-0.045284,-0.43367,-0.045284,-0.36894
-0.048922,-0.24605,-0.048922,-0.45252,-0.048922,-0.39838
-0.052511,-0.26227,-0.052511,-0.47105,-0.052511,-0.42754
-0.056048,-0.2784,-0.056048,-0.48924,-0.056048,-0.45636
-0.05953,-0.29443,-0.05953,-0.50708,-0.05953,-0.48481
-0.062953,-0.31032,-0.062953,-0.52454,-0.062953,-0.51285
-0.066314,-0.32606,-0.066314,-0.54162,-0.066314,-0.54045
-0.069609,-0.34164,-0.069609,-0.55829,-0.069609,-0.56755
-0.072836,-0.35702,-0.072836,-0.57454,-0.072836,-0.59411
-0.075991,-0.37219,-0.075991,-0.59035,-0.075991,-0.6201
-0.079071,-0.38713,-0.079071,-0.60568,-0.079071,-0.64547
-0.082073,-0.40182,-0.082073,-0.62054,-0.082073,-0.67017
-0.084994,-0.41622,-0.084994,-0.63489,-0.084994,-0.69416
-0.087831,-0.43032,-0.087831,-0.64871,-0.087831,-0.7174
-0.090582,-0.44409,-0.090582,-0.66198,-0.090582,-0.73985
-0.093243,-0.4575,-0.093243,-0.67468,-0.093243,-0.76147
-0.095812,-0.47054,-0.095812,-0.68678,-0.095812,-0.78221
-0.098286,-0.48316,-0.098286,-0.69827,-0.098286,-0.80203
-0.10066,-0.49536,-0.10066,-0.70911,-0.10066,-0.8209
-0.10294,-0.5071,-0.10294,-0.71929,-0.10294,-0.83877
-0.10512,-0.51835,-0.10512,-0.72878,-0.10512,-0.85561
-0.10719,-0.52909,-0.10719,-0.73756,-0.10719,-0.87139
-0.10916,-0.53929,-0.10916,-0.74559,-0.10916,-0.88607
-0.11102,-0.54894,-0.11102,-0.75287,-0.11102,-0.89962
-0.11277,-0.55799,-0.11277,-0.75937,-0.11277,-0.91201
-0.11441,-0.56644,-0.11441,-0.76506,-0.11441,-0.92322
-0.11593,-0.57425,-0.11593,-0.76992,-0.11593,-0.93322
-0.11734,-0.5814,-0.11734,-0.77394,-0.11734,-0.94199
-0.11864,-0.58788,-0.11864,-0.77709,-0.11864,-0.94951
-0.11982,-0.59366,-0.11982,-0.77936,-0.11982,-0.95577
-0.12088,-0.59873,-0.12088,-0.78073,-0.12088,-0.96075
-0.12182,-0.60307,-0.12182,-0.78118,-0.12182,-0.96444
-0.12264,-0.60667,-0.12264,-0.78069,-0.12264,-0.96684
-0.12334,-0.6095,-0.12334,-0.77927,-0.12334,-0.96795
-0.12391,-0.61158,-0.12391,-0.77689,-0.12391,-0.96775
-0.12437,-0.61288,-0.12437,-0.77356,-0.12437,-0.96627
-0.1247,-0.6134,-0.1247,-0.76925,-0.1247,-0.96349
-0.12491,-0.61313,-0.12491,-0.76398,-0.12491,-0.95943
-0.125,-0.61208,-0.125,-0.75774,-0.125,-0.95411
-0.12496,-0.61025,-0.12496,-0.75053,-0.12496,-0.94753
-0.1248,-0.60764,-0.1248,-0.74235,-0.1248,-0.93971
-0.12452,-0.60425,-0.12452,-0.73321,-0.12452,-0.93068
-0.12411,-0.6001,-0.12411,-0.72311,-0.12411,-0.92046
-0.12358,-0.59519,-0.12358,-0.71208,-0.12358,-0.90907
-0.12293,-0.58955,-0.12293,-0.70012,-0.12293,-0.89653
-0.12216,-0.58317,-0.12216,-0.68725,-0.12216,-0.88289
-0.12127,-0.57609,-0.12127,-0.67348,-0.12127,-0.86818
-0.12025,-0.56831,-0.12025,-0.65883,-0.12025,-0.85241
-0.11912,-0.55987,-0.11912,-0.64334,-0.11912,-0.83564
-0.11787,-0.55077,-0.11787,-0.62701,-0.11787,-0.8179
-0.11651,-0.54105,-0.11651,-0.60989,-0.11651,-0.79921
-0.11503,-0.53073,-0.11503,-0.59199,-0.11503,-0.77964
-0.11344,-0.51983,-0.11344,-0.57334,-0.11344,-0.7592
-0.11173,-0.50839,-0.11173,-0.55398,-0.11173,-0.73795
-0.10991,-0.49642,-0.10991,-0.53394,-0.10991,-0.71592
-0.10799,-0.48396,-0.10799,-0.51325,-0.10799,-0.69315
-0.10596,-0.47104,-0.10596,-0.49195,-0.10596,-0.66969
-0.10382,-0.45768,-0.10382,-0.47007,-0.10382,-0.64557
-0.10159,-0.44391,-0.10159,-0.44766,-0.10159,-0.62083
-0.099249,-0.42977,-0.099249,-0.42475,-0.099249,-0.59552
-0.096813,-0.41527,-0.096813,-0.40137,-0.096813,-0.56966
-0.094281,-0.40045,-0.094281,-0.37757,-0.094281,-0.54331
-0.091657,-0.38534,-0.091657,-0.35338,-0.091657,-0.5165
-0.088942,-0.36996,-0.088942,-0.32885,-0.088942,-0.48926
-0.086139,-0.35434,-0.086139,-0.30401,-0.086139,-0.46163
-0.083251,-0.3385,-0.083251,-0.27891,-0.083251,-0.43365
-0.080282,-0.32248,-0.080282,-0.25357,-0.080282,-0.40535
-0.077232,-0.30629,-0.077232,-0.22805,-0.077232,-0.37676
-0.074107,-0.28995,-0.074107,-0.20238,-0.074107,-0.34791
-0.070909,-0.2735,-0.070909,-0.17659,-0.070909,-0.31884
-0.06764,-0.25694,-0.06764,-0.15072,-0.06764,-0.28958
-0.064305,-0.24031,-0.064305,-0.12481,-0.064305,-0.26015
-0.060906,-0.22363,-0.060906,-0.098893,-0.060906,-0.23058
-0.057447,-0.2069,-0.057447,-0.073003,-0.057447,-0.20091
-0.053932,-0.19015,-0.053932,-0.047173,-0.053932,-0.17115
-0.050363,-0.1734,-0.050363,-0.021433,-0.050363,-0.14133
-0.046745,-0.15666,-0.046745,0.0041855,-0.046745,-0.11149
-0.04308,-0.13994,-0.04308,0.029653,-0.04308,-0.081634
-0.039373,-0.12327,-0.039373,0.054943,-0.039373,-0.051797
-0.035627,-0.10665,-0.035627,0.080027,-0.035627,-0.022
-0.031846,-0.090106,-0.031846,0.10488,-0.031846,0.0077339
-0.028034,-0.073639,-0.028034,0.12948,-0.028034,0.037382
-0.024194,-0.057265,-0.024194,0.1538,-0.024194,0.066923
-0.02033,-0.040995,-0.02033,0.17783,-0.02033,0.096335
-0.016446,-0.02484,-0.016446,0.20153,-0.016446,0.1256
-0.012545,-0.0088101,-0.012545,0.22489,-0.012545,0.15468
-0.0086325,0.0070853,-0.0086325,0.2479,-0.0086325,0.18358
-0.0047113,0.022837,-0.0047113,0.27053,-0.0047113,0.21226
-0.00078539,0.038435,-0.00078539,0.29278,-0.00078539,0.2407
0.0031413,0.053871,0.0031413,0.31462,0.0031413,0.26889
0.0070648,0.069137,0.0070648,0.33603,0.0070648,0.29681
0.010981,0.084225,0.010981,0.35702,0.010981,0.32442
0.014887,0.099127,0.014887,0.37756,0.014887,0.35172
0.018778,0.11383,0.018778,0.39764,0.018778,0.37869
0.022651,0.12834,0.022651,0.41725,0.022651,0.40529
0.026501,0.14264,0.026501,0.43638,0.026501,0.43152
0.030325,0.15672,0.030325,0.45502,0.030325,0.45735
0.034119,0.17057,0.034119,0.47316,0.034119,0.48276
0.037879,0.1842,0.037879,0.49079,0.037879,0.50774
0.041602,0.19759,0.041602,0.50791,0.041602,0.53226
0.045284,0.21073,0.045284,0.52449,0.045284,0.55631
0.048922,0.22362,0.048922,0.54054,0.048922,0.57986
0.052511,0.23625,0.052511,0.55605,0.052511,0.6029
0.056048,0.24861,0.056048,0.57101,0.056048,0.62542
0.05953,0.2607,0.05953,0.58541,0.05953,0.64738
0.062953,0.27251,0.062953,0.59924,0.062953,0.66878
0.066314,0.28403,0.066314,0.61251,0.066314,0.68961
0.069609,0.29526,0.069609,0.62519,0.069609,0.70983
0.072836,0.30619,0.072836,0.63729,0.072836,0.72944
0.075991,0.3168,0.075991,0.6488,0.075991,0.74843
0.079071,0.32711,0.079071,0.65971,0.079071,0.76677
0.082073,0.33709,0.082073,0.67001,0.082073,0.78446
0.084994,0.34674,0.084994,0.67971,0.084994,0.80147
0.087831,0.35606,0.087831,0.6888,0.087831,0.81781
0.090582,0.36504,0.090582,0.69726,0.090582,0.83345
0.093243,0.37366,0.093243,0.7051,0.093243,0.84839
0.095812,0.38194,0.095812,0.71231,0.095812,0.86261
0.098286,0.38985,0.098286,0.71889,0.098286,0.8761
0.10066,0.3974,0.10066,0.72483,0.10066,0.88886
0.10294,0.40457,0.10294,0.73013,0.10294,0.90088
0.10512,0.41137,0.10512,0.73478,0.10512,0.91214
0.10719,0.41778,0.10719,0.73879,0.10719,0.92264
0.10916,0.42381,0.10916,0.74214,0.10916,0.93238
0.11102,0.42944,0.11102,0.74484,0.11102,0.94134
0.11277,0.43467,0.11277,0.74689,0.11277,0.94953
0.11441,0.4395,0.11441,0.74828,0.11441,0.95694
0.11593,0.44392,0.11593,0.74901,0.11593,0.96355
0.11734,0.44793,0.11734,0.74908,0.11734,0.96938
0.11864,0.45152,0.11864,0.74849,0.11864,0.97442
0.11982,0.4547,0.11982,0.74724,0.11982,0.97865
0.12088,0.45745,0.12088,0.74534,0.12088,0.9821
0.12182,0.45978,0.12182,0.74278,0.12182,0.98474
0.12264,0.46168,0.12264,0.73956,0.12264,0.98659
0.12334,0.46315,0.12334,0.73569,0.12334,0.98764
0.12391,0.46419,0.12391,0.73117,0.12391,0.98789
0.12437,0.4648,0.12437,0.726,0.12437,0.98734
0.1247,0.46498,0.1247,0.72018,0.1247,0.986
0.12491,0.46472,0.12491,0.71373,0.12491,0.98386
0.125,0.46403,0.125,0.70665,0.125,0.98094
0.12496,0.46291,0.12496,0.69894,0.12496,0.97723
0.1248,0.46135,0.1248,0.6906,0.1248,0.97273
0.12452,0.45936,0.12452,0.68165,0.12452,0.96746
0.12411,0.45694,0.12411,0.6721,0.12411,0.96141
0.12358,0.45409,0.12358,0.66195,0.12358,0.9546
0.12293,0.45081,0.12293,0.6512,0.12293,0.94702
0.12216,0.44711,0.12216,0.63988,0.12216,0.93868
0.12127,0.44298,0.12127,0.62798,0.12127,0.92959
0.12025,0.43844,0.12025,0.61553,0.12025,0.91976
0.11912,0.43348,0.11912,0.60253,0.11912,0.90919
0.11787,0.4281,0.11787,0.58899,0.11787,0.89789
0.11651,0.42232,0.11651,0.57492,0.11651,0.88586
0.11503,0.41614,0.11503,0.56035,0.11503,0.87313
0.11344,0.40956,0.11344,0.54527,0.11344,0.85969
0.11173,0.40259,0.11173,0.52971,0.11173,0.84555
0.10991,0.39523,0.10991,0.51369,0.10991,0.83073
0.10799,0.38748,0.10799,0.4972,0.10799,0.81524
0.10596,0.37936,0.10596,0.48028,0.10596,0.79907
0.10382,0.37088,0.10382,0.46294,0.10382,0.78226
0.10159,0.36202,0.10159,0.44519,0.10159,0.76479
0.099249,0.35282,0.099249,0.42705,0.099249,0.7467
0.096813,0.34326,0.096813,0.40853,0.096813,0.72798
0.094281,0.33336,0.094281,0.38966,0.094281,0.70865
0.091657,0.32313,0.091657,0.37045,0.091657,0.68873
0.088942,0.31256,0.088942,0.35092,0.088942,0.66821
0.086139,0.30168,0.086139,0.33109,0.086139,0.64713
0.083251,0.29049,0.083251,0.31098,0.083251,0.62548
0.080282,0.27899,0.080282,0.2906,0.080282,0.60329
0.077232,0.2672,0.077232,0.26997,0.077232,0.58056
0.074107,0.25511,0.074107,0.24912,0.074107,0.55731
0.070909,0.24275,0.070909,0.22805,0.070909,0.53356
0.06764,0.23012,0.06764,0.2068,0.06764,0.50931
0.064305,0.21723,0.064305,0.18537,0.064305,0.48459
0.060906,0.20408,0.060906,0.16379,0.060906,0.45941
0.057447,0.19068,0.057447,0.14207,0.057447,0.43378
0.053932,0.17705,0.053932,0.12024,0.053932,0.40772
0.050363,0.16319,0.050363,0.09831,0.050363,0.38124
0.046745,0.14911,0.046745,0.076297,0.046745,0.35437
0.04308,0.13482,0.04308,0.054222,0.04308,0.32712
0.039373,0.12033,0.039373,0.032101,0.039373,0.2995
0.035627,0.10565,0.035627,0.0099517,0.035627,0.27154
0.031846,0.090782,0.031846,-0.012208,0.031846,0.24325
0.028034,0.075741,0.028034,-0.034363,0.028034,0.21466
0.024194,0.060535,0.024194,-0.056495,0.024194,0.18578
0.02033,0.045174,0.02033,-0.078588,0.02033,0.15663
0.016446,0.029666,0.016446,-0.10063,0.016446,0.12723
0.012545,0.014022,0.012545,-0.1226,0.012545,0.097605
0.0086325,-0.0017492,0.0086325,-0.14448,0.0086325,0.067779
0.0047113,-0.017637,0.0047113,-0.16626,0.0047113,0.037775
0.00078539,-0.033631,0.00078539,-0.18793,0.00078539,0.0076142
-0.0031413,-0.049721,-0.0031413,-0.20947,-0.0031413,-0.022677
-0.0070648,-0.065897,-0.0070648,-0.23086,-0.0070648,-0.053072
-0.010981,-0.082147,-0.010981,-0.2521,-0.010981,-0.083546
-0.014887,-0.09846,-0.014887,-0.27315,-0.014887,-0.11407
-0.018778,-0.11483,-0.018778,-0.29403,-0.018778,-0.14462
-0.022651,-0.13123,-0.022651,-0.3147,-0.022651,-0.17515
-0.026501,-0.14766,-0.026501,-0.33515,-0.026501,-0.20565
-0.030325,-0.1641,-0.030325,-0.35537,-0.030325,-0.23608
-0.034119,-0.18055,-0.034119,-0.37535,-0.034119,-0.26641
-0.037879,-0.19698,-0.037879,-0.39507,-0.037879,-0.29659
-0.041602,-0.21339,-0.041602,-0.41451,-0.041602,-0.32661
-0.045284,-0.22975,-0.045284,-0.43367,-0.045284,-0.35641
-0.048922,-0.24605,-0.048922,-0.45252,-0.048922,-0.38597
-0.052511,-0.26227,-0.052511,-0.47104,-0.052511,-0.41525
-0.056048,-0.2784,-0.056048,-0.48924,-0.056048,-0.4442
-0.05953,-0.29443,-0.05953,-0.50707,-0.05953,-0.47279
-0.062953,-0.31032,-0.062953,-0.52454,-0.062953,-0.50097
-0.066314,-0.32606,-0.066314,-0.54162,-0.066314,-0.52871
-0.069609,-0.34164,-0.069609,-0.55829,-0.069609,-0.55597
-0.072836,-0.35702,-0.072836,-0.57454,-0.072836,-0.58269
-0.075991,-0.37219,-0.075991,-0.59034,-0.075991,-0.60884
-0.079071,-0.38713,-0.079071,-0.60568,-0.079071,-0.63437
-0.082073,-0.40182,-0.082073,-0.62054,-0.082073,-0.65924
-0.084994,-0.41622,-0.084994,-0.63489,-0.084994,-0.68341
-0.087831,-0.43032,-0.087831,-0.64871,-0.087831,-0.70683
-0.090582,-0.44409,-0.090582,-0.66198,-0.090582,-0.72947
-0.093243,-0.4575,-0.093243,-0.67468,-0.093243,-0.75127
-0.095812,-0.47054,-0.095812,-0.68678,-0.095812,-0.7722
-0.098286,-0.48316,-0.098286,-0.69827,-0.098286,-0.79222
-0.10066,-0.49536,-0.10066,-0.70911,-0.10066,-0.81128
-0.10294,-0.5071,-0.10294,-0.71929,-0.10294,-0.82935
-0.10512,-0.51835,-0.10512,-0.72878,-0.10512,-0.84639
-0.10719,-0.52909,-0.10719,-0.73755,-0.10719,-0.86237
-0.10916,-0.53929,-0.10916,-0.74559,-0.10916,-0.87725
-0.11102,-0.54894,-0.11102,-0.75287,-0.11102,-0.891
-0.11277,-0.55799,-0.11277,-0.75937,-0.11277,-0.90359
-0.11441,-0.56644,-0.11441,-0.76506,-0.11441,-0.915
-0.11593,-0.57425,-0.11593,-0.76992,-0.11593,-0.9252
-0.11734,-0.5814,-0.11734,-0.77394,-0.11734,-0.93417
-0.11864,-0.58788,-0.11864,-0.77709,-0.11864,-0.94189
-0.11982,-0.59366,-0.11982,-0.77936,-0.11982,-0.94835
-0.12088,-0.59873,-0.12088,-0.78073,-0.12088,-0.95352
-0.12182,-0.60307,-0.12182,-0.78118,-0.12182,-0.95741
-0.12264,-0.60667,-0.12264,-0.78069,-0.12264,-0.96
-0.12334,-0.6095,-0.12334,-0.77927,-0.12334,-0.96129
-0.12391,-0.61158,-0.12391,-0.77689,-0.12391,-0.96127
-0.12437,-0.61288,-0.12437,-0.77356,-0.12437,-0.95996
-0.1247,-0.6134,-0.1247,-0.76925,-0.1247,-0.95736
-0.12491,-0.61313,-0.12491,-0.76398,-0.12491,-0.95347
-0.125,-0.61208,-0.125,-0.75774,-0.125,-0.94831
-0.12496,-0.61025,-0.12496,-0.75053,-0.12496,-0.94189
-0.1248,-0.60764,-0.1248,-0.74235,-0.1248,-0.93423
-0.12452,-0.60425,-0.12452,-0.73321,-0.12452,-0.92535
-0.12411,-0.6001,-0.12411,-0.72311,-0.12411,-0.91528
-0.12358,-0.59519,-0.12358,-0.71208,-0.12358,-0.90403
-0.12293,-0.58955,-0.12293,-0.70012,-0.12293,-0.89163
-0.12216,-0.58317,-0.12216,-0.68725,-0.12216,-0.87813
-0.12127,-0.57609,-0.12127,-0.67348,-0.12127,-0.86354
-0.12025,-0.56831,-0.12025,-0.65883,-0.12025,-0.84789
-0.11912,-0.55987,-0.11912,-0.64334,-0.11912,-0.83124
-0.11787,-0.55077,-0.11787,-0.62701,-0.11787,-0.81361
-0.11651,-0.54105,-0.11651,-0.60989,-0.11651,-0.79504
-0.11503,-0.53073,-0.11503,-0.59199,-0.11503,-0.77556
-0.11344,-0.51983,-0.11344,-0.57334,-0.11344,-0.75523
-0.11173,-0.50839,-0.11173,-0.55398,-0.11173,-0.73407
-0.10991,-0.49642,-0.10991,-0.53394,-0.10991,-0.71213
-0.10799,-0.48396,-0.10799,-0.51325,-0.10799,-0.68945
-0.10596,-0.47104,-0.10596,-0.49195,-0.10596,-0.66607
-0.10382,-0.45768,-0.10382,-0.47007,-0.10382,-0.64203
-0.10159,-0.44391,-0.10159,-0.44766,-0.10159,-0.61737
-0.099249,-0.42977,-0.099249,-0.42475,-0.099249,-0.59212
-0.096813,-0.41527,-0.096813,-0.40137,-0.096813,-0.56634
-0.094281,-0.40045,-0.094281,-0.37757,-0.094281,-0.54005
-0.091657,-0.38534,-0.091657,-0.35338,-0.091657,-0.5133
-0.088942,-0.36996,-0.088942,-0.32885,-0.088942,-0.48612
-0.086139,-0.35434,-0.086139,-0.30401,-0.086139,-0.45855
-0.083251,-0.3385,-0.083251,-0.27891,-0.083251,-0.43061
-0.080282,-0.32248,-0.080282,-0.25357,-0.080282,-0.40236
-0.077232,-0.30629,-0.077232,-0.22805,-0.077232,-0.37381
-0.074107,-0.28995,-0.074107,-0.20238,-0.074107,-0.34501
-0.070909,-0.2735,-0.070909,-0.17659,-0.070909,-0.31598
-0.06764,-0.25694,-0.06764,-0.15072,-0.06764,-0.28675
-0.064305,-0.24031,-0.064305,-0.12481,-0.064305,-0.25736
-0.060906,-0.22363,-0.060906,-0.098893,-0.060906,-0.22783
-0.057447,-0.2069,-0.057447,-0.073003,-0.057447,-0.19818
-0.053932,-0.19015,-0.053932,-0.047173,-0.053932,-0.16845
-0.050363,-0.1734,-0.050363,-0.021433,-0.050363,-0.13867
-0.046745,-0.15666,-0.046745,0.0041856,-0.046745,-0.10885
-0.04308,-0.13994,-0.04308,0.029654,-0.04308,-0.079015
-0.039373,-0.12327,-0.039373,0.054943,-0.039373,-0.0492
-0.035627,-0.10665,-0.035627,0.080028,-0.035627,-0.019423
-0.031846,-0.090106,-0.031846,0.10488,-0.031846,0.010292
-0.028034,-0.073639,-0.028034,0.12948,-0.028034,0.039922
-0.024194,-0.057265,-0.024194,0.1538,-0.024194,0.069447
-0.02033,-0.040995,-0.02033,0.17783,-0.02033,0.098843
-0.016446,-0.02484,-0.016446,0.20153,-0.016446,0.12809
-0.012545,-0.0088101,-0.012545,0.22489,-0.012545,0.15716
-0.0086325,0.0070853,-0.0086325,0.2479,-0.0086325,0.18605
-0.0047113,0.022837,-0.0047113,0.27053,-0.0047113,0.21471
-0.00078539,0.038435,-0.00078539,0.29278,-0.00078539,0.24315
0.0031413,0.053871,0.0031413,0.31462,0.0031413,0.27133
0.0070648,0.069137,0.0070648,0.33603,0.0070648,0.29923
0.010981,0.084225,0.010981,0.35702,0.010981,0.32684
0.014887,0.099127,0.014887,0.37756,0.014887,0.35413
0.018778,0.11383,0.018778,0.39764,0.018778,0.38108
0.022651,0.12834,0.022651,0.41725,0.022651,0.40768
0.026501,0.14264,0.026501,0.43638,0.026501,0.4339
0.030325,0.15672,0.030325,0.45502,0.030325,0.45972
0.034119,0.17057,0.034119,0.47316,0.034119,0.48512
0.037879,0.1842,0.037879,0.49079,0.037879,0.51009
0.041602,0.19759,0.041602,0.50791,0.041602,0.5346
0.045284,0.21073,0.045284,0.52449,0.045284,0.55864
0.048922,0.22362,0.048922,0.54054,0.048922,0.58218
0.052511,0.23625,0.052511,0.55605,0.052511,0.60522
0.056048,0.24861,0.056048,0.57101,0.056048,0.62772
0.05953,0.2607,0.05953,0.58541,0.05953,0.64968
0.062953,0.27251,0.062953,0.59924,0.062953,0.67107
0.066314,0.28403,0.066314,0.61251,0.066314,0.69188
0.069609,0.29526,0.069609,0.62519,0.069609,0.7121
0.072836,0.30619,0.072836,0.63729,0.072836,0.7317
0.075991,0.3168,0.075991,0.6488,0.075991,0.75067
0.079071,0.32711,0.079071,0.65971,0.079071,0.769
0.082073,0.33709,0.082073,0.67001,0.082073,0.78668
0.084994,0.34674,0.084994,0.67971,0.084994,0.80369
0.087831,0.35606,0.087831,0.6888,0.087831,0.82001
0.090582,0.36504,0.090582,0.69726,0.090582,0.83564
0.093243,0.37366,0.093243,0.7051,0.093243,0.85057
0.095812,0.38194,0.095812,0.71231,0.095812,0.86478
0.098286,0.38985,0.098286,0.71889,0.098286,0.87826
0.10066,0.3974,0.10066,0.72483,0.10066,0.89101
0.10294,0.40457,0.10294,0.73013,0.10294,0.90301
0.10512,0.41137,0.10512,0.73478,0.10512,0.91426
0.10719,0.41778,0.10719,0.73879,0.10719,0.92475
0.10916,0.42381,0.10916,0.74214,0.10916,0.93448
0.11102,0.42944,0.11102,0.74484,0.11102,0.94343
0.11277,0.43467,0.11277,0.74689,0.11277,0.9516
0.11441,0.4395,0.11441,0.74828,0.11441,0.959
0.11593,0.44392,0.11593,0.74901,0.11593,0.9656
0.11734,0.44793,0.11734,0.74908,0.11734,0.97142
0.11864,0.45152,0.11864,0.74849,0.11864,0.97644
0.11982,0.4547,0.11982,0.74724,0.11982,0.98067
0.12088,0.45745,0.12088,0.74534,0.12088,0.9841
0.12182,0.45978,0.12182,0.74278,0.12182,0.98674
0.12264,0.46168,0.12264,0.73956,0.12264,0.98857
0.12334,0.46315,0.12334,0.73569,0.12334,0.98961
0.12391,0.46419,0.12391,0.73117,0.12391,0.98985
0.12437,0.4648,0.12437,0.726,0.12437,0.98929
0.1247,0.46498,0.1247,0.72018,0.1247,0.98794
0.12491,0.46472,0.12491,0.71373,0.12491,0.9858
0.125,0.46403,0.125,0.70665,0.125,0.98286
0.12496,0.46291,0.12496,0.69894,0.12496,0.97914
0.1248,0.46135,0.1248,0.6906,0.1248,0.97464
0.12452,0.45936,0.12452,0.68165,0.12452,0.96936
0.12411,0.45694,0.12411,0.6721,0.12411,0.9633
0.12358,0.45409,0.12358,0.66195,0.12358,0.95648
0.12293,0.45081,0.12293,0.6512,0.12293,0.94889
0.12216,0.44711,0.12216,0.63988,0.12216,0.94054
0.12127,0.44298,0.12127,0.62798,0.12127,0.93144
0.12025,0.43844,0.12025,0.61553,0.12025,0.9216
0.11912,0.43348,0.11912,0.60253,0.11912,0.91103
0.11787,0.4281,0.11787,0.58899,0.11787,0.89972
0.11651,0.42232,0.11651,0.57492,0.11651,0.88769
0.11503,0.41614,0.11503,0.56035,0.11503,0.87495
0.11344,0.40956,0.11344,0.54527,0.11344,0.8615
0.11173,0.40259,0.11173,0.52971,0.11173,0.84736
0.10991,0.39523,0.10991,0.51369,0.10991,0.83253
0.10799,0.38748,0.10799,0.4972,0.10799,0.81703
0.10596,0.37936,0.10596,0.48028,0.10596,0.80086
0.10382,0.37088,0.10382,0.46294,0.10382,0.78404
0.10159,0.36202,0.10159,0.44519,0.10159,0.76657
0.099249,0.35282,0.099249,0.42705,0.099249,0.74847
0.096813,0.34326,0.096813,0.40853,0.096813,0.72975
0.094281,0.33336,0.094281,0.38966,0.094281,0.71041
0.091657,0.32313,0.091657,0.37045,0.091657,0.69048
0.088942,0.31256,0.088942,0.35092,0.088942,0.66997
0.086139,0.30168,0.086139,0.33109,0.086139,0.64888
0.083251,0.29049,0.083251,0.31098,0.083251,0.62722
0.080282,0.27899,0.080282,0.2906,0.080282,0.60503
0.077232,0.2672,0.077232,0.26997,0.077232,0.58229
0.074107,0.25511,0.074107,0.24912,0.074107,0.55904
0.070909,0.24275,0.070909,0.22805,0.070909,0.53528
0.06764,0.23012,0.06764,0.2068,0.06764,0.51104
0.064305,0.21723,0.064305,0.18537,0.064305,0.48631
0.060906,0.20408,0.060906,0.16379,0.060906,0.46112
0.057447,0.19068,0.057447,0.14207,0.057447,0.43549
0.053932,0.17705,0.053932,0.12024,0.053932,0.40942
0.050363,0.16319,0.050363,0.09831,0.050363,0.38294
0.046745,0.14911,0.046745,0.076297,0.046745,0.35607
0.04308,0.13482,0.04308,0.054222,0.04308,0.32881
0.039373,0.12033,0.039373,0.032101,0.039373,0.30119
0.035627,0.10565,0.035627,0.0099517,0.035627,0.27322
0.031846,0.090782,0.031846,-0.012208,0.031846,0.24493
0.028034,0.075741,0.028034,-0.034363,0.028034,0.21633
0.024194,0.060535,0.024194,-0.056495,0.024194,0.18744
0.02033,0.045174,0.02033,-0.078588,0.02033,0.15828
0.016446,0.029666,0.016446,-0.10063,0.016446,0.12888
0.012545,0.014022,0.012545,-0.1226,0.012545,0.099249
0.0086325,-0.0017492,0.0086325,-0.14448,0.0086325,0.069417
0.0047113,-0.017637,0.0047113,-0.16626,0.0047113,0.039405
0.00078539,-0.033631,0.00078539,-0.18793,0.00078539,0.0092375
-0.0031413,-0.049721,-0.0031413,-0.20947,-0.0031413,-0.021061
-0.0070648,-0.065897,-0.0070648,-0.23086,-0.0070648,-0.051465
-0.010981,-0.082147,-0.010981,-0.2521,-0.010981,-0.081948
-0.014887,-0.09846,-0.014887,-0.27315,-0.014887,-0.11248
-0.018778,-0.11483,-0.018778,-0.29403,-0.018778,-0.14304
-0.022651,-0.13123,-0.022651,-0.3147,-0.022651,-0.17359
-0.026501,-0.14766,-0.026501,-0.33515,-0.026501,-0.20409
-0.030325,-0.1641,-0.030325,-0.35537,-0.030325,-0.23453
-0.034119,-0.18055,-0.034119,-0.37535,-0.034119,-0.26487
-0.037879,-0.19698,-0.037879,-0.39507,-0.037879,-0.29507
-0.041602,-0.21339,-0.041602,-0.41451,-0.041602,-0.3251
-0.045284,-0.22975,-0.045284,-0.43367,-0.045284,-0.35492
-0.048922,-0.24605,-0.048922,-0.45252,-0.048922,-0.38449
-0.052511,-0.26227,-0.052511,-0.47104,-0.052511,-0.41378
-0.056048,-0.2784,-0.056048,-0.48924,-0.056048,-0.44275
-0.05953,-0.29443,-0.05953,-0.50707,-0.05953,-0.47136
-0.062953,-0.31032,-0.062953,-0.52454,-0.062953,-0.49956
-0.066314,-0.32606,-0.066314,-0.54162,-0.066314,-0.52731
-0.069609,-0.34164,-0.069609,-0.55829,-0.069609,-0.55459
-0.072836,-0.35702,-0.072836,-0.57454,-0.072836,-0.58133
-0.075991,-0.37219,-0.075991,-0.59034,-0.075991,-0.60749
-0.079071,-0.38713,-0.079071,-0.60568,-0.079071,-0.63305
-0.082073,-0.40182,-0.082073,-0.62054,-0.082073,-0.65794
-0.084994,-0.41622,-0.084994,-0.63489,-0.084994,-0.68213
-0.087831,-0.43032,-0.087831,-0.64871,-0.087831,-0.70558
-0.090582,-0.44409,-0.090582,-0.66198,-0.090582,-0.72823
-0.093243,-0.4575,-0.093243,-0.67468,-0.093243,-0.75006
-0.095812,-0.47054,-0.095812,-0.68678,-0.095812,-0.77101
-0.098286,-0.48316,-0.098286,-0.69827,-0.098286,-0.79105
-0.10066,-0.49536,-0.10066,-0.70911,-0.10066,-0.81013
-0.10294,-0.5071,-0.10294,-0.71929,-0.10294,-0.82823
-0.10512,-0.51835,-0.10512,-0.72878,-0.10512,-0.84529
-0.10719,-0.52909,-0.10719,-0.73755,-0.10719,-0.8613
-0.10916,-0.53929,-0.10916,-0.74559,-0.10916,-0.8762
-0.11102,-0.54894,-0.11102,-0.75287,-0.11102,-0.88998
-0.11277,-0.55799,-0.11277,-0.75937,-0.11277,-0.9026
-0.11441,-0.56644,-0.11441,-0.76506,-0.11441,-0.91403
-0.11593,-0.57425,-0.11593,-0.76992,-0.11593,-0.92425
-0.11734,-0.5814,-0.11734,-0.77394,-0.11734,-0.93325
-0.11864,-0.58788,-0.11864,-0.77709,-0.11864,-0.94099
-0.11982,-0.59366,-0.11982,-0.77936,-0.11982,-0.94747
-0.12088,-0.59873,-0.12088,-0.78073,-0.12088,-0.95267
-0.12182,-0.60307,-0.12182,-0.78118,-0.12182,-0.95658
-0.12264,-0.60667,-0.12264,-0.78069,-0.12264,-0.95919
-0.12334,-0.6095,-0.12334,-0.77927,-0.12334,-0.9605
-0.12391,-0.61158,-0.12391,-0.77689,-0.12391,-0.96051
-0.12437,-0.61288,-0.12437,-0.77356,-0.12437,-0.95922
-0.1247,-0.6134,-0.1247,-0.76925,-0.1247,-0.95664
-0.12491,-0.61313,-0.12491,-0.76398,-0.12491,-0.95277
-0.125,-0.61208,-0.125,-0.75774,-0.125,-0.94763
-0.12496,-0.61025,-0.12496,-0.75053,-0.12496,-0.94123
-0.1248,-0.60764,-0.1248,-0.74235,-0.1248,-0.93359
-0.12452,-0.60425,-0.12452,-0.73321,-0.12452,-0.92473
-0.12411,-0.6001,-0.12411,-0.72311,-0.12411,-0.91467
-0.12358,-0.59519,-0.12358,-0.71208,-0.12358,-0.90343
-0.12293,-0.58955,-0.12293,-0.70012,-0.12293,-0.89106
-0.12216,-0.58317,-0.12216,-0.68725,-0.12216,-0.87756
-0.12127,-0.57609,-0.12127,-0.67348,-0.12127,-0.86299
-0.12025,-0.56831,-0.12025,-0.65883,-0.12025,-0.84736
-0.11912,-0.55987,-0.11912,-0.64334,-0.11912,-0.83072
-0.11787,-0.55077,-0.11787,-0.62701,-0.11787,-0.8131
-0.11651,-0.54105,-0.11651,-0.60989,-0.11651,-0.79455
-0.11503,-0.53073,-0.11503,-0.59199,-0.11503,-0.77508
-0.11344,-0.51983,-0.11344,-0.57334,-0.11344,-0.75476
-0.11173,-0.50839,-0.11173,-0.55398,-0.11173,-0.73361
-0.10991,-0.49642,-0.10991,-0.53394,-0.10991,-0.71169
-0.10799,-0.48396,-0.10799,-0.51325,-0.10799,-0.68902
-0.10596,-0.47104,-0.10596,-0.49195,-0.10596,-0.66564
-0.10382,-0.45768,-0.10382,-0.47007,-0.10382,-0.64161
-0.10159,-0.44391,-0.10159,-0.44766,-0.10159,-0.61696
-0.099249,-0.42977,-0.099249,-0.42475,-0.099249,-0.59172
-0.096813,-0.41527,-0.096813,-0.40137,-0.096813,-0.56595
-0.094281,-0.40045,-0.094281,-0.37757,-0.094281,-0.53967
-0.091657,-0.38534,-0.091657,-0.35338,-0.091657,-0.51292
-0.088942,-0.36996,-0.088942,-0.32885,-0.088942,-0.48575
-0.086139,-0.35434,-0.086139,-0.30401,-0.086139,-0.45818
-0.083251,-0.3385,-0.083251,-0.27891,-0.083251,-0.43025
-0.080282,-0.32248,-0.080282,-0.25357,-0.080282,-0.402
-0.077232,-0.30629,-0.077232,-0.22805,-0.077232,-0.37346
-0.074107,-0.28995,-0.074107,-0.20238,-0.074107,-0.34466
-0.070909,-0.2735,-0.070909,-0.17659,-0.070909,-0.31564
-0.06764,-0.25694,-0.06764,-0.15072,-0.06764,-0.28641
-0.064305,-0.24031,-0.064305,-0.12481,-0.064305,-0.25702
-0.060906,-0.22363,-0.060906,-0.098893,-0.060906,-0.22749
-0.057447,-0.2069,-0.057447,-0.073003,-0.057447,-0.19785
-0.053932,-0.19015,-0.053932,-0.047173,-0.053932,-0.16813
-0.050363,-0.1734,-0.050363,-0.021433,-0.050363,-0.13834
-0.046745,-0.15666,-0.046745,0.0041856,-0.046745,-0.10852
-0.04308,-0.13994,-0.04308,0.029654,-0.04308,-0.078695
-0.039373,-0.12327,-0.039373,0.054943,-0.039373,-0.048882
-0.035627,-0.10665,-0.035627,0.080028,-0.035627,-0.019107
-0.031846,-0.090106,-0.031846,0.10488,-0.031846,0.010607
-0.028034,-0.073639,-0.028034,0.12948,-0.028034,0.040236
-0.024194,-0.057265,-0.024194,0.1538,-0.024194,0.069759
-0.02033,-0.040995,-0.02033,0.17783,-0.02033,0.099154
-0.016446,-0.02484,-0.016446,0.20153,-0.016446,0.1284
-0.012545,-0.0088101,-0.012545,0.22489,-0.012545,0.15747
-0.0086325,0.0070853,-0.0086325,0.2479,-0.0086325,0.18635
-0.0047113,0.022837,-0.0047113,0.27053,-0.0047113,0.21502
-0.00078539,0.038435,-0.00078539,0.29278,-0.00078539,0.24346
0.0031413,0.053871,0.0031413,0.31462,0.0031413,0.27163
0.0070648,0.069137,0.0070648,0.33603,0.0070648,0.29954
0.010981,0.084225,0.010981,0.35702,0.010981,0.32714
0.014887,0.099127,0.014887,0.37756,0.014887,0.35443
0.018778,0.11383,0.018778,0.39764,0.018778,0.38138
0.022651,0.12834,0.022651,0.41725,0.022651,0.40798
0.026501,0.14264,0.026501,0.43638,0.026501,0.4342
0.030325,0.15672,0.030325,0.45502,0.030325,0.46002
0.034119,0.17057,0.034119,0.47316,0.034119,0.48542
0.037879,0.1842,0.037879,0.49079,0.037879,0.51039
0.041602,0.19759,0.041602,0.50791,0.041602,0.5349
0.045284,0.21073,0.045284,0.52449,0.045284,0.55894
0.048922,0.22362,0.048922,0.54054,0.048922,0.58248
0.052511,0.23625,0.052511,0.55605,0.052511,0.60551
0.056048,0.24861,0.056048,0.57101,0.056048,0.62802
0.05953,0.2607,0.05953,0.58541,0.05953,0.64997
0.062953,0.27251,0.062953,0.59924,0.062953,0.67136
0.066314,0.28403,0.066314,0.61251,0.066314,0.69217
0.069609,0.29526,0.069609,0.62519,0.069609,0.71239
0.072836,0.30619,0.072836,0.63729,0.072836,0.73199
0.075991,0.3168,0.075991,0.6488,0.075991,0.75096
0.079071,0.32711,0.079071,0.65971,0.079071,0.76929
0.082073,0.33709,0.082073,0.67001,0.082073,0.78697
0.084994,0.34674,0.084994,0.67971,0.084994,0.80397
0.087831,0.35606,0.087831,0.6888,0.087831,0.8203
0.090582,0.36504,0.090582,0.69726,0.090582,0.83592
0.093243,0.37366,0.093243,0.7051,0.093243,0.85085
0.095812,0.38194,0.095812,0.71231,0.095812,0.86506
0.098286,0.38985,0.098286,0.71889,0.098286,0.87854
0.10066,0.3974,0.10066,0.72483,0.10066,0.89128
0.10294,0.40457,0.10294,0.73013,0.10294,0.90328
0.10512,0.41137,0.10512,0.73478,0.10512,0.91453
0.10719,0.41778,0.10719,0.73879,0.10719,0.92502
0.10916,0.42381,0.10916,0.74214,0.10916,0.93475
0.11102,0.42944,0.11102,0.74484,0.11102,0.9437
0.11277,0.43467,0.11277,0.74689,0.11277,0.95187
0.11441,0.4395,0.11441,0.74828,0.11441,0.95926
0.11593,0.44392,0.11593,0.74901,0.11593,0.96587
0.11734,0.44793,0.11734,0.74908,0.11734,0.97168
0.11864,0.45152,0.11864,0.74849,0.11864,0.9767
0.11982,0.4547,0.11982,0.74724,0.11982,0.98093
0.12088,0.45745,0.12088,0.74534,0.12088,0.98436
0.12182,0.45978,0.12182,0.74278,0.12182,0.98699
0.12264,0.46168,0.12264,0.73956,0.12264,0.98883
0.12334,0.46315,0.12334,0.73569,0.12334,0.98986
0.12391,0.46419,0.12391,0.73117,0.12391,0.9901
0.12437,0.4648,0.12437,0.726,0.12437,0.98954
0.1247,0.46498,0.1247,0.72018,0.1247,0.98819
0.12491,0.46472,0.12491,0.71373,0.12491,0.98604
0.125,0.46403,0.125,0.70665,0.125,0.98311
0.12496,0.46291,0.12496,0.69894,0.12496,0.97939
0.1248,0.46135,0.1248,0.6906,0.1248,0.97488
0.12452,0.45936,0.12452,0.68165,0.12452,0.9696
0.12411,0.45694,0.12411,0.6721,0.12411,0.96354
0.12358,0.45409,0.12358,0.66195,0.12358,0.95672
0.12293,0.45081,0.12293,0.6512,0.12293,0.94913
0.12216,0.44711,0.12216,0.63988,0.12216,0.94078
0.12127,0.44298,0.12127,0.62798,0.12127,0.93168
0.12025,0.43844,0.12025,0.61553,0.12025,0.92184
0.11912,0.43348,0.11912,0.60253,0.11912,0.91126
0.11787,0.4281,0.11787,0.58899,0.11787,0.89995
0.11651,0.42232,0.11651,0.57492,0.11651,0.88792
0.11503,0.41614,0.11503,0.56035,0.11503,0.87518
0.11344,0.40956,0.11344,0.54527,0.11344,0.86173
0.11173,0.40259,0.11173,0.52971,0.11173,0.84759
0.10991,0.39523,0.10991,0.51369,0.10991,0.83276
0.10799,0.38748,0.10799,0.4972,0.10799,0.81726
0.10596,0.37936,0.10596,0.48028,0.10596,0.80109
0.10382,0.37088,0.10382,0.46294,0.10382,0.78427
0.10159,0.36202,0.10159,0.44519,0.10159,0.7668
0.099249,0.35282,0.099249,0.42705,0.099249,0.74869
0.096813,0.34326,0.096813,0.40853,0.096813,0.72997
0.094281,0.33336,0.094281,0.38966,0.094281,0.71064
0.091657,0.32313,0.091657,0.37045,0.091657,0.69071
0.088942,0.31256,0.088942,0.35092,0.088942,0.67019
0.086139,0.30168,0.086139,0.33109,0.086139,0.6491
0.083251,0.29049,0.083251,0.31098,0.083251,0.62744
0.080282,0.27899,0.080282,0.2906,0.080282,0.60525
0.077232,0.2672,0.077232,0.26997,0.077232,0.58251
0.074107,0.25511,0.074107,0.24912,0.074107,0.55926
0.070909,0.24275,0.070909,0.22805,0.070909,0.5355
0.06764,0.23012,0.06764,0.2068,0.06764,0.51125
0.064305,0.21723,0.064305,0.18537,0.064305,0.48652
0.060906,0.20408,0.060906,0.16379,0.060906,0.46134
0.057447,0.19068,0.057447,0.14207,0.057447,0.4357
0.053932,0.17705,0.053932,0.12024,0.053932,0.40964
0.050363,0.16319,0.050363,0.09831,0.050363,0.38316
0.046745,0.14911,0.046745,0.076297,0.046745,0.35628
0.04308,0.13482,0.04308,0.054222,0.04308,0.32902
0.039373,0.12033,0.039373,0.032101,0.039373,0.3014
0.035627,0.10565,0.035627,0.0099517,0.035627,0.27343
0.031846,0.090782,0.031846,-0.012208,0.031846,0.24514
0.028034,0.075741,0.028034,-0.034363,0.028034,0.21654
0.024194,0.060535,0.024194,-0.056495,0.024194,0.18765
0.02033,0.045174,0.02033,-0.078588,0.02033,0.15849
0.016446,0.029666,0.016446,-0.10063,0.016446,0.12908
0.012545,0.014022,0.012545,-0.1226,0.012545,0.099455
0.0086325,-0.0017492,0.0086325,-0.14448,0.0086325,0.069622
0.0047113,-0.017637,0.0047113,-0.16626,0.0047113,0.039609
0.00078539,-0.033631,0.00078539,-0.18793,0.00078539,0.00944
-0.0031413,-0.049721,-0.0031413,-0.20947,-0.0031413,-0.02086
-0.0070648,-0.065897,-0.0070648,-0.23086,-0.0070648,-0.051265
-0.010981,-0.082147,-0.010981,-0.2521,-0.010981,-0.081749
-0.014887,-0.09846,-0.014887,-0.27315,-0.014887,-0.11228
-0.018778,-0.11483,-0.018778,-0.29403,-0.018778,-0.14284
-0.022651,-0.13123,-0.022651,-0.3147,-0.022651,-0.17339
-0.026501,-0.14766,-0.026501,-0.33515,-0.026501,-0.2039
-0.030325,-0.1641,-0.030325,-0.35537,-0.030325,-0.23434
-0.034119,-0.18055,-0.034119,-0.37535,-0.034119,-0.26468
-0.037879,-0.19698,-0.037879,-0.39507,-0.037879,-0.29488
-0.041602,-0.21339,-0.041602,-0.41451,-0.041602,-0.32491
-0.045284,-0.22975,-0.045284,-0.43367,-0.045284,-0.35473
-0.048922,-0.24605,-0.048922,-0.45252,-0.048922,-0.38431
-0.052511,-0.26227,-0.052511,-0.47104,-0.052511,-0.4136
-0.056048,-0.2784,-0.056048,-0.48924,-0.056048,-0.44257
-0.05953,-0.29443,-0.05953,-0.50707,-0.05953,-0.47118
-0.062953,-0.31032,-0.062953,-0.52454,-0.062953,-0.49938
-0.066314,-0.32606,-0.066314,-0.54162,-0.066314,-0.52714
-0.069609,-0.34164,-0.069609,-0.55829,-0.069609,-0.55441
-0.072836,-0.35702,-0.072836,-0.57454,-0.072836,-0.58116
-0.075991,-0.37219,-0.075991,-0.59034,-0.075991,-0.60733
-0.079071,-0.38713,-0.079071,-0.60568,-0.079071,-0.63288
-0.082073,-0.40182,-0.082073,-0.62054,-0.082073,-0.65778
-0.084994,-0.41622,-0.084994,-0.63489,-0.084994,-0.68197
-0.087831,-0.43032,-0.087831,-0.64871,-0.087831,-0.70542
-0.090582,-0.44409,-0.090582,-0.66198,-0.090582,-0.72808
-0.093243,-0.4575,-0.093243,-0.67468,-0.093243,-0.74991
-0.095812,-0.47054,-0.095812,-0.68678,-0.095812,-0.77086
-0.098286,-0.48316,-0.098286,-0.69827,-0.098286,-0.7909
-0.10066,-0.49536,-0.10066,-0.70911,-0.10066,-0.80999
-0.10294,-0.5071,-0.10294,-0.71929,-0.10294,-0.82809
-0.10512,-0.51835,-0.10512,-0.72878,-0.10512,-0.84516
-0.10719,-0.52909,-0.10719,-0.73755,-0.10719,-0.86116
-0.10916,-0.53929,-0.10916,-0.74559,-0.10916,-0.87607
-0.11102,-0.54894,-0.11102,-0.75287,-0.11102,-0.88985
-0.11277,-0.55799,-0.11277,-0.75937,-0.11277,-0.90247
-0.11441,-0.56644,-0.11441,-0.76506,-0.11441,-0.91391
-0.11593,-0.57425,-0.11593,-0.76992,-0.11593,-0.92414
-0.11734,-0.5814,-0.11734,-0.77394,-0.11734,-0.93313
-0.11864,-0.58788,-0.11864,-0.77709,-0.11864,-0.94088
-0.11982,-0.59366,-0.11982,-0.77936,-0.11982,-0.94736
-0.12088,-0.59873,-0.12088,-0.78073,-0.12088,-0.95256
-0.12182,-0.60307,-0.12182,-0.78118,-0.12182,-0.95647
-0.12264,-0.60667,-0.12264,-0.78069,-0.12264,-0.95909
-0.12334,-0.6095,-0.12334,-0.77927,-0.12334,-0.9604
-0.12391,-0.61158,-0.12391,-0.77689,-0.12391,-0.96041
-0.12437,-0.61288,-0.12437,-0.77356,-0.12437,-0.95913
-0.1247,-0.6134,-0.1247,-0.76925,-0.1247,-0.95655
-0.12491,-0.61313,-0.12491,-0.76398,-0.12491,-0.95268
-0.125,-0.61208,-0.125,-0.75774,-0.125,-0.94754
-0.12496,-0.61025,-0.12496,-0.75053,-0.12496,-0.94115
-0.1248,-0.60764,-0.1248,-0.74235,-0.1248,-0.93351
-0.12452,-0.60425,-0.12452,-0.73321,-0.12452,-0.92465
-0.12411,-0.6001,-0.12411,-0.72311,-0.12411,-0.91459
-0.12358,-0.59519,-0.12358,-0.71208,-0.12358,-0.90336
-0.12293,-0.58955,-0.12293,-0.70012,-0.12293,-0.89099
-0.12216,-0.58317,-0.12216,-0.68725,-0.12216,-0.8775
-0.12127,-0.57609,-0.12127,-0.67348,-0.12127,-0.86292
-0.12025,-0.56831,-0.12025,-0.65883,-0.12025,-0.8473
-0.11912,-0.55987,-0.11912,-0.64334,-0.11912,-0.83066
-0.11787,-0.55077,-0.11787,-0.62701,-0.11787,-0.81304
-0.11651,-0.54105,-0.11651,-0.60989,-0.11651,-0.79449
-0.11503,-0.53073,-0.11503,-0.59199,-0.11503,-0.77503
-0.11344,-0.51983,-0.11344,-0.57334,-0.11344,-0.7547
-0.11173,-0.50839,-0.11173,-0.55398,-0.11173,-0.73356
-0.10991,-0.49642,-0.10991,-0.53394,-0.10991,-0.71163
-0.10799,-0.48396,-0.10799,-0.51325,-0.10799,-0.68896
-0.10596,-0.47104,-0.10596,-0.49195,-0.10596,-0.66559
-0.10382,-0.45768,-0.10382,-0.47007,-0.10382,-0.64156
-0.10159,-0.44391,-0.10159,-0.44766,-0.10159,-0.61691
-0.099249,-0.42977,-0.099249,-0.42475,-0.099249,-0.59167
-0.096813,-0.41527,-0.096813,-0.40137,-0.096813,-0.5659
-0.094281,-0.40045,-0.094281,-0.37757,-0.094281,-0.53962
-0.091657,-0.38534,-0.091657,-0.35338,-0.091657,-0.51287
-0.088942,-0.36996,-0.088942,-0.32885,-0.088942,-0.4857
-0.086139,-0.35434,-0.086139,-0.30401,-0.086139,-0.45813
-0.083251,-0.3385,-0.083251,-0.27891,-0.083251,-0.43021
-0.080282,-0.32248,-0.080282,-0.25357,-0.080282,-0.40196
-0.077232,-0.30629,-0.077232,-0.22805,-0.077232,-0.37342
-0.074107,-0.28995,-0.074107,-0.20238,-0.074107,-0.34462
-0.070909,-0.2735,-0.070909,-0.17659,-0.070909,-0.31559
-0.06764,-0.25694,-0.06764,-0.15072,-0.06764,-0.28637
-0.064305,-0.24031,-0.064305,-0.12481,-0.064305,-0.25698
-0.060906,-0.22363,-0.060906,-0.098893,-0.060906,-0.22745
-0.057447,-0.2069,-0.057447,-0.073003,-0.057447,-0.19781
-0.053932,-0.19015,-0.053932,-0.047173,-0.053932,-0.16809
-0.050363,-0.1734,-0.050363,-0.021433,-0.050363,-0.1383
-0.046745,-0.15666,-0.046745,0.0041856,-0.046745,-0.10848
-0.04308,-0.13994,-0.04308,0.029654,-0.04308,-0.078654
-0.039373,-0.12327,-0.039373,0.054943,-0.039373,-0.048841
-0.035627,-0.10665,-0.035627,0.080028,-0.035627,-0.019067
-0.031846,-0.090106,-0.031846,0.10488,-0.031846,0.010647
-0.028034,-0.073639,-0.028034,0.12948,-0.028034,0.040276
-0.024194,-0.057265,-0.024194,0.1538,-0.024194,0.069799
-0.02033,-0.040995,-0.02033,0.17783,-0.02033,0.099194
-0.016446,-0.02484,-0.016446,0.20153,-0.016446,0.12844
-0.012545,-0.0088101,-0.012545,0.22489,-0.012545,0.15751
-0.0086325,0.0070853,-0.0086325,0.2479,-0.0086325,0.18639
-0.0047113,0.022837,-0.0047113,0.27053,-0.0047113,0.21506
-0.00078539,0.038435,-0.00078539,0.29278,-0.00078539,0.2435
0.0031413,0.053871,0.0031413,0.31462,0.0031413,0.27167
0.0070648,0.069137,0.0070648,0.33603,0.0070648,0.29958
0.010981,0.084225,0.010981,0.35702,0.010981,0.32718
0.014887,0.099127,0.014887,0.37756,0.014887,0.35447
0.018778,0.11383,0.018778,0.39764,0.018778,0.38142
0.022651,0.12834,0.022651,0.41725,0.022651,0.40802
0.026501,0.14264,0.026501,0.43638,0.026501,0.43424
0.030325,0.15672,0.030325,0.45502,0.030325,0.46006
0.034119,0.17057,0.034119,0.47316,0.034119,0.48546
0.037879,0.1842,0.037879,0.49079,0.037879,0.51043
0.041602,0.19759,0.041602,0.50791,0.041602,0.53494
0.045284,0.21073,0.045284,0.52449,0.045284,0.55898
0.048922,0.22362,0.048922,0.54054,0.048922,0.58252
0.052511,0.23625,0.052511,0.55605,0.052511,0.60555
0.056048,0.24861,0.056048,0.57101,0.056048,0.62805
0.05953,0.2607,0.05953,0.58541,0.05953,0.65001
0.062953,0.27251,0.062953,0.59924,0.062953,0.6714
0.066314,0.28403,0.066314,0.61251,0.066314,0.69221
0.069609,0.29526,0.069609,0.62519,0.069609,0.71243
0.072836,0.30619,0.072836,0.63729,0.072836,0.73203
0.075991,0.3168,0.075991,0.6488,0.075991,0.751
0.079071,0.32711,0.079071,0.65971,0.079071,0.76933
0.082073,0.33709,0.082073,0.67001,0.082073,0.787
0.084994,0.34674,0.084994,0.67971,0.084994,0.80401
0.087831,0.35606,0.087831,0.6888,0.087831,0.82033
0.090582,0.36504,0.090582,0.69726,0.090582,0.83596
0.093243,0.37366,0.093243,0.7051,0.093243,0.85089
0.095812,0.38194,0.095812,0.71231,0.095812,0.86509
0.098286,0.38985,0.098286,0.71889,0.098286,0.87857
0.10066,0.3974,0.10066,0.72483,0.10066,0.89132
0.10294,0.40457,0.10294,0.73013,0.10294,0.90332
0.10512,0.41137,0.10512,0.73478,0.10512,0.91457
0.10719,0.41778,0.10719,0.73879,0.10719,0.92506
0.10916,0.42381,0.10916,0.74214,0.10916,0.93478
0.11102,0.42944,0.11102,0.74484,0.11102,0.94373
0.11277,0.43467,0.11277,0.74689,0.11277,0.95191
0.11441,0.4395,0.11441,0.74828,0.11441,0.9593
0.11593,0.44392,0.11593,0.74901,0.11593,0.9659
0.11734,0.44793,0.11734,0.74908,0.11734,0.97172
0.11864,0.45152,0.11864,0.74849,0.11864,0.97674
0.11982,0.4547,0.11982,0.74724,0.11982,0.98096
0.12088,0.45745,0.12088,0.74534,0.12088,0.98439
0.12182,0.45978,0.12182,0.74278,0.12182,0.98703
0.12264,0.46168,0.12264,0.73956,0.12264,0.98886
0.12334,0.46315,0.12334,0.73569,0.12334,0.98989
0.12391,0.46419,0.12391,0.73117,0.12391,0.99013
0.12437,0.4648,0.12437,0.726,0.12437,0.98957
0.1247,0.46498,0.1247,0.72018,0.1247,0.98822
0.12491,0.46472,0.12491,0.71373,0.12491,0.98608
0.125,0.46403,0.125,0.70665,0.125,0.98314
0.12496,0.46291,0.12496,0.69894,0.12496,0.97942
0.1248,0.46135,0.1248,0.6906,0.1248,0.97491
0.12452,0.45936,0.12452,0.68165,0.12452,0.96963
0.12411,0.45694,0.12411,0.6721,0.12411,0.96357
0.12358,0.45409,0.12358,0.66195,0.12358,0.95675
0.12293,0.45081,0.12293,0.6512,0.12293,0.94916
0.12216,0.44711,0.12216,0.63988,0.12216,0.94081
0.12127,0.44298,0.12127,0.62798,0.12127,0.93171
0.12025,0.43844,0.12025,0.61553,0.12025,0.92187
0.11912,0.43348,0.11912,0.60253,0.11912,0.91129
0.11787,0.4281,0.11787,0.58899,0.11787,0.89998
0.11651,0.42232,0.11651,0.57492,0.11651,0.88795
0.11503,0.41614,0.11503,0.56035,0.11503,0.87521
0.11344,0.40956,0.11344,0.54527,0.11344,0.86176
0.11173,0.40259,0.11173,0.52971,0.11173,0.84762
0.10991,0.39523,0.10991,0.51369,0.10991,0.83279
0.10799,0.38748,0.10799,0.4972,0.10799,0.81729
0.10596,0.37936,0.10596,0.48028,0.10596,0.80112
0.10382,0.37088,0.10382,0.46294,0.10382,0.78429
0.10159,0.36202,0.10159,0.44519,0.10159,0.76683
0.099249,0.35282,0.099249,0.42705,0.099249,0.74872
0.096813,0.34326,0.096813,0.40853,0.096813,0.73
0.094281,0.33336,0.094281,0.38966,0.094281,0.71067
0.091657,0.32313,0.091657,0.37045,0.091657,0.69073
0.088942,0.31256,0.088942,0.35092,0.088942,0.67022
0.086139,0.30168,0.086139,0.33109,0.086139,0.64912
0.083251,0.29049,0.083251,0.31098,0.083251,0.62747
0.080282,0.27899,0.080282,0.2906,0.080282,0.60527
0.077232,0.2672,0.077232,0.26997,0.077232,0.58254
0.074107,0.25511,0.074107,0.24912,0.074107,0.55929
0.070909,0.24275,0.070909,0.22805,0.070909,0.53553
0.06764,0.23012,0.06764,0.2068,0.06764,0.51128
0.064305,0.21723,0.064305,0.18537,0.064305,0.48655
0.060906,0.20408,0.060906,0.16379,0.060906,0.46136
0.057447,0.19068,0.057447,0.14207,0.057447,0.43573
0.053932,0.17705,0.053932,0.12024,0.053932,0.40966
0.050363,0.16319,0.050363,0.09831,0.050363,0.38318
0.046745,0.14911,0.046745,0.076297,0.046745,0.35631
0.04308,0.13482,0.04308,0.054222,0.04308,0.32905
0.039373,0.12033,0.039373,0.032101,0.039373,0.30143
0.035627,0.10565,0.035627,0.0099517,0.035627,0.27346
0.031846,0.090782,0.031846,-0.012208,0.031846,0.24517
0.028034,0.075741,0.028034,-0.034363,0.028034,0.21656
0.024194,0.060535,0.024194,-0.056495,0.024194,0.18767
0.02033,0.045174,0.02033,-0.078588,0.02033,0.15852
0.016446,0.029666,0.016446,-0.10063,0.016446,0.12911
0.012545,0.014022,0.012545,-0.1226,0.012545,0.099481
0.0086325,-0.0017492,0.0086325,-0.14448,0.0086325,0.069648
0.0047113,-0.017637,0.0047113,-0.16626,0.0047113,0.039635
0.00078539,-0.033631,0.00078539,-0.18793,0.00078539,0.0094659
-0.0031413,-0.049721,-0.0031413,-0.20947,-0.0031413,-0.020834
-0.0070648,-0.065897,-0.0070648,-0.23086,-0.0070648,-0.051239
-0.010981,-0.082147,-0.010981,-0.2521,-0.010981,-0.081723
-0.014887,-0.09846,-0.014887,-0.27315,-0.014887,-0.11226
-0.018778,-0.11483,-0.018778,-0.29403,-0.018778,-0.14282
-0.022651,-0.13123,-0.022651,-0.3147,-0.022651,-0.17336
-0.026501,-0.14766,-0.026501,-0.33515,-0.026501,-0.20388
-0.030325,-0.1641,-0.030325,-0.35537,-0.030325,-0.23432
-0.034119,-0.18055,-0.034119,-0.37535,-0.034119,-0.26466
-0.037879,-0.19698,-0.037879,-0.39507,-0.037879,-0.29486
-0.041602,-0.21339,-0.041602,-0.41451,-0.041602,-0.32489
-0.045284,-0.22975,-0.045284,-0.43367,-0.045284,-0.35471
-0.048922,-0.24605,-0.048922,-0.45252,-0.048922,-0.38428
-0.052511,-0.26227,-0.052511,-0.47104,-0.052511,-0.41358
-0.056048,-0.2784,-0.056048,-0.48924,-0.056048,-0.44255
-0.05953,-0.29443,-0.05953,-0.50707,-0.05953,-0.47115
-0.062953,-0.31032,-0.062953,-0.52454,-0.062953,-0.49936
-0.066314,-0.32606,-0.066314,-0.54162,-0.066314,-0.52712
-0.069609,-0.34164,-0.069609,-0.55829,-0.069609,-0.55439
-0.072836,-0.35702,-0.072836,-0.57454,-0.072836,-0.58114
-0.075991,-0.37219,-0.075991,-0.59034,-0.075991,-0.60731
-0.079071,-0.38713,-0.079071,-0.60568,-0.079071,-0.63286
-0.082073,-0.40182,-0.082073,-0.62054,-0.082073,-0.65776
-0.084994,-0.41622,-0.084994,-0.63489,-0.084994,-0.68195
-0.087831,-0.43032,-0.087831,-0.64871,-0.087831,-0.7054
-0.090582,-0.44409,-0.090582,-0.66198,-0.090582,-0.72806
-0.093243,-0.4575,-0.093243,-0.67468,-0.093243,-0.74989
-0.095812,-0.47054,-0.095812,-0.68678,-0.095812,-0.77084
-0.098286,-0.48316,-0.098286,-0.69827,-0.098286,-0.79089
-0.10066,-0.49536,-0.10066,-0.70911,-0.10066,-0.80998
-0.10294,-0.5071,-0.10294,-0.71929,-0.10294,-0.82807
-0.10512,-0.51835,-0.10512,-0.72878,-0.10512,-0.84514
-0.10719,-0.52909,-0.10719,-0.73755,-0.10719,-0.86115
-0.10916,-0.53929,-0.10916,-0.74559,-0.10916,-0.87606
-0.11102,-0.54894,-0.11102,-0.75287,-0.11102,-0.88984
-0.11277,-0.55799,-0.11277,-0.75937,-0.11277,-0.90246
-0.11441,-0.56644,-0.11441,-0.76506,-0.11441,-0.91389
-0.11593,-0.57425,-0.11593,-0.76992,-0.11593,-0.92412
-0.11734,-0.5814,-0.11734,-0.77394,-0.11734,-0.93312
-0.11864,-0.58788,-0.11864,-0.77709,-0.11864,-0.94087
-0.11982,-0.59366,-0.11982,-0.77936,-0.11982,-0.94735
-0.12088,-0.59873,-0.12088,-0.78073,-0.12088,-0.95255
-0.12182,-0.60307,-0.12182,-0.78118,-0.12182,-0.95646
-0.12264,-0.60667,-0.12264,-0.78069,-0.12264,-0.95908
-0.12334,-0.6095,-0.12334,-0.77927,-0.12334,-0.96039
-0.12391,-0.61158,-0.12391,-0.77689,-0.12391,-0.9604
-0.12437,-0.61288,-0.12437,-0.77356,-0.12437,-0.95912
-0.1247,-0.6134,-0.1247,-0.76925,-0.1247,-0.95654
-0.12491,-0.61313,-0.12491,-0.76398,-0.12491,-0.95267
-0.125,-0.61208,-0.125,-0.75774,-0.125,-0.94753
-0.12496,-0.61025,-0.12496,-0.75053,-0.12496,-0.94114
-0.1248,-0.60764,-0.1248,-0.74235,-0.1248,-0.9335
-0.12452,-0.60425,-0.12452,-0.73321,-0.12452,-0.92464
-0.12411,-0.6001,-0.12411,-0.72311,-0.12411,-0.91458
-0.12358,-0.59519,-0.12358,-0.71208,-0.12358,-0.90335
-0.12293,-0.58955,-0.12293,-0.70012,-0.12293,-0.89098
-0.12216,-0.58317,-0.12216,-0.68725,-0.12216,-0.87749
-0.12127,-0.57609,-0.12127,-0.67348,-0.12127,-0.86291
-0.12025,-0.56831,-0.12025,-0.65883,-0.12025,-0.84729
-0.11912,-0.55987,-0.11912,-0.64334,-0.11912,-0.83065
-0.11787,-0.55077,-0.11787,-0.62701,-0.11787,-0.81304
-0.11651,-0.54105,-0.11651,-0.60989,-0.11651,-0.79448
-0.11503,-0.53073,-0.11503,-0.59199,-0.11503,-0.77502
-0.11344,-0.51983,-0.11344,-0.57334,-0.11344,-0.7547
-0.11173,-0.50839,-0.11173,-0.55398,-0.11173,-0.73355
-0.10991,-0.49642,-0.10991,-0.53394,-0.10991,-0.71163
-0.10799,-0.48396,-0.10799,-0.51325,-0.10799,-0.68896
-0.10596,-0.47104,-0.10596,-0.49195,-0.10596,-0.66559
-0.10382,-0.45768,-0.10382,-0.47007,-0.10382,-0.64155
-0.10159,-0.44391,-0.10159,-0.44766,-0.10159,-0.6169
-0.099249,-0.42977,-0.099249,-0.42475,-0.099249,-0.59167
-0.096813,-0.41527,-0.096813,-0.40137,-0.096813,-0.56589
-0.094281,-0.40045,-0.094281,-0.37757,-0.094281,-0.53961
-0.091657,-0.38534,-0.091657,-0.35338,-0.091657,-0.51287
-0.088942,-0.36996,-0.088942,-0.32885,-0.088942,-0.48569
-0.086139,-0.35434,-0.086139,-0.30401,-0.086139,-0.45813
-0.083251,-0.3385,-0.083251,-0.27891,-0.083251,-0.4302
-0.080282,-0.32248,-0.080282,-0.25357,-0.080282,-0.40195
-0.077232,-0.30629,-0.077232,-0.22805,-0.077232,-0.37341
-0.074107,-0.28995,-0.074107,-0.20238,-0.074107,-0.34461
-0.070909,-0.2735,-0.070909,-0.17659,-0.070909,-0.31559
-0.06764,-0.25694,-0.06764,-0.15072,-0.06764,-0.28637
-0.064305,-0.24031,-0.064305,-0.12481,-0.064305,-0.25698
-0.060906,-0.22363,-0.060906,-0.098893,-0.060906,-0.22745
-0.057447,-0.2069,-0.057447,-0.073003,-0.057447,-0.19781
-0.053932,-0.19015,-0.053932,-0.047173,-0.053932,-0.16808
-0.050363,-0.1734,-0.050363,-0.021433,-0.050363,-0.1383
-0.046745,-0.15666,-0.046745,0.0041856,-0.046745,-0.10848
-0.04308,-0.13994,-0.04308,0.029654,-0.04308,-0.078649
-0.039373,-0.12327,-0.039373,0.054943,-0.039373,-0.048836
-0.035627,-0.10665,-0.035627,0.080028,-0.035627,-0.019062
-0.031846,-0.090106,-0.031846,0.10488,-0.031846,0.010652
-0.028034,-0.073639,-0.028034,0.12948,-0.028034,0.040281
-0.024194,-0.057265,-0.024194,0.1538,-0.024194,0.069804
-0.02033,-0.040995,-0.02033,0.17783,-0.02033,0.099199
-0.016446,-0.02484,-0.016446,0.20153,-0.016446,0.12844
-0.012545,-0.0088101,-0.012545,0.22489,-0.012545,0.15752
-0.0086325,0.0070853,-0.0086325,0.2479,-0.0086325,0.1864
-0.0047113,0.022837,-0.0047113,0.27053,-0.0047113,0.21507
-0.00078539,0.038435,-0.00078539,0.29278,-0.00078539,0.2435
0.0031413,0.053871,0.0031413,0.31462,0.0031413,0.27168
0.0070648,0.069137,0.0070648,0.33603,0.0070648,0.29958
0.010981,0.084225,0.010981,0.35702,0.010981,0.32719
0.014887,0.099127,0.014887,0.37756,0.014887,0.35448
0.018778,0.11383,0.018778,0.39764,0.018778,0.38143
0.022651,0.12834,0.022651,0.41725,0.022651,0.40802
0.026501,0.14264,0.026501,0.43638,0.026501,0.43424
0.030325,0.15672,0.030325,0.45502,0.030325,0.46006
0.034119,0.17057,0.034119,0.47316,0.034119,0.48547
0.037879,0.1842,0.037879,0.49079,0.037879,0.51043
0.041602,0.19759,0.041602,0.50791,0.041602,0.53494
0.045284,0.21073,0.045284,0.52449,0.045284,0.55898
0.048922,0.22362,0.048922,0.54054,0.048922,0.58253
0.052511,0.23625,0.052511,0.55605,0.052511,0.60556
0.056048,0.24861,0.056048,0.57101,0.056048,0.62806
0.05953,0.2607,0.05953,0.58541,0.05953,0.65002
0.062953,0.27251,0.062953,0.59924,0.062953,0.67141
0.066314,0.28403,0.066314,0.61251,0.066314,0.69222
0.069609,0.29526,0.069609,0.62519,0.069609,0.71243
0.072836,0.30619,0.072836,0.63729,0.072836,0.73203
0.075991,0.3168,0.075991,0.6488,0.075991,0.751
0.079071,0.32711,0.079071,0.65971,0.079071,0.76933
0.082073,0.33709,0.082073,0.67001,0.082073,0.78701
0.084994,0.34674,0.084994,0.67971,0.084994,0.80401
0.087831,0.35606,0.087831,0.6888,0.087831,0.82034
0.090582,0.36504,0.090582,0.69726,0.090582,0.83597
0.093243,0.37366,0.093243,0.7051,0.093243,0.85089
0.095812,0.38194,0.095812,0.71231,0.095812,0.8651
0.098286,0.38985,0.098286,0.71889,0.098286,0.87858
0.10066,0.3974,0.10066,0.72483,0.10066,0.89132
0.10294,0.40457,0.10294,0.73013,0.10294,0.90333
0.10512,0.41137,0.10512,0.73478,0.10512,0.91457
0.10719,0.41778,0.10719,0.73879,0.10719,0.92506
0.10916,0.42381,0.10916,0.74214,0.10916,0.93479
0.11102,0.42944,0.11102,0.74484,0.11102,0.94374
0.11277,0.43467,0.11277,0.74689,0.11277,0.95191
0.11441,0.4395,0.11441,0.74828,0.11441,0.9593
0.11593,0.44392,0.11593,0.74901,0.11593,0.96591
0.11734,0.44793,0.11734,0.74908,0.11734,0.97172
0.11864,0.45152,0.11864,0.74849,0.11864,0.97674
0.11982,0.4547,0.11982,0.74724,0.11982,0.98097
0.12088,0.45745,0.12088,0.74534,0.12088,0.9844
0.12182,0.45978,0.12182,0.74278,0.12182,0.98703
0.12264,0.46168,0.12264,0.73956,0.12264,0.98886
0.12334,0.46315,0.12334,0.73569,0.12334,0.9899
0.12391,0.46419,0.12391,0.73117,0.12391,0.99014
0.12437,0.4648,0.12437,0.726,0.12437,0.98958
0.1247,0.46498,0.1247,0.72018,0.1247,0.98823
0.12491,0.46472,0.12491,0.71373,0.12491,0.98608
0.125,0.46403,0.125,0.70665,0.125,0.98314
0.12496,0.46291,0.12496,0.69894,0.12496,0.97942
0.1248,0.46135,0.1248,0.6906,0.1248,0.97492
0.12452,0.45936,0.12452,0.68165,0.12452,0.96963
0.12411,0.45694,0.12411,0.6721,0.12411,0.96358
0.12358,0.45409,0.12358,0.66195,0.12358,0.95675
0.12293,0.45081,0.12293,0.6512,0.12293,0.94916
0.12216,0.44711,0.12216,0.63988,0.12216,0.94081
0.12127,0.44298,0.12127,0.62798,0.12127,0.93172
0.12025,0.43844,0.12025,0.61553,0.12025,0.92187
0.11912,0.43348,0.11912,0.60253,0.11912,0.91129
0.11787,0.4281,0.11787,0.58899,0.11787,0.89999
0.11651,0.42232,0.11651,0.57492,0.11651,0.88796
0.11503,0.41614,0.11503,0.56035,0.11503,0.87521
0.11344,0.40956,0.11344,0.54527,0.11344,0.86177
0.11173,0.40259,0.11173,0.52971,0.11173,0.84762
0.10991,0.39523,0.10991,0.51369,0.10991,0.8328
0.10799,0.38748,0.10799,0.4972,0.10799,0.81729
0.10596,0.37936,0.10596,0.48028,0.10596,0.80112
0.10382,0.37088,0.10382,0.46294,0.10382,0.7843
0.10159,0.36202,0.10159,0.44519,0.10159,0.76683
0.099249,0.35282,0.099249,0.42705,0.099249,0.74873
0.096813,0.34326,0.096813,0.40853,0.096813,0.73
0.094281,0.33336,0.094281,0.38966,0.094281,0.71067
0.091657,0.32313,0.091657,0.37045,0.091657,0.69074
0.088942,0.31256,0.088942,0.35092,0.088942,0.67022
0.086139,0.30168,0.086139,0.33109,0.086139,0.64913
0.083251,0.29049,0.083251,0.31098,0.083251,0.62748
0.080282,0.27899,0.080282,0.2906,0.080282,0.60528
0.077232,0.2672,0.077232,0.26997,0.077232,0.58254
0.074107,0.25511,0.074107,0.24912,0.074107,0.55929
0.070909,0.24275,0.070909,0.22805,0.070909,0.53553
0.06764,0.23012,0.06764,0.2068,0.06764,0.51128
0.064305,0.21723,0.064305,0.18537,0.064305,0.48656
0.060906,0.20408,0.060906,0.16379,0.060906,0.46137
0.057447,0.19068,0.057447,0.14207,0.057447,0.43573
0.053932,0.17705,0.053932,0.12024,0.053932,0.40967
0.050363,0.16319,0.050363,0.09831,0.050363,0.38319
0.046745,0.14911,0.046745,0.076297,0.046745,0.35631
0.04308,0.13482,0.04308,0.054222,0.04308,0.32905
0.039373,0.12033,0.039373,0.032101,0.039373,0.30143
0.035627,0.10565,0.035627,0.0099517,0.035627,0.27346
0.031846,0.090782,0.031846,-0.012208,0.031846,0.24517
0.028034,0.075741,0.028034,-0.034363,0.028034,0.21657
0.024194,0.060535,0.024194,-0.056495,0.024194,0.18768
0.02033,0.045174,0.02033,-0.078588,0.02033,0.15852
0.016446,0.029666,0.016446,-0.10063,0.016446,0.12911
0.012545,0.014022,0.012545,-0.1226,0.012545,0.099484
0.0086325,-0.0017492,0.0086325,-0.14448,0.0086325,0.069651
0.0047113,-0.017637,0.0047113,-0.16626,0.0047113,0.039638
0.00078539,-0.033631,0.00078539,-0.18793,0.00078539,0.0094692
-0.0031413,-0.049721,-0.0031413,-0.20947,-0.0031413,-0.020831
-0.0070648,-0.065897,-0.0070648,-0.23086,-0.0070648,-0.051236
-0.010981,-0.082147,-0.010981,-0.2521,-0.010981,-0.08172
-0.014887,-0.09846,-0.014887,-0.27315,-0.014887,-0.11225
-0.018778,-0.11483,-0.018778,-0.29403,-0.018778,-0.14281
-0.022651,-0.13123,-0.022651,-0.3147,-0.022651,-0.17336
-0.026501,-0.14766,-0.026501,-0.33515,-0.026501,-0.20387
-0.030325,-0.1641,-0.030325,-0.35537,-0.030325,-0.23431
-0.034119,-0.18055,-0.034119,-0.37535,-0.034119,-0.26465
-0.037879,-0.19698,-0.037879,-0.39507,-0.037879,-0.29485
-0.041602,-0.21339,-0.041602,-0.41451,-0.041602,-0.32488
-0.045284,-0.22975,-0.045284,-0.43367,-0.045284,-0.3547
-0.048922,-0.24605,-0.048922,-0.45252,-0.048922,-0.38428
-0.052511,-0.26227,-0.052511,-0.47104,-0.052511,-0.41357
-0.056048,-0.2784,-0.056048,-0.48924,-0.056048,-0.44254
-0.05953,-0.29443,-0.05953,-0.50707,-0.05953,-0.47115
-0.062953,-0.31032,-0.062953,-0.52454,-0.062953,-0.49936
-0.066314,-0.32606,-0.066314,-0.54162,-0.066314,-0.52712
-0.069609,-0.34164,-0.069609,-0.55829,-0.069609,-0.55439
-0.072836,-0.35702,-0.072836,-0.57454,-0.072836,-0.58113
-0.075991,-0.37219,-0.075991,-0.59034,-0.075991,-0.6073
-0.079071,-0.38713,-0.079071,-0.60568,-0.079071,-0.63286
-0.082073,-0.40182,-0.082073,-0.62054,-0.082073,-0.65776
-0.084994,-0.41622,-0.084994,-0.63489,-0.084994,-0.68195
-0.087831,-0.43032,-0.087831,-0.64871,-0.087831,-0.7054
-0.090582,-0.44409,-0.090582,-0.66198,-0.090582,-0.72806
-0.093243,-0.4575,-0.093243,-0.67468,-0.093243,-0.74989
-0.095812,-0.47054,-0.095812,-0.68678,-0.095812,-0.77084
-0.098286,-0.48316,-0.098286,-0.69827,-0.098286,-0.79088
-0.10066,-0.49536,-0.10066,-0.70911,-0.10066,-0.80997
-0.10294,-0.5071,-0.10294,-0.71929,-0.10294,-0.82807
-0.10512,-0.51835,-0.10512,-0.72878,-0.10512,-0.84514
-0.10719,-0.52909,-0.10719,-0.73755,-0.10719,-0.86115
-0.10916,-0.53929,-0.10916,-0.74559,-0.10916,-0.87605
-0.11102,-0.54894,-0.11102,-0.75287,-0.11102,-0.88983
-0.11277,-0.55799,-0.11277,-0.75937,-0.11277,-0.90246
-0.11441,-0.56644,-0.11441,-0.76506,-0.11441,-0.91389
-0.11593,-0.57425,-0.11593,-0.76992,-0.11593,-0.92412
-0.11734,-0.5814,-0.11734,-0.77394,-0.11734,-0.93312
-0.11864,-0.58788,-0.11864,-0.77709,-0.11864,-0.94087
-0.11982,-0.59366,-0.11982,-0.77936,-0.11982,-0.94735
-0.12088,-0.59873,-0.12088,-0.78073,-0.12088,-0.95255
-0.12182,-0.60307,-0.12182,-0.78118,-0.12182,-0.95646
-0.12264,-0.60667,-0.12264,-0.78069,-0.12264,-0.95907
-0.12334,-0.6095,-0.12334,-0.77927,-0.12334,-0.96039
-0.12391,-0.61158,-0.12391,-0.77689,-0.12391,-0.9604
-0.12437,-0.61288,-0.12437,-0.77356,-0.12437,-0.95912
-0.1247,-0.6134,-0.1247,-0.76925,-0.1247,-0.95654
-0.12491,-0.61313,-0.12491,-0.76398,-0.12491,-0.95267
-0.125,-0.61208,-0.125,-0.75774,-0.125,-0.94753
-0.12496,-0.61025,-0.12496,-0.75053,-0.12496,-0.94114
-0.1248,-0.60764,-0.1248,-0.74235,-0.1248,-0.9335
-0.12452,-0.60425,-0.12452,-0.73321,-0.12452,-0.92464
-0.12411,-0.6001,-0.12411,-0.72311,-0.12411,-0.91458
-0.12358,-0.59519,-0.12358,-0.71208,-0.12358,-0.90335
-0.12293,-0.58955,-0.12293,-0.70012,-0.12293,-0.89098
-0.12216,-0.58317,-0.12216,-0.68725,-0.12216,-0.87749
-0.12127,-0.57609,-0.12127,-0.67348,-0.12127,-0.86291
-0.12025,-0.56831,-0.12025,-0.65883,-0.12025,-0.84729
-0.11912,-0.55987,-0.11912,-0.64334,-0.11912,-0.83065
-0.11787,-0.55077,-0.11787,-0.62701,-0.11787,-0.81303
-0.11651,-0.54105,-0.11651,-0.60989,-0.11651,-0.79448
-0.11503,-0.53073,-0.11503,-0.59199,-0.11503,-0.77502
-0.11344,-0.51983,-0.11344,-0.57334,-0.11344,-0.7547
-0.11173,-0.50839,-0.11173,-0.55398,-0.11173,-0.73355
-0.10991,-0.49642,-0.10991,-0.53394,-0.10991,-0.71162
-0.10799,-0.48396,-0.10799,-0.51325,-0.10799,-0.68896
-0.10596,-0.47104,-0.10596,-0.49195,-0.10596,-0.66558
-0.10382,-0.45768,-0.10382,-0.47007,-0.10382,-0.64155
-0.10159,-0.44391,-0.10159,-0.44766,-0.10159,-0.6169
-0.099249,-0.42977,-0.099249,-0.42475,-0.099249,-0.59167
-0.096813,-0.41527,-0.096813,-0.40137,-0.096813,-0.56589
-0.094281,-0.40045,-0.094281,-0.37757,-0.094281,-0.53961
-0.091657,-0.38534,-0.091657,-0.35338,-0.091657,-0.51287
-0.088942,-0.36996,-0.088942,-0.32885,-0.088942,-0.48569
-0.086139,-0.35434,-0.086139,-0.30401,-0.086139,-0.45813
-0.083251,-0.3385,-0.083251,-0.27891,-0.083251,-0.4302
-0.080282,-0.32248,-0.080282,-0.25357,-0.080282,-0.40195
-0.077232,-0.30629,-0.077232,-0.22805,-0.077232,-0.37341
-0.074107,-0.28995,-0.074107,-0.20238,-0.074107,-0.34461
-0.070909,-0.2735,-0.070909,-0.17659,-0.070909,-0.31559
-0.06764,-0.25694,-0.06764,-0.15072,-0.06764,-0.28637
-0.064305,-0.24031,-0.064305,-0.12481,-0.064305,-0.25698
-0.060906,-0.22363,-0.060906,-0.098893,-0.060906,-0.22745
-0.057447,-0.2069,-0.057447,-0.073003,-0.057447,-0.19781
-0.053932,-0.19015,-0.053932,-0.047173,-0.053932,-0.16808
-0.050363,-0.1734,-0.050363,-0.021433,-0.050363,-0.1383
-0.046745,-0.15666,-0.046745,0.0041856,-0.046745,-0.10848
-0.04308,-0.13994,-0.04308,0.029654,-0.04308,-0.078649
-0.039373,-0.12327,-0.039373,0.054943,-0.039373,-0.048836
-0.035627,-0.10665,-0.035627,0.080028,-0.035627,-0.019061
-0.031846,-0.090106,-0.031846,0.10488,-0.031846,0.010652
-0.028034,-0.073639,-0.028034,0.12948,-0.028034,0.040282
-0.024194,-0.057265,-0.024194,0.1538,-0.024194,0.069805
-0.02033,-0.040995,-0.02033,0.17783,-0.02033,0.0992
-0.016446,-0.02484,-0.016446,0.20153,-0.016446,0.12844
-0.012545,-0.0088101,-0.012545,0.22489,-0.012545,0.15752
-0.0086325,0.0070853,-0.0086325,0.2479,-0.0086325,0.1864
-0.0047113,0.022837,-0.0047113,0.27053,-0.0047113,0.21507
-0.00078539,0.038435,-0.00078539,0.29278,-0.00078539,0.2435
0.0031413,0.053871,0.0031413,0.31462,0.0031413,0.27168
0.0070648,0.069137,0.0070648,0.33603,0.0070648,0.29958
0.010981,0.084225,0.010981,0.35702,0.010981,0.32719
0.014887,0.099127,0.014887,0.37756,0.014887,0.35448
0.018778,0.11383,0.018778,0.39764,0.018778,0.38143
0.022651,0.12834,0.022651,0.41725,0.022651,0.40802
0.026501,0.14264,0.026501,0.43638,0.026501,0.43424
0.030325,0.15672,0.030325,0.45502,0.030325,0.46006
0.034119,0.17057,0.034119,0.47316,0.034119,0.48547
0.037879,0.1842,0.037879,0.49079,0.037879,0.51043
0.041602,0.19759,0.041602,0.50791,0.041602,0.53495
0.045284,0.21073,0.045284,0.52449,0.045284,0.55898
0.048922,0.22362,0.048922,0.54054,0.048922,0.58253
0.052511,0.23625,0.052511,0.55605,0.052511,0.60556
0.056048,0.24861,0.056048,0.57101,0.056048,0.62806
0.05953,0.2607,0.05953,0.58541,0.05953,0.65002
0.062953,0.27251,0.062953,0.59924,0.062953,0.67141
0.066314,0.28403,0.066314,0.61251,0.066314,0.69222
0.069609,0.29526,0.069609,0.62519,0.069609,0.71243
0.072836,0.30619,0.072836,0.63729,0.072836,0.73203
0.075991,0.3168,0.075991,0.6488,0.075991,0.751
0.079071,0.32711,0.079071,0.65971,0.079071,0.76934
0.082073,0.33709,0.082073,0.67001,0.082073,0.78701
0.084994,0.34674,0.084994,0.67971,0.084994,0.80402
0.087831,0.35606,0.087831,0.6888,0.087831,0.82034
0.090582,0.36504,0.090582,0.69726,0.090582,0.83597
0.093243,0.37366,0.093243,0.7051,0.093243,0.85089
0.095812,0.38194,0.095812,0.71231,0.095812,0.8651
0.098286,0.38985,0.098286,0.71889,0.098286,0.87858
0.10066,0.3974,0.10066,0.72483,0.10066,0.89132
0.10294,0.40457,0.10294,0.73013,0.10294,0.90333
0.10512,0.41137,0.10512,0.73478,0.10512,0.91458
0.10719,0.41778,0.10719,0.73879,0.10719,0.92506
0.10916,0.42381,0.10916,0.74214,0.10916,0.93479
0.11102,0.42944,0.11102,0.74484,0.11102,0.94374
0.11277,0.43467,0.11277,0.74689,0.11277,0.95191
0.11441,0.4395,0.11441,0.74828,0.11441,0.9593
0.11593,0.44392,0.11593,0.74901,0.11593,0.96591
0.11734,0.44793,0.11734,0.74908,0.11734,0.97172
0.11864,0.45152,0.11864,0.74849,0.11864,0.97674
0.11982,0.4547,0.11982,0.74724,0.11982,0.98097
0.12088,0.45745,0.12088,0.74534,0.12088,0.9844
0.12182,0.45978,0.12182,0.74278,0.12182,0.98703
0.12264,0.46168,0.12264,0.73956,0.12264,0.98886
0.12334,0.46315,0.12334,0.73569,0.12334,0.9899
0.12391,0.46419,0.12391,0.73117,0.12391,0.99014
0.12437,0.4648,0.12437,0.726,0.12437,0.98958
0.1247,0.46498,0.1247,0.72018,0.1247,0.98823
0.12491,0.46472,0.12491,0.71373,0.12491,0.98608
0.125,0.46403,0.125,0.70665,0.125,0.98314
0.12496,0.46291,0.12496,0.69894,0.12496,0.97942
0.1248,0.46135,0.1248,0.6906,0.1248,0.97492
0.12452,0.45936,0.12452,0.68165,0.12452,0.96963
0.12411,0.45694,0.12411,0.6721,0.12411,0.96358
0.12358,0.45409,0.12358,0.66195,0.12358,0.95675
0.12293,0.45081,0.12293,0.6512,0.12293,0.94916
0.12216,0.44711,0.12216,0.63988,0.12216,0.94081
0.12127,0.44298,0.12127,0.62798,0.12127,0.93172
0.12025,0.43844,0.12025,0.61553,0.12025,0.92187
0.11912,0.43348,0.11912,0.60253,0.11912,0.91129
0.11787,0.4281,0.11787,0.58899,0.11787,0.89999
0.11651,0.42232,0.11651,0.57492,0.11651,0.88796
0.11503,0.41614,0.11503,0.56035,0.11503,0.87521
0.11344,0.40956,0.11344,0.54527,0.11344,0.86177
0.11173,0.40259,0.11173,0.52971,0.11173,0.84762
0.10991,0.39523,0.10991,0.51369,0.10991,0.8328
0.10799,0.38748,0.10799,0.4972,0.10799,0.81729
0.10596,0.37936,0.10596,0.48028,0.10596,0.80112
0.10382,0.37088,0.10382,0.46294,0.10382,0.7843
0.10159,0.36202,0.10159,0.44519,0.10159,0.76683
0.099249,0.35282,0.099249,0.42705,0.099249,0.74873
0.096813,0.34326,0.096813,0.40853,0.096813,0.73
0.094281,0.33336,0.094281,0.38966,0.094281,0.71067
0.091657,0.32313,0.091657,0.37045,0.091657,0.69074
0.088942,0.31256,0.088942,0.35092,0.088942,0.67022
0.086139,0.30168,0.086139,0.33109,0.086139,0.64913
0.083251,0.29049,0.083251,0.31098,0.083251,0.62748
0.080282,0.27899,0.080282,0.2906,0.080282,0.60528
0.077232,0.2672,0.077232,0.26997,0.077232,0.58254
0.074107,0.25511,0.074107,0.24912,0.074107,0.55929
0.070909,0.24275,0.070909,0.22805,0.070909,0.53553
0.06764,0.23012,0.06764,0.2068,0.06764,0.51128
0.064305,0.21723,0.064305,0.18537,0.064305,0.48656
0.060906,0.20408,0.060906,0.16379,0.060906,0.46137
0.057447,0.19068,0.057447,0.14207,0.057447,0.43573
0.053932,0.17705,0.053932,0.12024,0.053932,0.40967
0.050363,0.16319,0.050363,0.09831,0.050363,0.38319
0.046745,0.14911,0.046745,0.076297,0.046745,0.35631
0.04308,0.13482,0.04308,0.054222,0.04308,0.32905
0.039373,0.12033,0.039373,0.032101,0.039373,0.30143
0.035627,0.10565,0.035627,0.0099517,0.035627,0.27346
0.031846,0.090782,0.031846,-0.012208,0.031846,0.24517
0.028034,0.075741,0.028034,-0.034363,0.028034,0.21657
0.024194,0.060535,0.024194,-0.056495,0.024194,0.18768
0.02033,0.045174,0.02033,-0.078588,0.02033,0.15852
0.016446,0.029666,0.016446,-0.10063,0.016446,0.12912
0.012545,0.014022,0.012545,-0.1226,0.012545,0.099485
0.0086325,-0.0017492,0.0086325,-0.14448,0.0086325,0.069652
0.0047113,-0.017637,0.0047113,-0.16626,0.0047113,0.039639
0.00078539,-0.033631,0.00078539,-0.18793,0.00078539,0.0094696
-0.0031413,-0.049721,-0.0031413,-0.20947,-0.0031413,-0.02083
-0.0070648,-0.065897,-0.0070648,-0.23086,-0.0070648,-0.051236
-0.010981,-0.082147,-0.010981,-0.2521,-0.010981,-0.08172
-0.014887,-0.09846,-0.014887,-0.27315,-0.014887,-0.11225
-0.018778,-0.11483,-0.018778,-0.29403,-0.018778,-0.14281
-0.022651,-0.13123,-0.022651,-0.3147,-0.022651,-0.17336
-0.026501,-0.14766,-0.026501,-0.33515,-0.026501,-0.20387
-0.030325,-0.1641,-0.030325,-0.35537,-0.030325,-0.23431
-0.034119,-0.18055,-0.034119,-0.37535,-0.034119,-0.26465
-0.037879,-0.19698,-0.037879,-0.39507,-0.037879,-0.29485
-0.041602,-0.21339,-0.041602,-0.41451,-0.041602,-0.32488
-0.045284,-0.22975,-0.045284,-0.43367,-0.045284,-0.3547
-0.048922,-0.24605,-0.048922,-0.45252,-0.048922,-0.38428
-0.052511,-0.26227,-0.052511,-0.47104,-0.052511,-0.41357
-0.056048,-0.2784,-0.056048,-0.48924,-0.056048,-0.44254
-0.05953,-0.29443,-0.05953,-0.50707,-0.05953,-0.47115
-0.062953,-0.31032,-0.062953,-0.52454,-0.062953,-0.49936
-0.066314,-0.32606,-0.066314,-0.54162,-0.066314,-0.52712
-0.069609,-0.34164,-0.069609,-0.55829,-0.069609,-0.55439
-0.072836,-0.35702,-0.072836,-0.57454,-0.072836,-0.58113
-0.075991,-0.37219,-0.075991,-0.59034,-0.075991,-0.6073
-0.079071,-0.38713,-0.079071,-0.60568,-0.079071,-0.63286
-0.082073,-0.40182,-0.082073,-0.62054,-0.082073,-0.65776
-0.084994,-0.41622,-0.084994,-0.63489,-0.084994,-0.68195
-0.087831,-0.43032,-0.087831,-0.64871,-0.087831,-0.7054
-0.090582,-0.44409,-0.090582,-0.66198,-0.090582,-0.72806
-0.093243,-0.4575,-0.093243,-0.67468,-0.093243,-0.74989
-0.095812,-0.47054,-0.095812,-0.68678,-0.095812,-0.77084
-0.098286,-0.48316,-0.098286,-0.69827,-0.098286,-0.79088
-0.10066,-0.49536,-0.10066,-0.70911,-0.10066,-0.80997
-0.10294,-0.5071,-0.10294,-0.71929,-0.10294,-0.82807
-0.10512,-0.51835,-0.10512,-0.72878,-0.10512,-0.84514
-0.10719,-0.52909,-0.10719,-0.73755,-0.10719,-0.86115
-0.10916,-0.53929,-0.10916,-0.74559,-0.10916,-0.87605
-0.11102,-0.54894,-0.11102,-0.75287,-0.11102,-0.88983
-0.11277,-0.55799,-0.11277,-0.75937,-0.11277,-0.90246
-0.11441,-0.56644,-0.11441,-0.76506,-0.11441,-0.91389
-0.11593,-0.57425,-0.11593,-0.76992,-0.11593,-0.92412
-0.11734,-0.5814,-0.11734,-0.77394,-0.11734,-0.93312
-0.11864,-0.58788,-0.11864,-0.77709,-0.11864,-0.94086
-0.11982,-0.59366,-0.11982,-0.77936,-0.11982,-0.94735
-0.12088,-0.59873,-0.12088,-0.78073,-0.12088,-0.95255
-0.12182,-0.60307,-0.12182,-0.78118,-0.12182,-0.95646
-0.12264,-0.60667,-0.12264,-0.78069,-0.12264,-0.95907
-0.12334,-0.6095,-0.12334,-0.77927,-0.12334,-0.96039
-0.12391,-0.61158,-0.12391,-0.77689,-0.12391,-0.9604
-0.12437,-0.61288,-0.12437,-0.77356,-0.12437,-0.95912
-0.1247,-0.6134,-0.1247,-0.76925,-0.1247,-0.95654
-0.12491,-0.61313,-0.12491,-0.76398,-0.12491,-0.95267
-0.125,-0.61208,-0.125,-0.75774,-0.125,-0.94753
-0.12496,-0.61025,-0.12496,-0.75053,-0.12496,-0.94114
-0.1248,-0.60764,-0.1248,-0.74235,-0.1248,-0.9335
-0.12452,-0.60425,-0.12452,-0.73321,-0.12452,-0.92464
-0.12411,-0.6001,-0.12411,-0.72311,-0.12411,-0.91458
-0.12358,-0.59519,-0.12358,-0.71208,-0.12358,-0.90335
-0.12293,-0.58955,-0.12293,-0.70012,-0.12293,-0.89098
-0.12216,-0.58317,-0.12216,-0.68725,-0.12216,-0.87749
-0.12127,-0.57609,-0.12127,-0.67348,-0.12127,-0.86291
-0.12025,-0.56831,-0.12025,-0.65883,-0.12025,-0.84729
-0.11912,-0.55987,-0.11912,-0.64334,-0.11912,-0.83065
-0.11787,-0.55077,-0.11787,-0.62701,-0.11787,-0.81303
-0.11651,-0.54105,-0.11651,-0.60989,-0.11651,-0.79448
-0.11503,-0.53073,-0.11503,-0.59199,-0.11503,-0.77502
-0.11344,-0.51983,-0.11344,-0.57334,-0.11344,-0.7547
-0.11173,-0.50839,-0.11173,-0.55398,-0.11173,-0.73355
-0.10991,-0.49642,-0.10991,-0.53394,-0.10991,-0.71162
-0.10799,-0.48396,-0.10799,-0.51325,-0.10799,-0.68896
-0.10596,-0.47104,-0.10596,-0.49195,-0.10596,-0.66558
-0.10382,-0.45768,-0.10382,-0.47007,-0.10382,-0.64155
-0.10159,-0.44391,-0.10159,-0.44766,-0.10159,-0.6169
-0.099249,-0.42977,-0.099249,-0.42475,-0.099249,-0.59167
-0.096813,-0.41527,-0.096813,-0.40137,-0.096813,-0.56589
-0.094281,-0.40045,-0.094281,-0.37757,-0.094281,-0.53961
-0.091657,-0.38534,-0.091657,-0.35338,-0.091657,-0.51287
-0.088942,-0.36996,-0.088942,-0.32885,-0.088942,-0.48569
-0.086139,-0.35434,-0.086139,-0.30401,-0.086139,-0.45813
-0.083251,-0.3385,-0.083251,-0.27891,-0.083251,-0.4302
-0.080282,-0.32248,-0.080282,-0.25357,-0.080282,-0.40195
-0.077232,-0.30629,-0.077232,-0.22805,-0.077232,-0.37341
-0.074107,-0.28995,-0.074107,-0.20238,-0.074107,-0.34461
-0.070909,-0.2735,-0.070909,-0.17659,-0.070909,-0.31559
-0.06764,-0.25694,-0.06764,-0.15072,-0.06764,-0.28637
-0.064305,-0.24031,-0.064305,-0.12481,-0.064305,-0.25698
-0.060906,-0.22363,-0.060906,-0.098893,-0.060906,-0.22745
-0.057447,-0.2069,-0.057447,-0.073003,-0.057447,-0.19781
-0.053932,-0.19015,-0.053932,-0.047173,-0.053932,-0.16808
-0.050363,-0.1734,-0.050363,-0.021433,-0.050363,-0.1383
-0.046745,-0.15666,-0.046745,0.0041856,-0.046745,-0.10848
-0.04308,-0.13994,-0.04308,0.029654,-0.04308,-0.078649
-0.039373,-0.12327,-0.039373,0.054943,-0.039373,-0.048835
-0.035627,-0.10665,-0.035627,0.080028,-0.035627,-0.019061
-0.031846,-0.090106,-0.031846,0.10488,-0.031846,0.010652
-0.028034,-0.073639,-0.028034,0.12948,-0.028034,0.040282
-0.024194,-0.057265,-0.024194,0.1538,-0.024194,0.069805
-0.02033,-0.040995,-0.02033,0.17783,-0.02033,0.0992
-0.016446,-0.02484,-0.016446,0.20153,-0.016446,0.12844
-0.012545,-0.0088101,-0.012545,0.22489,-0.012545,0.15752
-0.0086325,0.0070853,-0.0086325,0.2479,-0.0086325,0.1864
-0.0047113,0.022837,-0.0047113,0.27053,-0.0047113,0.21507
-0.00078539,0.038435,-0.00078539,0.29278,-0.00078539,0.2435
0.0031413,0.053871,0.0031413,0.31462,0.0031413,0.27168
0.0070648,0.069137,0.0070648,0.33603,0.0070648,0.29958
0.010981,0.084225,0.010981,0.35702,0.010981,0.32719
0.014887,0.099127,0.014887,0.37756,0.014887,0.35448
0.018778,0.11383,0.018778,0.39764,0.018778,0.38143
0.022651,0.12834,0.022651,0.41725,0.022651,0.40802
0.026501,0.14264,0.026501,0.43638,0.026501,0.43424
0.030325,0.15672,0.030325,0.45502,0.030325,0.46006
0.034119,0.17057,0.034119,0.47316,0.034119,0.48547
0.037879,0.1842,0.037879,0.49079,0.037879,0.51043
0.041602,0.19759,0.041602,0.50791,0.041602,0.53495
0.045284,0.21073,0.045284,0.52449,0.045284,0.55898
0.048922,0.22362,0.048922,0.54054,0.048922,0.58253
0.052511,0.23625,0.052511,0.55605,0.052511,0.60556
0.056048,0.24861,0.056048,0.57101,0.056048,0.62806
0.05953,0.2607,0.05953,0.58541,0.05953,0.65002
0.062953,0.27251,0.062953,0.59924,0.062953,0.67141
0.066314,0.28403,0.066314,0.61251,0.066314,0.69222
0.069609,0.29526,0.069609,0.62519,0.069609,0.71243
0.072836,0.30619,0.072836,0.63729,0.072836,0.73203
0.075991,0.3168,0.075991,0.6488,0.075991,0.751
0.079071,0.32711,0.079071,0.65971,0.079071,0.76934
0.082073,0.33709,0.082073,0.67001,0.082073,0.78701
0.084994,0.34674,0.084994,0.67971,0.084994,0.80402
0.087831,0.35606,0.087831,0.6888,0.087831,0.82034
0.090582,0.36504,0.090582,0.69726,0.090582,0.83597
0.093243,0.37366,0.093243,0.7051,0.093243,0.85089
0.095812,0.38194,0.095812,0.71231,0.095812,0.8651
0.098286,0.38985,0.098286,0.71889,0.098286,0.87858
0.10066,0.3974,0.10066,0.72483,0.10066,0.89132
0.10294,0.40457,0.10294,0.73013,0.10294,0.90333
0.10512,0.41137,0.10512,0.73478,0.10512,0.91458
0.10719,0.41778,0.10719,0.73879,0.10719,0.92506
0.10916,0.42381,0.10916,0.74214,0.10916,0.93479
0.11102,0.42944,0.11102,0.74484,0.11102,0.94374
0.11277,0.43467,0.11277,0.74689,0.11277,0.95191
0.11441,0.4395,0.11441,0.74828,0.11441,0.9593
0.11593,0.44392,0.11593,0.74901,0.11593,0.96591
0.11734,0.44793,0.11734,0.74908,0.11734,0.97172
0.11864,0.45152,0.11864,0.74849,0.11864,0.97674
0.11982,0.4547,0.11982,0.74724,0.11982,0.98097
0.12088,0.45745,0.12088,0.74534,0.12088,0.9844
0.12182,0.45978,0.12182,0.74278,0.12182,0.98703
0.12264,0.46168,0.12264,0.73956,0.12264,0.98886
0.12334,0.46315,0.12334,0.73569,0.12334,0.9899
0.12391,0.46419,0.12391,0.73117,0.12391,0.99014
0.12437,0.4648,0.12437,0.726,0.12437,0.98958
0.1247,0.46498,0.1247,0.72018,0.1247,0.98823
0.12491,0.46472,0.12491,0.71373,0.12491,0.98608
0.125,0.46403,0.125,0.70665,0.125,0.98314
0.12496,0.46291,0.12496,0.69894,0.12496,0.97942
0.1248,0.46135,0.1248,0.6906,0.1248,0.97492
0.12452,0.45936,0.12452,0.68165,0.12452,0.96963
0.12411,0.45694,0.12411,0.6721,0.12411,0.96358
0.12358,0.45409,0.12358,0.66195,0.12358,0.95675
0.12293,0.45081,0.12293,0.6512,0.12293,0.94916
0.12216,0.44711,0.12216,0.63988,0.12216,0.94081
0.12127,0.44298,0.12127,0.62798,0.12127,0.93172
0.12025,0.43844,0.12025,0.61553,0.12025,0.92187
0.11912,0.43348,0.11912,0.60253,0.11912,0.91129
0.11787,0.4281,0.11787,0.58899,0.11787,0.89999
0.11651,0.42232,0.11651,0.57492,0.11651,0.88796
0.11503,0.41614,0.11503,0.56035,0.11503,0.87521
0.11344,0.40956,0.11344,0.54527,0.11344,0.86177
0.11173,0.40259,0.11173,0.52971,0.11173,0.84762
0.10991,0.39523,0.10991,0.51369,0.10991,0.8328
0.10799,0.38748,0.10799,0.4972,0.10799,0.81729
0.10596,0.37936,0.10596,0.48028,0.10596,0.80112
0.10382,0.37088,0.10382,0.46294,0.10382,0.7843
0.10159,0.36202,0.10159,0.44519,0.10159,0.76683
0.099249,0.35282,0.099249,0.42705,0.099249,0.74873
0.096813,0.34326,0.096813,0.40853,0.096813,0.73
0.094281,0.33336,0.094281,0.38966,0.094281,0.71067
0.091657,0.32313,0.091657,0.37045,0.091657,0.69074
0.088942,0.31256,0.088942,0.35092,0.088942,0.67022
0.086139,0.30168,0.086139,0.33109,0.086139,0.64913
0.083251,0.29049,0.083251,0.31098,0.083251,0.62748
0.080282,0.27899,0.080282,0.2906,0.080282,0.60528
0.077232,0.2672,0.077232,0.26997,0.077232,0.58254
0.074107,0.25511,0.074107,0.24912,0.074107,0.55929
0.070909,0.24275,0.070909,0.22805,0.070909,0.53553
0.06764,0.23012,0.06764,0.2068,0.06764,0.51128
0.064305,0.21723,0.064305,0.18537,0.064305,0.48656
0.060906,0.20408,0.060906,0.16379,0.060906,0.46137
0.057447,0.19068,0.057447,0.14207,0.057447,0.43573
0.053932,0.17705,0.053932,0.12024,0.053932,0.40967
0.050363,0.16319,0.050363,0.09831,0.050363,0.38319
0.046745,0.14911,0.046745,0.076297,0.046745,0.35631
0.04308,0.13482,0.04308,0.054222,0.04308,0.32905
0.039373,0.12033,0.039373,0.032101,0.039373,0.30143
0.035627,0.10565,0.035627,0.0099517,0.035627,0.27346
0.031846,0.090782,0.031846,-0.012208,0.031846,0.24517
0.028034,0.075741,0.028034,-0.034363,0.028034,0.21657
0.024194,0.060535,0.024194,-0.056495,0.024194,0.18768
0.02033,0.045174,0.02033,-0.078588,0.02033,0.15852
0.016446,0.029666,0.016446,-0.10063,0.016446,0.12912
0.012545,0.014022,0.012545,-0.1226,0.012545,0.099485
0.0086325,-0.0017492,0.0086325,-0.14448,0.0086325,0.069652
0.0047113,-0.017637,0.0047113,-0.16626,0.0047113,0.039639
0.00078539,-0.033631,0.00078539,-0.18793,0.00078539,0.0094697
-0.0031413,-0.049721,-0.0031413,-0.20947,-0.0031413,-0.02083
-0.0070648,-0.065897,-0.0070648,-0.23086,-0.0070648,-0.051236
-0.010981,-0.082147,-0.010981,-0.2521,-0.010981,-0.08172
-0.014887,-0.09846,-0.014887,-0.27315,-0.014887,-0.11225
-0.018778,-0.11483,-0.018778,-0.29403,-0.018778,-0.14281
-0.022651,-0.13123,-0.022651,-0.3147,-0.022651,-0.17336
-0.026501,-0.14766,-0.026501,-0.33515,-0.026501,-0.20387
-0.030325,-0.1641,-0.030325,-0.35537,-0.030325,-0.23431
-0.034119,-0.18055,-0.034119,-0.37535,-0.034119,-0.26465
-0.037879,-0.19698,-0.037879,-0.39507,-0.037879,-0.29485
-0.041602,-0.21339,-0.041602,-0.41451,-0.041602,-0.32488
-0.045284,-0.22975,-0.045284,-0.43367,-0.045284,-0.3547
-0.048922,-0.24605,-0.048922,-0.45252,-0.048922,-0.38428
-0.052511,-0.26227,-0.052511,-0.47104,-0.052511,-0.41357
-0.056048,-0.2784,-0.056048,-0.48924,-0.056048,-0.44254
-0.05953,-0.29443,-0.05953,-0.50707,-0.05953,-0.47115
-0.062953,-0.31032,-0.062953,-0.52454,-0.062953,-0.49936
-0.066314,-0.32606,-0.066314,-0.54162,-0.066314,-0.52712
-0.069609,-0.34164,-0.069609,-0.55829,-0.069609,-0.55439
-0.072836,-0.35702,-0.072836,-0.57454,-0.072836,-0.58113
-0.075991,-0.37219,-0.075991,-0.59034,-0.075991,-0.6073
-0.079071,-0.38713,-0.079071,-0.60568,-0.079071,-0.63286
-0.082073,-0.40182,-0.082073,-0.62054,-0.082073,-0.65776
-0.084994,-0.41622,-0.084994,-0.63489,-0.084994,-0.68195
-0.087831,-0.43032,-0.087831,-0.64871,-0.087831,-0.7054
-0.090582,-0.44409,-0.090582,-0.66198,-0.090582,-0.72806
-0.093243,-0.4575,-0.093243,-0.67468,-0.093243,-0.74989
-0.095812,-0.47054,-0.095812,-0.68678,-0.095812,-0.77084
-0.098286,-0.48316,-0.098286,-0.69827,-0.098286,-0.79088
-0.10066,-0.49536,-0.10066,-0.70911,-0.10066,-0.80997
-0.10294,-0.5071,-0.10294,-0.71929,-0.10294,-0.82807
-0.10512,-0.51835,-0.10512,-0.72878,-0.10512,-0.84514
-0.10719,-0.52909,-0.10719,-0.73755,-0.10719,-0.86115
-0.10916,-0.53929,-0.10916,-0.74559,-0.10916,-0.87605
-0.11102,-0.54894,-0.11102,-0.75287,-0.11102,-0.88983
-0.11277,-0.55799,-0.11277,-0.75937,-0.11277,-0.90246
-0.11441,-0.56644,-0.11441,-0.76506,-0.11441,-0.91389
-0.11593,-0.57425,-0.11593,-0.76992,-0.11593,-0.92412
-0.11734,-0.5814,-0.11734,-0.77394,-0.11734,-0.93312
-0.11864,-0.58788,-0.11864,-0.77709,-0.11864,-0.94086
-0.11982,-0.59366,-0.11982,-0.77936,-0.11982,-0.94735
-0.12088,-0.59873,-0.12088,-0.78073,-0.12088,-0.95255
-0.12182,-0.60307,-0.12182,-0.78118,-0.12182,-0.95646
-0.12264,-0.60667,-0.12264,-0.78069,-0.12264,-0.95907
-0.12334,-0.6095,-0.12334,-0.77927,-0.12334,-0.96039
-0.12391,-0.61158,-0.12391,-0.77689,-0.12391,-0.9604
-0.12437,-0.61288,-0.12437,-0.77356,-0.12437,-0.95912
-0.1247,-0.6134,-0.1247,-0.76925,-0.1247,-0.95654
-0.12491,-0.61313,-0.12491,-0.76398,-0.12491,-0.95267
-0.125,-0.61208,-0.125,-0.75774,-0.125,-0.94753
-0.12496,-0.61025,-0.12496,-0.75053,-0.12496,-0.94114
-0.1248,-0.60764,-0.1248,-0.74235,-0.1248,-0.9335
-0.12452,-0.60425,-0.12452,-0.73321,-0.12452,-0.92464
-0.12411,-0.6001,-0.12411,-0.72311,-0.12411,-0.91458
-0.12358,-0.59519,-0.12358,-0.71208,-0.12358,-0.90335
-0.12293,-0.58955,-0.12293,-0.70012,-0.12293,-0.89098
-0.12216,-0.58317,-0.12216,-0.68725,-0.12216,-0.87749
-0.12127,-0.57609,-0.12127,-0.67348,-0.12127,-0.86291
-0.12025,-0.56831,-0.12025,-0.65883,-0.12025,-0.84729
-0.11912,-0.55987,-0.11912,-0.64334,-0.11912,-0.83065
-0.11787,-0.55077,-0.11787,-0.62701,-0.11787,-0.81303
-0.11651,-0.54105,-0.11651,-0.60989,-0.11651,-0.79448
-0.11503,-0.53073,-0.11503,-0.59199,-0.11503,-0.77502
-0.11344,-0.51983,-0.11344,-0.57334,-0.11344,-0.7547
-0.11173,-0.50839,-0.11173,-0.55398,-0.11173,-0.73355
-0.10991,-0.49642,-0.10991,-0.53394,-0.10991,-0.71162
-0.10799,-0.48396,-0.10799,-0.51325,-0.10799,-0.68896
-0.10596,-0.47104,-0.10596,-0.49195,-0.10596,-0.66558
-0.10382,-0.45768,-0.10382,-0.47007,-0.10382,-0.64155
-0.10159,-0.44391,-0.10159,-0.44766,-0.10159,-0.6169
-0.099249,-0.42977,-0.099249,-0.42475,-0.099249,-0.59167
-0.096813,-0.41527,-0.096813,-0.40137,-0.096813,-0.56589
-0.094281,-0.40045,-0.094281,-0.37757,-0.094281,-0.53961
-0.091657,-0.38534,-0.091657,-0.35338,-0.091657,-0.51287
-0.088942,-0.36996,-0.088942,-0.32885,-0.088942,-0.48569
-0.086139,-0.35434,-0.086139,-0.30401,-0.086139,-0.45813
-0.083251,-0.3385,-0.083251,-0.27891,-0.083251,-0.4302
-0.080282,-0.32248,-0.080282,-0.25357,-0.080282,-0.40195
-0.077232,-0.30629,-0.077232,-0.22805,-0.077232,-0.37341
-0.074107,-0.28995,-0.074107,-0.20238,-0.074107,-0.34461
-0.070909,-0.2735,-0.070909,-0.17659,-0.070909,-0.31559
-0.06764,-0.25694,-0.06764,-0.15072,-0.06764,-0.28637
-0.064305,-0.24031,-0.064305,-0.12481,-0.064305,-0.25698
-0.060906,-0.22363,-0.060906,-0.098893,-0.060906,-0.22745
-0.057447,-0.2069,-0.057447,-0.073003,-0.057447,-0.19781
-0.053932,-0.19015,-0.053932,-0.047173,-0.053932,-0.16808
-0.050363,-0.1734,-0.050363,-0.021433,-0.050363,-0.1383
-0.046745,-0.15666,-0.046745,0.0041856,-0.046745,-0.10848
-0.04308,-0.13994,-0.04308,0.029654,-0.04308,-0.078649
-0.039373,-0.12327,-0.039373,0.054943,-0.039373,-0.048835
-0.035627,-0.10665,-0.035627,0.080028,-0.035627,-0.019061
-0.031846,-0.090106,-0.031846,0.10488,-0.031846,0.010652
-0.028034,-0.073639,-0.028034,0.12948,-0.028034,0.040282
-0.024194,-0.057265,-0.024194,0.1538,-0.024194,0.069805
-0.02033,-0.040995,-0.02033,0.17783,-0.02033,0.0992
-0.016446,-0.02484,-0.016446,0.20153,-0.016446,0.12844
-0.012545,-0.0088101,-0.012545,0.22489,-0.012545,0.15752
-0.0086325,0.0070853,-0.0086325,0.2479,-0.0086325,0.1864
-0.0047113,0.022837,-0.0047113,0.27053,-0.0047113,0.21507
-0.00078539,0.038435,-0.00078539,0.29278,-0.00078539,0.2435
0.0031413,0.053871,0.0031413,0.31462,0.0031413,0.27168
0.0070648,0.069137,0.0070648,0.33603,0.0070648,0.29958
0.010981,0.084225,0.010981,0.35702,0.010981,0.32719
0.014887,0.099127,0.014887,0.37756,0.014887,0.35448
0.018778,0.11383,0.018778,0.39764,0.018778,0.38143
0.022651,0.12834,0.022651,0.41725,0.022651,0.40802
0.026501,0.14264,0.026501,0.43638,0.026501,0.43424
0.030325,0.15672,0.030325,0.45502,0.030325,0.46006
0.034119,0.17057,0.034119,0.47316,0.034119,0.48547
0.037879,0.1842,0.037879,0.49079,0.037879,0.51043
0.041602,0.19759,0.041602,0.50791,0.041602,0.53495
0.045284,0.21073,0.045284,0.52449,0.045284,0.55898
0.048922,0.22362,0.048922,0.54054,0.048922,0.58253
0.052511,0.23625,0.052511,0.55605,0.052511,0.60556
0.056048,0.24861,0.056048,0.57101,0.056048,0.62806
0.05953,0.2607,0.05953,0.58541,0.05953,0.65002
0.062953,0.27251,0.062953,0.59924,0.062953,0.67141
0.066314,0.28403,0.066314,0.61251,0.066314,0.69222
0.069609,0.29526,0.069609,0.62519,0.069609,0.71243
0.072836,0.30619,0.072836,0.63729,0.072836,0.73203
0.075991,0.3168,0.075991,0.6488,0.075991,0.751
0.079071,0.32711,0.079071,0.65971,0.079071,0.76934
0.082073,0.33709,0.082073,0.67001,0.082073,0.78701
0.084994,0.34674,0.084994,0.67971,0.084994,0.80402
0.087831,0.35606,0.087831,0.6888,0.087831,0.82034
0.090582,0.36504,0.090582,0.69726,0.090582,0.83597
0.093243,0.37366,0.093243,0.7051,0.093243,0.85089
0.095812,0.38194,0.095812,0.71231,0.095812,0.8651
0.098286,0.38985,0.098286,0.71889,0.098286,0.87858
0.10066,0.3974,0.10066,0.72483,0.10066,0.89132
0.10294,0.40457,0.10294,0.73013,0.10294,0.90333
0.10512,0.41137,0.10512,0.73478,0.10512,0.91458
0.10719,0.41778,0.10719,0.73879,0.10719,0.92506
0.10916,0.42381,0.10916,0.74214,0.10916,0.93479
0.11102,0.42944,0.11102,0.74484,0.11102,0.94374
0.11277,0.43467,0.11277,0.74689,0.11277,0.95191
0.11441,0.4395,0.11441,0.74828,0.11441,0.9593
0.11593,0.44392,0.11593,0.74901,0.11593,0.96591
0.11734,0.44793,0.11734,0.74908,0.11734,0.97172
0.11864,0.45152,0.11864,0.74849,0.11864,0.97674
0.11982,0.4547,0.11982,0.74724,0.11982,0.98097
0.12088,0.45745,0.12088,0.74534,0.12088,0.9844
0.12182,0.45978,0.12182,0.74278,0.12182,0.98703
0.12264,0.46168,0.12264,0.73956,0.12264,0.98886
0.12334,0.46315,0.12334,0.73569,0.12334,0.9899
0.12391,0.46419,0.12391,0.73117,0.12391,0.99014
0.12437,0.4648,0.12437,0.726,0.12437,0.98958
0.1247,0.46498,0.1247,0.72018,0.1247,0.98823
0.12491,0.46472,0.12491,0.71373,0.12491,0.98608
0.125,0.46403,0.125,0.70665,0.125,0.98314
0.12496,0.46291,0.12496,0.69894,0.12496,0.97942
0.1248,0.46135,0.1248,0.6906,0.1248,0.97492
0.12452,0.45936,0.12452,0.68165,0.12452,0.96963
0.12411,0.45694,0.12411,0.6721,0.12411,0.96358
0.12358,0.45409,0.12358,0.66195,0.12358,0.95675
0.12293,0.45081,0.12293,0.6512,0.12293,0.94916
0.12216,0.44711,0.12216,0.63988,0.12216,0.94081
0.12127,0.44298,0.12127,0.62798,0.12127,0.93172
0.12025,0.43844,0.12025,0.61553,0.12025,0.92187
0.11912,0.43348,0.11912,0.60253,0.11912,0.91129
0.11787,0.4281,0.11787,0.58899,0.11787,0.89999
0.11651,0.42232,0.11651,0.57492,0.11651,0.88796
0.11503,0.41614,0.11503,0.56035,0.11503,0.87521
0.11344,0.40956,0.11344,0.54527,0.11344,0.86177
0.11173,0.40259,0.11173,0.52971,0.11173,0.84762
0.10991,0.39523,0.10991,0.51369,0.10991,0.8328
0.10799,0.38748,0.10799,0.4972,0.10799,0.81729
0.10596,0.37936,0.10596,0.48028,0.10596,0.80112
0.10382,0.37088,0.10382,0.46294,0.10382,0.7843
0.10159,0.36202,0.10159,0.44519,0.10159,0.76683
0.099249,0.35282,0.099249,0.42705,0.099249,0.74873
0.096813,0.34326,0.096813,0.40853,0.096813,0.73
0.094281,0.33336,0.094281,0.38966,0.094281,0.71067
0.091657,0.32313,0.091657,0.37045,0.091657,0.69074
0.088942,0.31256,0.088942,0.35092,0.088942,0.67022
0.086139,0.30168,0.086139,0.33109,0.086139,0.64913
0.083251,0.29049,0.083251,0.31098,0.083251,0.62748
0.080282,0.27899,0.080282,0.2906,0.080282,0.60528
0.077232,0.2672,0.077232,0.26997,0.077232,0.58254
0.074107,0.25511,0.074107,0.24912,0.074107,0.55929
0.070909,0.24275,0.070909,0.22805,0.070909,0.53553
0.06764,0.23012,0.06764,0.2068,0.06764,0.51128
0.064305,0.21723,0.064305,0.18537,0.064305,0.48656
0.060906,0.20408,0.060906,0.16379,0.060906,0.46137
0.057447,0.19068,0.057447,0.14207,0.057447,0.43573
0.053932,0.17705,0.053932,0.12024,0.053932,0.40967
0.050363,0.16319,0.050363,0.09831,0.050363,0.38319
0.046745,0.14911,0.046745,0.076297,0.046745,0.35631
0.04308,0.13482,0.04308,0.054222,0.04308,0.32905
0.039373,0.12033,0.039373,0.032101,0.039373,0.30143
0.035627,0.10565,0.035627,0.0099517,0.035627,0.27346
0.031846,0.090782,0.031846,-0.012208,0.031846,0.24517
0.028034,0.075741,0.028034,-0.034363,0.028034,0.21657
0.024194,0.060535,0.024194,-0.056495,0.024194,0.18768
0.02033,0.045174,0.02033,-0.078588,0.02033,0.15852
0.016446,0.029666,0.016446,-0.10063,0.016446,0.12912
0.012545,0.014022,0.012545,-0.1226,0.012545,0.099485
0.0086325,-0.0017492,0.0086325,-0.14448,0.0086325,0.069652
0.0047113,-0.017637,0.0047113,-0.16626,0.0047113,0.039639
0.00078539,-0.033631,0.00078539,-0.18793,0.00078539,0.0094697
-0.0031413,-0.049721,-0.0031413,-0.20947,-0.0031413,-0.02083
-0.0070648,-0.065897,-0.0070648,-0.23086,-0.0070648,-0.051236
-0.010981,-0.082147,-0.010981,-0.2521,-0.010981,-0.08172
-0.014887,-0.09846,-0.014887,-0.27315,-0.014887,-0.11225
-0.018778,-0.11483,-0.018778,-0.29403,-0.018778,-0.14281
-0.022651,-0.13123,-0.022651,-0.3147,-0.022651,-0.17336
-0.026501,-0.14766,-0.026501,-0.33515,-0.026501,-0.20387
-0.030325,-0.1641,-0.030325,-0.35537,-0.030325,-0.23431
-0.034119,-0.18055,-0.034119,-0.37535,-0.034119,-0.26465
-0.037879,-0.19698,-0.037879,-0.39507,-0.037879,-0.29485
-0.041602,-0.21339,-0.041602,-0.41451,-0.041602,-0.32488
-0.045284,-0.22975,-0.045284,-0.43367,-0.045284,-0.3547
-0.048922,-0.24605,-0.048922,-0.45252,-0.048922,-0.38428
-0.052511,-0.26227,-0.052511,-0.47104,-0.052511,-0.41357
-0.056048,-0.2784,-0.056048,-0.48924,-0.056048,-0.44254
-0.05953,-0.29443,-0.05953,-0.50707,-0.05953,-0.47115
-0.062953,-0.31032,-0.062953,-0.52454,-0.062953,-0.49936
-0.066314,-0.32606,-0.066314,-0.54162,-0.066314,-0.52712
-0.069609,-0.34164,-0.069609,-0.55829,-0.069609,-0.55439
-0.072836,-0.35702,-0.072836,-0.57454,-0.072836,-0.58113
-0.075991,-0.37219,-0.075991,-0.59034,-0.075991,-0.6073
-0.079071,-0.38713,-0.079071,-0.60568,-0.079071,-0.63286
-0.082073,-0.40182,-0.082073,-0.62054,-0.082073,-0.65776
-0.084994,-0.41622,-0.084994,-0.63489,-0.084994,-0.68195
-0.087831,-0.43032,-0.087831,-0.64871,-0.087831,-0.7054
-0.090582,-0.44409,-0.090582,-0.66198,-0.090582,-0.72806
-0.093243,-0.4575,-0.093243,-0.67468,-0.093243,-0.74989
-0.095812,-0.47054,-0.095812,-0.68678,-0.095812,-0.77084
-0.098286,-0.48316,-0.098286,-0.69827,-0.098286,-0.79088
-0.10066,-0.49536,-0.10066,-0.70911,-0.10066,-0.80997
-0.10294,-0.5071,-0.10294,-0.71929,-0.10294,-0.82807
-0.10512,-0.51835,-0.10512,-0.72878,-0.10512,-0.84514
-0.10719,-0.52909,-0.10719,-0.73755,-0.10719,-0.86115
-0.10916,-0.53929,-0.10916,-0.74559,-0.10916,-0.87605
-0.11102,-0.54894,-0.11102,-0.75287,-0.11102,-0.88983
-0.11277,-0.55799,-0.11277,-0.75937,-0.11277,-0.90246
-0.11441,-0.56644,-0.11441,-0.76506,-0.11441,-0.91389
-0.11593,-0.57425,-0.11593,-0.76992,-0.11593,-0.92412
-0.11734,-0.5814,-0.11734,-0.77394,-0.11734,-0.93312
-0.11864,-0.58788,-0.11864,-0.77709,-0.11864,-0.94086
-0.11982,-0.59366,-0.11982,-0.77936,-0.11982,-0.94735
-0.12088,-0.59873,-0.12088,-0.78073,-0.12088,-0.95255
-0.12182,-0.60307,-0.12182,-0.78118,-0.12182,-0.95646
-0.12264,-0.60667,-0.12264,-0.78069,-0.12264,-0.95907
-0.12334,-0.6095,-0.12334,-0.77927,-0.12334,-0.96039
-0.12391,-0.61158,-0.12391,-0.77689,-0.12391,-0.9604
-0.12437,-0.61288,-0.12437,-0.77356,-0.12437,-0.95912
-0.1247,-0.6134,-0.1247,-0.76925,-0.1247,-0.95654
-0.12491,-0.61313,-0.12491,-0.76398,-0.12491,-0.95267
-0.125,-0.61208,-0.125,-0.75774,-0.125,-0.94753
-0.12496,-0.61025,-0.12496,-0.75053,-0.12496,-0.94114
-0.1248,-0.60764,-0.1248,-0.74235,-0.1248,-0.9335
-0.12452,-0.60425,-0.12452,-0.73321,-0.12452,-0.92464
-0.12411,-0.6001,-0.12411,-0.72311,-0.12411,-0.91458
-0.12358,-0.59519,-0.12358,-0.71208,-0.12358,-0.90335
-0.12293,-0.58955,-0.12293,-0.70012,-0.12293,-0.89098
-0.12216,-0.58317,-0.12216,-0.68725,-0.12216,-0.87749
-0.12127,-0.57609,-0.12127,-0.67348,-0.12127,-0.86291
-0.12025,-0.56831,-0.12025,-0.65883,-0.12025,-0.84729
-0.11912,-0.55987,-0.11912,-0.64334,-0.11912,-0.83065
-0.11787,-0.55077,-0.11787,-0.62701,-0.11787,-0.81303
-0.11651,-0.54105,-0.11651,-0.60989,-0.11651,-0.79448
-0.11503,-0.53073,-0.11503,-0.59199,-0.11503,-0.77502
-0.11344,-0.51983,-0.11344,-0.57334,-0.11344,-0.7547
-0.11173,-0.50839,-0.11173,-0.55398,-0.11173,-0.73355
-0.10991,-0.49642,-0.10991,-0.53394,-0.10991,-0.71162
-0.10799,-0.48396,-0.10799,-0.51325,-0.10799,-0.68896
-0.10596,-0.47104,-0.10596,-0.49195,-0.10596,-0.66558
-0.10382,-0.45768,-0.10382,-0.47007,-0.10382,-0.64155
-0.10159,-0.44391,-0.10159,-0.44766,-0.10159,-0.6169
-0.099249,-0.42977,-0.099249,-0.42475,-0.099249,-0.59167
-0.096813,-0.41527,-0.096813,-0.40137,-0.096813,-0.56589
-0.094281,-0.40045,-0.094281,-0.37757,-0.094281,-0.53961
-0.091657,-0.38534,-0.091657,-0.35338,-0.091657,-0.51287
-0.088942,-0.36996,-0.088942,-0.32885,-0.088942,-0.48569
-0.086139,-0.35434,-0.086139,-0.30401,-0.086139,-0.45813
-0.083251,-0.3385,-0.083251,-0.27891,-0.083251,-0.4302
-0.080282,-0.32248,-0.080282,-0.25357,-0.080282,-0.40195
-0.077232,-0.30629,-0.077232,-0.22805,-0.077232,-0.37341
-0.074107,-0.28995,-0.074107,-0.20238,-0.074107,-0.34461
-0.070909,-0.2735,-0.070909,-0.17659,-0.070909,-0.31559
-0.06764,-0.25694,-0.06764,-0.15072,-0.06764,-0.28637
-0.064305,-0.24031,-0.064305,-0.12481,-0.064305,-0.25698
-0.060906,-0.22363,-0.060906,-0.098893,-0.060906,-0.22745
-0.057447,-0.2069,-0.057447,-0.073003,-0.057447,-0.19781
-0.053932,-0.19015,-0.053932,-0.047173,-0.053932,-0.16808
-0.050363,-0.1734,-0.050363,-0.021433,-0.050363,-0.1383
-0.046745,-0.15666,-0.046745,0.0041856,-0.046745,-0.10848
-0.04308,-0.13994,-0.04308,0.029654,-0.04308,-0.078649
-0.039373,-0.12327,-0.039373,0.054943,-0.039373,-0.048835
-0.035627,-0.10665,-0.035627,0.080028,-0.035627,-0.019061
-0.031846,-0.090106,-0.031846,0.10488,-0.031846,0.010652
-0.028034,-0.073639,-0.028034,0.12948,-0.028034,0.040282
-0.024194,-0.057265,-0.024194,0.1538,-0.024194,0.069805
-0.02033,-0.040995,-0.02033,0.17783,-0.02033,0.0992
-0.016446,-0.02484,-0.016446,0.20153,-0.016446,0.12844
-0.012545,-0.0088101,-0.012545,0.22489,-0.012545,0.15752
-0.0086325,0.0070853,-0.0086325,0.2479,-0.0086325,0.1864
-0.0047113,0.022837,-0.0047113,0.27053,-0.0047113,0.21507
-0.00078539,0.038435,-0.00078539,0.29278,-0.00078539,0.2435


==> fig/2Dmem/strainRateDependence.csv <==
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.00078539,0.0031391,0.0023797,0.0055188,0.00078539,0.0031391,0.0030421,0.0061812,0.00078539,0.0031391,0.0031291,0.0062682,0.00078539,0.0031391,0.0031381,0.0062772,0.00078539,0.0031391
0.0015708,0.0062732,0.004182,0.010455,0.0015708,0.0062732,0.0059858,0.012259,0.0015708,0.0062732,0.0062434,0.012517,0.0015708,0.0062732,0.0062702,0.012543,0.0015708,0.0062732
0.0023561,0.0094022,0.0055471,0.014949,0.0023561,0.0094022,0.0088346,0.018237,0.0023561,0.0094022,0.0093428,0.018745,0.0023561,0.0094022,0.0093962,0.018798,0.0023561,0.0094022
0.0031413,0.012526,0.0065808,0.019107,0.0031413,0.012526,0.011592,0.024118,0.0031413,0.012526,0.012427,0.024953,0.0031413,0.012526,0.012516,0.025042,0.0031413,0.012526
0.0039263,0.015645,0.0073629,0.023008,0.0039263,0.015645,0.01426,0.029905,0.0039263,0.015645,0.015497,0.031142,0.0039263,0.015645,0.01563,0.031274,0.0039263,0.015645
0.0047113,0.018758,0.0079537,0.026712,0.0047113,0.018758,0.016843,0.035601,0.0047113,0.018758,0.018552,0.03731,0.0047113,0.018758,0.018737,0.037495,0.0047113,0.018758
0.005496,0.021866,0.008399,0.030265,0.005496,0.021866,0.019344,0.04121,0.005496,0.021866,0.021592,0.043458,0.005496,0.021866,0.021838,0.043704,0.005496,0.021866
0.0062805,0.024968,0.0087337,0.033702,0.0062805,0.024968,0.021764,0.046733,0.0062805,0.024968,0.024618,0.049586,0.0062805,0.024968,0.024933,0.049901,0.0062805,0.024968
0.0070648,0.028065,0.0089841,0.037049,0.0070648,0.028065,0.024107,0.052173,0.0070648,0.028065,0.027628,0.055694,0.0070648,0.028065,0.028021,0.056086,0.0070648,0.028065
0.0078488,0.031156,0.0091703,0.040327,0.0078488,0.031156,0.026376,0.057532,0.0078488,0.031156,0.030624,0.061781,0.0078488,0.031156,0.031103,0.062259,0.0078488,0.031156
0.0086325,0.034242,0.0093074,0.043549,0.0086325,0.034242,0.028571,0.062813,0.0086325,0.034242,0.033606,0.067848,0.0086325,0.034242,0.034178,0.06842,0.0086325,0.034242
0.0094159,0.037322,0.0094073,0.046729,0.0094159,0.037322,0.030697,0.068018,0.0094159,0.037322,0.036572,0.073894,0.0094159,0.037322,0.037246,0.074568,0.0094159,0.037322
0.010199,0.040396,0.0094786,0.049874,0.010199,0.040396,0.032754,0.07315,0.010199,0.040396,0.039524,0.07992,0.010199,0.040396,0.040307,0.080703,0.010199,0.040396
0.010981,0.043464,0.0095281,0.052992,0.010981,0.043464,0.034746,0.078209,0.010981,0.043464,0.042462,0.085926,0.010981,0.043464,0.043362,0.086826,0.010981,0.043464
0.011764,0.046526,0.009561,0.056087,0.011764,0.046526,0.036673,0.083199,0.011764,0.046526,0.045384,0.09191,0.011764,0.046526,0.04641,0.092936,0.011764,0.046526
0.012545,0.049582,0.0095811,0.059163,0.012545,0.049582,0.038539,0.088121,0.012545,0.049582,0.048292,0.097874,0.012545,0.049582,0.049451,0.099033,0.012545,0.049582
0.013326,0.052632,0.0095913,0.062223,0.013326,0.052632,0.040344,0.092976,0.013326,0.052632,0.051186,0.10382,0.013326,0.052632,0.052485,0.10512,0.013326,0.052632
0.014107,0.055676,0.0095941,0.06527,0.014107,0.055676,0.042092,0.097767,0.014107,0.055676,0.054064,0.10974,0.014107,0.055676,0.055511,0.11119,0.014107,0.055676
0.014887,0.058713,0.009591,0.068304,0.014887,0.058713,0.043782,0.1025,0.014887,0.058713,0.056928,0.11564,0.014887,0.058713,0.058531,0.11724,0.014887,0.058713
0.015667,0.061744,0.0095834,0.071327,0.015667,0.061744,0.045418,0.10716,0.015667,0.061744,0.059778,0.12152,0.015667,0.061744,0.061543,0.12329,0.015667,0.061744
0.016446,0.064769,0.0095724,0.074341,0.016446,0.064769,0.047,0.11177,0.016446,0.064769,0.062612,0.12738,0.016446,0.064769,0.064549,0.12932,0.016446,0.064769
0.017224,0.067787,0.0095586,0.077345,0.017224,0.067787,0.048531,0.11632,0.017224,0.067787,0.065432,0.13322,0.017224,0.067787,0.067546,0.13533,0.017224,0.067787
0.018001,0.070799,0.0095426,0.080341,0.018001,0.070799,0.050011,0.12081,0.018001,0.070799,0.068238,0.13904,0.018001,0.070799,0.070537,0.14134,0.018001,0.070799
0.018778,0.073803,0.0095249,0.083328,0.018778,0.073803,0.051443,0.12525,0.018778,0.073803,0.071028,0.14483,0.018778,0.073803,0.07352,0.14732,0.018778,0.073803
0.019554,0.076802,0.0095059,0.086308,0.019554,0.076802,0.052827,0.12963,0.019554,0.076802,0.073804,0.15061,0.019554,0.076802,0.076495,0.1533,0.019554,0.076802
0.02033,0.079793,0.0094857,0.089279,0.02033,0.079793,0.054164,0.13396,0.02033,0.079793,0.076566,0.15636,0.02033,0.079793,0.079462,0.15926,0.02033,0.079793
0.021104,0.082778,0.0094646,0.092243,0.021104,0.082778,0.055457,0.13824,0.021104,0.082778,0.079312,0.16209,0.021104,0.082778,0.082422,0.1652,0.021104,0.082778
0.021878,0.085756,0.0094428,0.095199,0.021878,0.085756,0.056707,0.14246,0.021878,0.085756,0.082044,0.1678,0.021878,0.085756,0.085375,0.17113,0.021878,0.085756
0.022651,0.088727,0.0094203,0.098147,0.022651,0.088727,0.057914,0.14664,0.022651,0.088727,0.084761,0.17349,0.022651,0.088727,0.088319,0.17705,0.022651,0.088727
0.023423,0.09169,0.0093972,0.10109,0.023423,0.09169,0.059079,0.15077,0.023423,0.09169,0.087464,0.17915,0.023423,0.09169,0.091256,0.18295,0.023423,0.09169
0.024194,0.094647,0.0093736,0.10402,0.024194,0.094647,0.060205,0.15485,0.024194,0.094647,0.090151,0.1848,0.024194,0.094647,0.094184,0.18883,0.024194,0.094647
0.024964,0.097596,0.0093496,0.10695,0.024964,0.097596,0.061292,0.15889,0.024964,0.097596,0.092824,0.19042,0.024964,0.097596,0.097105,0.1947,0.024964,0.097596
0.025733,0.10054,0.0093252,0.10986,0.025733,0.10054,0.06234,0.16288,0.025733,0.10054,0.095482,0.19602,0.025733,0.10054,0.10002,0.20056,0.025733,0.10054
0.026501,0.10347,0.0093004,0.11277,0.026501,0.10347,0.063352,0.16683,0.026501,0.10347,0.098126,0.2016,0.026501,0.10347,0.10292,0.2064,0.026501,0.10347
0.027268,0.1064,0.0092753,0.11568,0.027268,0.1064,0.064328,0.17073,0.027268,0.1064,0.10075,0.20716,0.027268,0.1064,0.10582,0.21222,0.027268,0.1064
0.028034,0.10932,0.0092498,0.11857,0.028034,0.10932,0.065269,0.17459,0.028034,0.10932,0.10337,0.21269,0.028034,0.10932,0.10871,0.21803,0.028034,0.10932
0.028799,0.11223,0.009224,0.12146,0.028799,0.11223,0.066175,0.17841,0.028799,0.11223,0.10597,0.2182,0.028799,0.11223,0.11159,0.22382,0.028799,0.11223
0.029562,0.11514,0.0091979,0.12434,0.029562,0.11514,0.067049,0.18219,0.029562,0.11514,0.10855,0.22369,0.029562,0.11514,0.11446,0.2296,0.029562,0.11514
0.030325,0.11804,0.0091716,0.12721,0.030325,0.11804,0.06789,0.18593,0.030325,0.11804,0.11112,0.22916,0.030325,0.11804,0.11732,0.23536,0.030325,0.11804
0.031086,0.12093,0.0091449,0.13007,0.031086,0.12093,0.0687,0.18963,0.031086,0.12093,0.11367,0.2346,0.031086,0.12093,0.12017,0.2411,0.031086,0.12093
0.031846,0.12381,0.0091179,0.13293,0.031846,0.12381,0.069479,0.19329,0.031846,0.12381,0.11621,0.24002,0.031846,0.12381,0.12302,0.24683,0.031846,0.12381
0.032605,0.12668,0.0090907,0.13577,0.032605,0.12668,0.070228,0.19691,0.032605,0.12668,0.11874,0.24542,0.032605,0.12668,0.12586,0.25254,0.032605,0.12668
0.033363,0.12955,0.0090632,0.13861,0.033363,0.12955,0.070948,0.2005,0.033363,0.12955,0.12125,0.25079,0.033363,0.12955,0.12868,0.25823,0.033363,0.12955
0.034119,0.1324,0.0090355,0.14144,0.034119,0.1324,0.07164,0.20404,0.034119,0.1324,0.12374,0.25615,0.034119,0.1324,0.1315,0.26391,0.034119,0.1324
0.034874,0.13525,0.0090074,0.14426,0.034874,0.13525,0.072304,0.20756,0.034874,0.13525,0.12622,0.26147,0.034874,0.13525,0.13431,0.26957,0.034874,0.13525
0.035627,0.1381,0.0089792,0.14708,0.035627,0.1381,0.072941,0.21104,0.035627,0.1381,0.12868,0.26678,0.035627,0.1381,0.13712,0.27521,0.035627,0.1381
0.03638,0.14093,0.0089506,0.14988,0.03638,0.14093,0.073552,0.21448,0.03638,0.14093,0.13113,0.27206,0.03638,0.14093,0.13991,0.28084,0.03638,0.14093
0.03713,0.14376,0.0089218,0.15268,0.03713,0.14376,0.074137,0.21789,0.03713,0.14376,0.13357,0.27732,0.03713,0.14376,0.14269,0.28645,0.03713,0.14376
0.037879,0.14657,0.0088928,0.15547,0.037879,0.14657,0.074697,0.22127,0.037879,0.14657,0.13599,0.28256,0.037879,0.14657,0.14547,0.29204,0.037879,0.14657
0.038627,0.14938,0.0088635,0.15824,0.038627,0.14938,0.075233,0.22461,0.038627,0.14938,0.13839,0.28777,0.038627,0.14938,0.14823,0.29761,0.038627,0.14938
0.039373,0.15218,0.008834,0.16102,0.039373,0.15218,0.075746,0.22793,0.039373,0.15218,0.14078,0.29296,0.039373,0.15218,0.15099,0.30317,0.039373,0.15218
0.040118,0.15497,0.0088042,0.16378,0.040118,0.15497,0.076235,0.23121,0.040118,0.15497,0.14315,0.29812,0.040118,0.15497,0.15373,0.30871,0.040118,0.15497
0.040861,0.15776,0.0087742,0.16653,0.040861,0.15776,0.076701,0.23446,0.040861,0.15776,0.14551,0.30326,0.040861,0.15776,0.15647,0.31423,0.040861,0.15776
0.041602,0.16053,0.0087439,0.16927,0.041602,0.16053,0.077145,0.23768,0.041602,0.16053,0.14785,0.30838,0.041602,0.16053,0.1592,0.31973,0.041602,0.16053
0.042342,0.1633,0.0087134,0.17201,0.042342,0.1633,0.077568,0.24086,0.042342,0.1633,0.15018,0.31347,0.042342,0.1633,0.16192,0.32521,0.042342,0.1633
0.04308,0.16605,0.0086827,0.17473,0.04308,0.16605,0.07797,0.24402,0.04308,0.16605,0.15249,0.31854,0.04308,0.16605,0.16463,0.33068,0.04308,0.16605
0.043817,0.1688,0.0086517,0.17745,0.043817,0.1688,0.078351,0.24715,0.043817,0.1688,0.15479,0.32359,0.043817,0.1688,0.16733,0.33613,0.043817,0.1688
0.044551,0.17154,0.0086205,0.18016,0.044551,0.17154,0.078713,0.25025,0.044551,0.17154,0.15707,0.32861,0.044551,0.17154,0.17002,0.34155,0.044551,0.17154
0.045284,0.17427,0.0085891,0.18286,0.045284,0.17427,0.079055,0.25332,0.045284,0.17427,0.15934,0.3336,0.045284,0.17427,0.1727,0.34696,0.045284,0.17427
0.046016,0.17699,0.0085574,0.18555,0.046016,0.17699,0.079377,0.25637,0.046016,0.17699,0.16159,0.33858,0.046016,0.17699,0.17536,0.35236,0.046016,0.17699
0.046745,0.1797,0.0085255,0.18823,0.046745,0.1797,0.079682,0.25938,0.046745,0.1797,0.16382,0.34352,0.046745,0.1797,0.17802,0.35773,0.046745,0.1797
0.047472,0.1824,0.0084934,0.1909,0.047472,0.1824,0.079968,0.26237,0.047472,0.1824,0.16604,0.34844,0.047472,0.1824,0.18067,0.36308,0.047472,0.1824
0.048198,0.1851,0.0084611,0.19356,0.048198,0.1851,0.080236,0.26533,0.048198,0.1851,0.16824,0.35334,0.048198,0.1851,0.18332,0.36841,0.048198,0.1851
0.048922,0.18778,0.0084285,0.19621,0.048922,0.18778,0.080487,0.26827,0.048922,0.18778,0.17043,0.35821,0.048922,0.18778,0.18594,0.37373,0.048922,0.18778
0.049643,0.19046,0.0083957,0.19885,0.049643,0.19046,0.080721,0.27118,0.049643,0.19046,0.17261,0.36306,0.049643,0.19046,0.18856,0.37902,0.049643,0.19046
0.050363,0.19312,0.0083628,0.20148,0.050363,0.19312,0.080939,0.27406,0.050363,0.19312,0.17476,0.36788,0.050363,0.19312,0.19117,0.3843,0.050363,0.19312
0.051081,0.19578,0.0083296,0.20411,0.051081,0.19578,0.08114,0.27692,0.051081,0.19578,0.1769,0.37268,0.051081,0.19578,0.19377,0.38955,0.051081,0.19578
0.051797,0.19842,0.0082962,0.20672,0.051797,0.19842,0.081326,0.27975,0.051797,0.19842,0.17903,0.37745,0.051797,0.19842,0.19636,0.39479,0.051797,0.19842
0.052511,0.20106,0.0082625,0.20932,0.052511,0.20106,0.081496,0.28256,0.052511,0.20106,0.18114,0.3822,0.052511,0.20106,0.19894,0.4,0.052511,0.20106
0.053222,0.20369,0.0082287,0.21192,0.053222,0.20369,0.081651,0.28534,0.053222,0.20369,0.18323,0.38692,0.053222,0.20369,0.20151,0.4052,0.053222,0.20369
0.053932,0.2063,0.0081947,0.2145,0.053932,0.2063,0.081791,0.2881,0.053932,0.2063,0.18531,0.39162,0.053932,0.2063,0.20407,0.41037,0.053932,0.2063
0.054639,0.20891,0.0081604,0.21707,0.054639,0.20891,0.081917,0.29083,0.054639,0.20891,0.18738,0.39629,0.054639,0.20891,0.20661,0.41552,0.054639,0.20891
0.055345,0.21151,0.008126,0.21963,0.055345,0.21151,0.082029,0.29354,0.055345,0.21151,0.18942,0.40093,0.055345,0.21151,0.20915,0.42066,0.055345,0.21151
0.056048,0.2141,0.0080913,0.22219,0.056048,0.2141,0.082128,0.29622,0.056048,0.2141,0.19145,0.40555,0.056048,0.2141,0.21168,0.42577,0.056048,0.2141
0.056749,0.21667,0.0080565,0.22473,0.056749,0.21667,0.082212,0.29889,0.056749,0.21667,0.19347,0.41014,0.056749,0.21667,0.21419,0.43086,0.056749,0.21667
0.057447,0.21924,0.0080214,0.22726,0.057447,0.21924,0.082284,0.30152,0.057447,0.21924,0.19547,0.41471,0.057447,0.21924,0.21669,0.43593,0.057447,0.21924
0.058144,0.2218,0.0079862,0.22978,0.058144,0.2218,0.082343,0.30414,0.058144,0.2218,0.19745,0.41925,0.058144,0.2218,0.21919,0.44098,0.058144,0.2218
0.058838,0.22434,0.0079507,0.23229,0.058838,0.22434,0.082389,0.30673,0.058838,0.22434,0.19942,0.42376,0.058838,0.22434,0.22167,0.44601,0.058838,0.22434
0.05953,0.22688,0.0079151,0.2348,0.05953,0.22688,0.082423,0.3093,0.05953,0.22688,0.20137,0.42825,0.05953,0.22688,0.22414,0.45102,0.05953,0.22688
0.060219,0.22941,0.0078793,0.23729,0.060219,0.22941,0.082445,0.31185,0.060219,0.22941,0.20331,0.43271,0.060219,0.22941,0.2266,0.45601,0.060219,0.22941
0.060906,0.23192,0.0078433,0.23977,0.060906,0.23192,0.082456,0.31438,0.060906,0.23192,0.20523,0.43715,0.060906,0.23192,0.22905,0.46097,0.060906,0.23192
0.061591,0.23443,0.0078071,0.24223,0.061591,0.23443,0.082454,0.31688,0.061591,0.23443,0.20713,0.44156,0.061591,0.23443,0.23149,0.46591,0.061591,0.23443
0.062273,0.23692,0.0077707,0.24469,0.062273,0.23692,0.082442,0.31936,0.062273,0.23692,0.20902,0.44594,0.062273,0.23692,0.23391,0.47083,0.062273,0.23692
0.062953,0.23941,0.0077341,0.24714,0.062953,0.23941,0.082419,0.32182,0.062953,0.23941,0.21089,0.4503,0.062953,0.23941,0.23633,0.47573,0.062953,0.23941
0.06363,0.24188,0.0076974,0.24958,0.06363,0.24188,0.082384,0.32426,0.06363,0.24188,0.21275,0.45463,0.06363,0.24188,0.23873,0.48061,0.06363,0.24188
0.064305,0.24434,0.0076605,0.252,0.064305,0.24434,0.08234,0.32668,0.064305,0.24434,0.21459,0.45893,0.064305,0.24434,0.24112,0.48546,0.064305,0.24434
0.064977,0.24679,0.0076234,0.25442,0.064977,0.24679,0.082285,0.32908,0.064977,0.24679,0.21641,0.4632,0.064977,0.24679,0.2435,0.4903,0.064977,0.24679
0.065647,0.24923,0.0075861,0.25682,0.065647,0.24923,0.08222,0.33145,0.065647,0.24923,0.21822,0.46745,0.065647,0.24923,0.24587,0.49511,0.065647,0.24923
0.066314,0.25166,0.0075486,0.25921,0.066314,0.25166,0.082145,0.33381,0.066314,0.25166,0.22001,0.47167,0.066314,0.25166,0.24823,0.49989,0.066314,0.25166
0.066978,0.25408,0.007511,0.26159,0.066978,0.25408,0.08206,0.33614,0.066978,0.25408,0.22178,0.47586,0.066978,0.25408,0.25057,0.50466,0.066978,0.25408
0.06764,0.25649,0.0074732,0.26396,0.06764,0.25649,0.081966,0.33846,0.06764,0.25649,0.22354,0.48003,0.06764,0.25649,0.25291,0.5094,0.06764,0.25649
0.068299,0.25889,0.0074352,0.26632,0.068299,0.25889,0.081863,0.34075,0.068299,0.25889,0.22528,0.48417,0.068299,0.25889,0.25523,0.51412,0.068299,0.25889
0.068956,0.26127,0.0073971,0.26867,0.068956,0.26127,0.081751,0.34302,0.068956,0.26127,0.22701,0.48828,0.068956,0.26127,0.25754,0.51881,0.068956,0.26127
0.069609,0.26365,0.0073588,0.27101,0.069609,0.26365,0.08163,0.34528,0.069609,0.26365,0.22872,0.49236,0.069609,0.26365,0.25984,0.52348,0.069609,0.26365
0.07026,0.26601,0.0073203,0.27333,0.07026,0.26601,0.0815,0.34751,0.07026,0.26601,0.23041,0.49642,0.07026,0.26601,0.26212,0.52813,0.07026,0.26601
0.070909,0.26836,0.0072816,0.27564,0.070909,0.26836,0.081362,0.34972,0.070909,0.26836,0.23209,0.50045,0.070909,0.26836,0.26439,0.53276,0.070909,0.26836
0.071554,0.2707,0.0072428,0.27795,0.071554,0.2707,0.081215,0.35192,0.071554,0.2707,0.23375,0.50445,0.071554,0.2707,0.26666,0.53736,0.071554,0.2707
0.072197,0.27303,0.0072039,0.28024,0.072197,0.27303,0.08106,0.35409,0.072197,0.27303,0.23539,0.50842,0.072197,0.27303,0.2689,0.54194,0.072197,0.27303
0.072836,0.27535,0.0071647,0.28251,0.072836,0.27535,0.080898,0.35625,0.072836,0.27535,0.23702,0.51237,0.072836,0.27535,0.27114,0.54649,0.072836,0.27535
0.073473,0.27766,0.0071255,0.28478,0.073473,0.27766,0.080727,0.35838,0.073473,0.27766,0.23863,0.51628,0.073473,0.27766,0.27337,0.55102,0.073473,0.27766
0.074107,0.27995,0.007086,0.28704,0.074107,0.27995,0.080549,0.3605,0.074107,0.27995,0.24022,0.52017,0.074107,0.27995,0.27558,0.55553,0.074107,0.27995
0.074738,0.28223,0.0070464,0.28928,0.074738,0.28223,0.080364,0.3626,0.074738,0.28223,0.2418,0.52403,0.074738,0.28223,0.27778,0.56001,0.074738,0.28223
0.075366,0.2845,0.0070067,0.29151,0.075366,0.2845,0.080171,0.36467,0.075366,0.2845,0.24336,0.52786,0.075366,0.2845,0.27996,0.56447,0.075366,0.2845
0.075991,0.28676,0.0069668,0.29373,0.075991,0.28676,0.079971,0.36673,0.075991,0.28676,0.24491,0.53167,0.075991,0.28676,0.28214,0.5689,0.075991,0.28676
0.076613,0.28901,0.0069268,0.29593,0.076613,0.28901,0.079764,0.36877,0.076613,0.28901,0.24644,0.53544,0.076613,0.28901,0.2843,0.57331,0.076613,0.28901
0.077232,0.29124,0.0068866,0.29813,0.077232,0.29124,0.07955,0.37079,0.077232,0.29124,0.24795,0.53919,0.077232,0.29124,0.28645,0.57769,0.077232,0.29124
0.077848,0.29346,0.0068462,0.30031,0.077848,0.29346,0.079329,0.37279,0.077848,0.29346,0.24944,0.54291,0.077848,0.29346,0.28859,0.58205,0.077848,0.29346
0.078461,0.29567,0.0068057,0.30248,0.078461,0.29567,0.079102,0.37478,0.078461,0.29567,0.25092,0.5466,0.078461,0.29567,0.29071,0.58638,0.078461,0.29567
0.079071,0.29787,0.0067651,0.30464,0.079071,0.29787,0.078868,0.37674,0.079071,0.29787,0.25239,0.55026,0.079071,0.29787,0.29282,0.59069,0.079071,0.29787
0.079678,0.30006,0.0067243,0.30678,0.079678,0.30006,0.078628,0.37869,0.079678,0.30006,0.25383,0.55389,0.079678,0.30006,0.29492,0.59498,0.079678,0.30006
0.080282,0.30223,0.0066834,0.30892,0.080282,0.30223,0.078382,0.38061,0.080282,0.30223,0.25526,0.55749,0.080282,0.30223,0.297,0.59923,0.080282,0.30223
0.080882,0.30439,0.0066424,0.31104,0.080882,0.30439,0.07813,0.38252,0.080882,0.30439,0.25667,0.56107,0.080882,0.30439,0.29907,0.60347,0.080882,0.30439
0.081479,0.30654,0.0066012,0.31314,0.081479,0.30654,0.077872,0.38441,0.081479,0.30654,0.25807,0.56461,0.081479,0.30654,0.30113,0.60767,0.081479,0.30654
0.082073,0.30868,0.0065599,0.31524,0.082073,0.30868,0.077608,0.38629,0.082073,0.30868,0.25945,0.56813,0.082073,0.30868,0.30318,0.61186,0.082073,0.30868
0.082664,0.3108,0.0065184,0.31732,0.082664,0.3108,0.077338,0.38814,0.082664,0.3108,0.26081,0.57162,0.082664,0.3108,0.30521,0.61601,0.082664,0.3108
0.083251,0.31291,0.0064768,0.31939,0.083251,0.31291,0.077062,0.38998,0.083251,0.31291,0.26216,0.57507,0.083251,0.31291,0.30723,0.62014,0.083251,0.31291
0.083836,0.31501,0.0064351,0.32145,0.083836,0.31501,0.076782,0.39179,0.083836,0.31501,0.26349,0.5785,0.083836,0.31501,0.30923,0.62424,0.083836,0.31501
0.084417,0.3171,0.0063932,0.32349,0.084417,0.3171,0.076495,0.39359,0.084417,0.3171,0.2648,0.5819,0.084417,0.3171,0.31122,0.62832,0.084417,0.3171
0.084994,0.31917,0.0063512,0.32552,0.084994,0.31917,0.076204,0.39538,0.084994,0.31917,0.2661,0.58527,0.084994,0.31917,0.3132,0.63237,0.084994,0.31917
0.085568,0.32123,0.0063091,0.32754,0.085568,0.32123,0.075907,0.39714,0.085568,0.32123,0.26738,0.58861,0.085568,0.32123,0.31517,0.6364,0.085568,0.32123
0.086139,0.32328,0.0062669,0.32955,0.086139,0.32328,0.075606,0.39889,0.086139,0.32328,0.26864,0.59192,0.086139,0.32328,0.31712,0.6404,0.086139,0.32328
0.086707,0.32531,0.0062245,0.33154,0.086707,0.32531,0.075299,0.40061,0.086707,0.32531,0.26989,0.5952,0.086707,0.32531,0.31905,0.64437,0.086707,0.32531
0.087271,0.32734,0.006182,0.33352,0.087271,0.32734,0.074987,0.40232,0.087271,0.32734,0.27112,0.59845,0.087271,0.32734,0.32098,0.64831,0.087271,0.32734
0.087831,0.32934,0.0061394,0.33548,0.087831,0.32934,0.074671,0.40402,0.087831,0.32934,0.27233,0.60168,0.087831,0.32934,0.32289,0.65223,0.087831,0.32934
0.088388,0.33134,0.0060967,0.33744,0.088388,0.33134,0.07435,0.40569,0.088388,0.33134,0.27353,0.60487,0.088388,0.33134,0.32478,0.65612,0.088388,0.33134
0.088942,0.33332,0.0060538,0.33938,0.088942,0.33332,0.074025,0.40735,0.088942,0.33332,0.27471,0.60803,0.088942,0.33332,0.32667,0.65999,0.088942,0.33332
0.089492,0.33529,0.0060109,0.3413,0.089492,0.33529,0.073695,0.40899,0.089492,0.33529,0.27587,0.61116,0.089492,0.33529,0.32854,0.66383,0.089492,0.33529
0.090039,0.33725,0.0059678,0.34321,0.090039,0.33725,0.073361,0.41061,0.090039,0.33725,0.27702,0.61426,0.090039,0.33725,0.33039,0.66764,0.090039,0.33725
0.090582,0.33919,0.0059246,0.34511,0.090582,0.33919,0.073022,0.41221,0.090582,0.33919,0.27815,0.61734,0.090582,0.33919,0.33223,0.67142,0.090582,0.33919
0.091121,0.34112,0.0058812,0.347,0.091121,0.34112,0.072679,0.4138,0.091121,0.34112,0.27926,0.62038,0.091121,0.34112,0.33406,0.67517,0.091121,0.34112
0.091657,0.34303,0.0058378,0.34887,0.091657,0.34303,0.072332,0.41536,0.091657,0.34303,0.28036,0.62339,0.091657,0.34303,0.33587,0.6789,0.091657,0.34303
0.092189,0.34493,0.0057943,0.35073,0.092189,0.34493,0.071981,0.41691,0.092189,0.34493,0.28144,0.62637,0.092189,0.34493,0.33767,0.6826,0.092189,0.34493
0.092718,0.34682,0.0057506,0.35257,0.092718,0.34682,0.071626,0.41845,0.092718,0.34682,0.2825,0.62932,0.092718,0.34682,0.33945,0.68627,0.092718,0.34682
0.093243,0.3487,0.0057068,0.3544,0.093243,0.3487,0.071267,0.41996,0.093243,0.3487,0.28355,0.63225,0.093243,0.3487,0.34122,0.68992,0.093243,0.3487
0.093764,0.35056,0.005663,0.35622,0.093764,0.35056,0.070905,0.42146,0.093764,0.35056,0.28458,0.63514,0.093764,0.35056,0.34297,0.69353,0.093764,0.35056
0.094281,0.3524,0.005619,0.35802,0.094281,0.3524,0.070538,0.42294,0.094281,0.3524,0.28559,0.638,0.094281,0.3524,0.34471,0.69712,0.094281,0.3524
0.094795,0.35424,0.0055749,0.35981,0.094795,0.35424,0.070168,0.42441,0.094795,0.35424,0.28659,0.64083,0.094795,0.35424,0.34644,0.70068,0.094795,0.35424
0.095305,0.35606,0.0055307,0.36159,0.095305,0.35606,0.069795,0.42585,0.095305,0.35606,0.28757,0.64363,0.095305,0.35606,0.34815,0.70421,0.095305,0.35606
0.095812,0.35786,0.0054864,0.36335,0.095812,0.35786,0.069418,0.42728,0.095812,0.35786,0.28853,0.64639,0.095812,0.35786,0.34985,0.70771,0.095812,0.35786
0.096314,0.35965,0.005442,0.3651,0.096314,0.35965,0.069037,0.42869,0.096314,0.35965,0.28948,0.64913,0.096314,0.35965,0.35153,0.71118,0.096314,0.35965
0.096813,0.36143,0.0053975,0.36683,0.096813,0.36143,0.068653,0.43008,0.096813,0.36143,0.29041,0.65184,0.096813,0.36143,0.3532,0.71463,0.096813,0.36143
0.097308,0.36319,0.0053529,0.36855,0.097308,0.36319,0.068266,0.43146,0.097308,0.36319,0.29132,0.65452,0.097308,0.36319,0.35485,0.71805,0.097308,0.36319
0.097799,0.36494,0.0053082,0.37025,0.097799,0.36494,0.067876,0.43282,0.097799,0.36494,0.29222,0.65716,0.097799,0.36494,0.35649,0.72143,0.097799,0.36494
0.098286,0.36668,0.0052635,0.37194,0.098286,0.36668,0.067482,0.43416,0.098286,0.36668,0.2931,0.65978,0.098286,0.36668,0.35811,0.72479,0.098286,0.36668
0.098769,0.3684,0.0052186,0.37362,0.098769,0.3684,0.067085,0.43548,0.098769,0.3684,0.29397,0.66236,0.098769,0.3684,0.35972,0.72812,0.098769,0.3684
0.099249,0.3701,0.0051736,0.37528,0.099249,0.3701,0.066685,0.43679,0.099249,0.3701,0.29481,0.66492,0.099249,0.3701,0.36132,0.73142,0.099249,0.3701
0.099724,0.3718,0.0051285,0.37693,0.099724,0.3718,0.066283,0.43808,0.099724,0.3718,0.29564,0.66744,0.099724,0.3718,0.36289,0.73469,0.099724,0.3718
0.1002,0.37347,0.0050834,0.37856,0.1002,0.37347,0.065877,0.43935,0.1002,0.37347,0.29646,0.66993,0.1002,0.37347,0.36446,0.73793,0.1002,0.37347
0.10066,0.37514,0.0050381,0.38018,0.10066,0.37514,0.065469,0.44061,0.10066,0.37514,0.29726,0.67239,0.10066,0.37514,0.36601,0.74114,0.10066,0.37514
0.10113,0.37679,0.0049928,0.38178,0.10113,0.37679,0.065057,0.44184,0.10113,0.37679,0.29804,0.67482,0.10113,0.37679,0.36754,0.74433,0.10113,0.37679
0.10159,0.37842,0.0049473,0.38337,0.10159,0.37842,0.064643,0.44306,0.10159,0.37842,0.2988,0.67722,0.10159,0.37842,0.36906,0.74748,0.10159,0.37842
0.10204,0.38004,0.0049018,0.38494,0.10204,0.38004,0.064226,0.44427,0.10204,0.38004,0.29955,0.67959,0.10204,0.38004,0.37056,0.7506,0.10204,0.38004
0.10249,0.38164,0.0048562,0.3865,0.10249,0.38164,0.063807,0.44545,0.10249,0.38164,0.30028,0.68193,0.10249,0.38164,0.37205,0.7537,0.10249,0.38164
0.10294,0.38323,0.0048105,0.38805,0.10294,0.38323,0.063385,0.44662,0.10294,0.38323,0.301,0.68423,0.10294,0.38323,0.37352,0.75676,0.10294,0.38323
0.10339,0.38481,0.0047647,0.38957,0.10339,0.38481,0.062961,0.44777,0.10339,0.38481,0.3017,0.68651,0.10339,0.38481,0.37498,0.75979,0.10339,0.38481
0.10382,0.38637,0.0047189,0.39109,0.10382,0.38637,0.062534,0.4489,0.10382,0.38637,0.30238,0.68875,0.10382,0.38637,0.37642,0.76279,0.10382,0.38637
0.10426,0.38792,0.0046729,0.39259,0.10426,0.38792,0.062104,0.45002,0.10426,0.38792,0.30304,0.69096,0.10426,0.38792,0.37785,0.76577,0.10426,0.38792
0.10469,0.38945,0.0046269,0.39407,0.10469,0.38945,0.061672,0.45112,0.10469,0.38945,0.30369,0.69314,0.10469,0.38945,0.37926,0.76871,0.10469,0.38945
0.10512,0.39096,0.0045808,0.39554,0.10512,0.39096,0.061238,0.4522,0.10512,0.39096,0.30433,0.69529,0.10512,0.39096,0.38066,0.77162,0.10512,0.39096
0.10554,0.39246,0.0045346,0.397,0.10554,0.39246,0.060802,0.45326,0.10554,0.39246,0.30494,0.69741,0.10554,0.39246,0.38204,0.7745,0.10554,0.39246
0.10596,0.39395,0.0044883,0.39844,0.10596,0.39395,0.060363,0.45431,0.10596,0.39395,0.30554,0.69949,0.10596,0.39395,0.3834,0.77735,0.10596,0.39395
0.10637,0.39542,0.004442,0.39986,0.10637,0.39542,0.059923,0.45534,0.10637,0.39542,0.30613,0.70155,0.10637,0.39542,0.38475,0.78017,0.10637,0.39542
0.10678,0.39687,0.0043956,0.40127,0.10678,0.39687,0.05948,0.45635,0.10678,0.39687,0.3067,0.70357,0.10678,0.39687,0.38608,0.78296,0.10678,0.39687
0.10719,0.39831,0.0043491,0.40266,0.10719,0.39831,0.059035,0.45735,0.10719,0.39831,0.30725,0.70556,0.10719,0.39831,0.3874,0.78572,0.10719,0.39831
0.10759,0.39974,0.0043025,0.40404,0.10759,0.39974,0.058588,0.45833,0.10759,0.39974,0.30778,0.70752,0.10759,0.39974,0.3887,0.78844,0.10759,0.39974
0.10799,0.40115,0.0042559,0.40541,0.10799,0.40115,0.058139,0.45929,0.10799,0.40115,0.3083,0.70945,0.10799,0.40115,0.38999,0.79114,0.10799,0.40115
0.10838,0.40254,0.0042092,0.40675,0.10838,0.40254,0.057688,0.46023,0.10838,0.40254,0.3088,0.71135,0.10838,0.40254,0.39126,0.7938,0.10838,0.40254
0.10877,0.40392,0.0041624,0.40808,0.10877,0.40392,0.057235,0.46116,0.10877,0.40392,0.30929,0.71321,0.10877,0.40392,0.39251,0.79644,0.10877,0.40392
0.10916,0.40529,0.0041156,0.4094,0.10916,0.40529,0.05678,0.46207,0.10916,0.40529,0.30976,0.71505,0.10916,0.40529,0.39375,0.79904,0.10916,0.40529
0.10954,0.40663,0.0040687,0.4107,0.10954,0.40663,0.056324,0.46296,0.10954,0.40663,0.31021,0.71685,0.10954,0.40663,0.39498,0.80161,0.10954,0.40663
0.10991,0.40797,0.0040217,0.41199,0.10991,0.40797,0.055865,0.46383,0.10991,0.40797,0.31065,0.71862,0.10991,0.40797,0.39618,0.80415,0.10991,0.40797
0.11029,0.40928,0.0039747,0.41326,0.11029,0.40928,0.055405,0.46469,0.11029,0.40928,0.31107,0.72036,0.11029,0.40928,0.39737,0.80666,0.11029,0.40928
0.11065,0.41058,0.0039276,0.41451,0.11065,0.41058,0.054943,0.46553,0.11065,0.41058,0.31148,0.72206,0.11065,0.41058,0.39855,0.80913,0.11065,0.41058
0.11102,0.41187,0.0038804,0.41575,0.11102,0.41187,0.05448,0.46635,0.11102,0.41187,0.31187,0.72374,0.11102,0.41187,0.39971,0.81158,0.11102,0.41187
0.11138,0.41314,0.0038332,0.41697,0.11138,0.41314,0.054015,0.46715,0.11138,0.41314,0.31224,0.72538,0.11138,0.41314,0.40085,0.81399,0.11138,0.41314
0.11173,0.41439,0.0037859,0.41818,0.11173,0.41439,0.053548,0.46794,0.11173,0.41439,0.3126,0.72699,0.11173,0.41439,0.40198,0.81637,0.11173,0.41439
0.11208,0.41563,0.0037385,0.41937,0.11208,0.41563,0.053079,0.46871,0.11208,0.41563,0.31294,0.72857,0.11208,0.41563,0.40309,0.81872,0.11208,0.41563
0.11243,0.41685,0.0036911,0.42055,0.11243,0.41685,0.05261,0.46946,0.11243,0.41685,0.31327,0.73012,0.11243,0.41685,0.40418,0.82103,0.11243,0.41685
0.11277,0.41806,0.0036436,0.42171,0.11277,0.41806,0.052138,0.4702,0.11277,0.41806,0.31357,0.73164,0.11277,0.41806,0.40526,0.82332,0.11277,0.41806
0.1131,0.41925,0.0035961,0.42285,0.1131,0.41925,0.051665,0.47092,0.1131,0.41925,0.31387,0.73312,0.1131,0.41925,0.40632,0.82557,0.1131,0.41925
0.11344,0.42043,0.0035485,0.42398,0.11344,0.42043,0.051191,0.47162,0.11344,0.42043,0.31415,0.73457,0.11344,0.42043,0.40736,0.82779,0.11344,0.42043
0.11376,0.42159,0.0035008,0.42509,0.11376,0.42159,0.050716,0.4723,0.11376,0.42159,0.31441,0.73599,0.11376,0.42159,0.40839,0.82998,0.11376,0.42159
0.11409,0.42273,0.0034531,0.42618,0.11409,0.42273,0.050239,0.47297,0.11409,0.42273,0.31465,0.73738,0.11409,0.42273,0.40941,0.83213,0.11409,0.42273
0.11441,0.42386,0.0034054,0.42726,0.11441,0.42386,0.04976,0.47362,0.11441,0.42386,0.31488,0.73874,0.11441,0.42386,0.4104,0.83426,0.11441,0.42386
0.11472,0.42497,0.0033576,0.42832,0.11472,0.42497,0.049281,0.47425,0.11472,0.42497,0.3151,0.74006,0.11472,0.42497,0.41138,0.83635,0.11472,0.42497
0.11503,0.42606,0.0033097,0.42937,0.11503,0.42606,0.0488,0.47486,0.11503,0.42606,0.31529,0.74136,0.11503,0.42606,0.41235,0.83841,0.11503,0.42606
0.11533,0.42714,0.0032618,0.4304,0.11533,0.42714,0.048318,0.47546,0.11533,0.42714,0.31548,0.74262,0.11533,0.42714,0.41329,0.84043,0.11533,0.42714
0.11563,0.4282,0.0032138,0.43142,0.11563,0.4282,0.047835,0.47604,0.11563,0.4282,0.31564,0.74384,0.11563,0.4282,0.41422,0.84242,0.11563,0.4282
0.11593,0.42925,0.0031658,0.43241,0.11593,0.42925,0.04735,0.4766,0.11593,0.42925,0.31579,0.74504,0.11593,0.42925,0.41514,0.84438,0.11593,0.42925
0.11622,0.43028,0.0031178,0.4334,0.11622,0.43028,0.046865,0.47714,0.11622,0.43028,0.31593,0.74621,0.11622,0.43028,0.41603,0.84631,0.11622,0.43028
0.11651,0.43129,0.0030697,0.43436,0.11651,0.43129,0.046378,0.47767,0.11651,0.43129,0.31605,0.74734,0.11651,0.43129,0.41691,0.84821,0.11651,0.43129
0.11679,0.43229,0.0030215,0.43531,0.11679,0.43229,0.04589,0.47818,0.11679,0.43229,0.31615,0.74844,0.11679,0.43229,0.41778,0.85007,0.11679,0.43229
0.11707,0.43327,0.0029733,0.43624,0.11707,0.43327,0.045401,0.47867,0.11707,0.43327,0.31624,0.74951,0.11707,0.43327,0.41863,0.85189,0.11707,0.43327
0.11734,0.43423,0.0029251,0.43716,0.11734,0.43423,0.044912,0.47914,0.11734,0.43423,0.31631,0.75055,0.11734,0.43423,0.41946,0.85369,0.11734,0.43423
0.11761,0.43518,0.0028768,0.43806,0.11761,0.43518,0.044421,0.4796,0.11761,0.43518,0.31637,0.75155,0.11761,0.43518,0.42027,0.85545,0.11761,0.43518
0.11787,0.43611,0.0028285,0.43894,0.11787,0.43611,0.043929,0.48004,0.11787,0.43611,0.31641,0.75252,0.11787,0.43611,0.42107,0.85718,0.11787,0.43611
0.11813,0.43703,0.0027801,0.43981,0.11813,0.43703,0.043436,0.48046,0.11813,0.43703,0.31644,0.75346,0.11813,0.43703,0.42185,0.85888,0.11813,0.43703
0.11839,0.43793,0.0027317,0.44066,0.11839,0.43793,0.042942,0.48087,0.11839,0.43793,0.31645,0.75437,0.11839,0.43793,0.42261,0.86054,0.11839,0.43793
0.11864,0.43881,0.0026832,0.44149,0.11864,0.43881,0.042448,0.48125,0.11864,0.43881,0.31644,0.75525,0.11864,0.43881,0.42336,0.86217,0.11864,0.43881
0.11888,0.43967,0.0026347,0.44231,0.11888,0.43967,0.041953,0.48162,0.11888,0.43967,0.31642,0.75609,0.11888,0.43967,0.42409,0.86376,0.11888,0.43967
0.11912,0.44052,0.0025862,0.44311,0.11912,0.44052,0.041456,0.48198,0.11912,0.44052,0.31639,0.75691,0.11912,0.44052,0.4248,0.86533,0.11912,0.44052
0.11936,0.44135,0.0025376,0.44389,0.11936,0.44135,0.040959,0.48231,0.11936,0.44135,0.31634,0.75769,0.11936,0.44135,0.4255,0.86685,0.11936,0.44135
0.11959,0.44217,0.002489,0.44466,0.11959,0.44217,0.040461,0.48263,0.11959,0.44217,0.31627,0.75844,0.11959,0.44217,0.42618,0.86835,0.11959,0.44217
0.11982,0.44297,0.0024404,0.44541,0.11982,0.44297,0.039963,0.48293,0.11982,0.44297,0.31619,0.75915,0.11982,0.44297,0.42685,0.86981,0.11982,0.44297
0.12004,0.44375,0.0023917,0.44614,0.12004,0.44375,0.039463,0.48321,0.12004,0.44375,0.31609,0.75984,0.12004,0.44375,0.42749,0.87124,0.12004,0.44375
0.12025,0.44451,0.002343,0.44686,0.12025,0.44451,0.038963,0.48348,0.12025,0.44451,0.31598,0.76049,0.12025,0.44451,0.42812,0.87263,0.12025,0.44451
0.12047,0.44526,0.0022943,0.44755,0.12047,0.44526,0.038462,0.48372,0.12047,0.44526,0.31585,0.76111,0.12047,0.44526,0.42873,0.87399,0.12047,0.44526
0.12067,0.44599,0.0022455,0.44824,0.12067,0.44599,0.037961,0.48395,0.12067,0.44599,0.31571,0.7617,0.12067,0.44599,0.42933,0.87532,0.12067,0.44599
0.12088,0.44671,0.0021967,0.4489,0.12088,0.44671,0.037459,0.48416,0.12088,0.44671,0.31555,0.76226,0.12088,0.44671,0.42991,0.87661,0.12088,0.44671
0.12107,0.4474,0.0021479,0.44955,0.12107,0.4474,0.036956,0.48436,0.12107,0.4474,0.31538,0.76278,0.12107,0.4474,0.43047,0.87787,0.12107,0.4474
0.12127,0.44808,0.002099,0.45018,0.12127,0.44808,0.036453,0.48454,0.12127,0.44808,0.31519,0.76327,0.12127,0.44808,0.43101,0.8791,0.12127,0.44808
0.12145,0.44875,0.0020501,0.4508,0.12145,0.44875,0.035949,0.4847,0.12145,0.44875,0.31499,0.76373,0.12145,0.44875,0.43154,0.88029,0.12145,0.44875
0.12164,0.44939,0.0020012,0.4514,0.12164,0.44939,0.035444,0.48484,0.12164,0.44939,0.31477,0.76416,0.12164,0.44939,0.43205,0.88145,0.12164,0.44939
0.12182,0.45002,0.0019522,0.45198,0.12182,0.45002,0.034939,0.48496,0.12182,0.45002,0.31454,0.76456,0.12182,0.45002,0.43255,0.88257,0.12182,0.45002
0.12199,0.45064,0.0019032,0.45254,0.12199,0.45064,0.034434,0.48507,0.12199,0.45064,0.31429,0.76492,0.12199,0.45064,0.43302,0.88366,0.12199,0.45064
0.12216,0.45123,0.0018542,0.45309,0.12216,0.45123,0.033928,0.48516,0.12216,0.45123,0.31402,0.76526,0.12216,0.45123,0.43348,0.88472,0.12216,0.45123
0.12232,0.45181,0.0018052,0.45362,0.12232,0.45181,0.033421,0.48523,0.12232,0.45181,0.31375,0.76556,0.12232,0.45181,0.43393,0.88574,0.12232,0.45181
0.12248,0.45237,0.0017562,0.45413,0.12248,0.45237,0.032914,0.48529,0.12248,0.45237,0.31345,0.76583,0.12248,0.45237,0.43435,0.88673,0.12248,0.45237
0.12264,0.45292,0.0017071,0.45462,0.12264,0.45292,0.032407,0.48532,0.12264,0.45292,0.31315,0.76606,0.12264,0.45292,0.43476,0.88768,0.12264,0.45292
0.12279,0.45345,0.001658,0.4551,0.12279,0.45345,0.031899,0.48534,0.12279,0.45345,0.31282,0.76627,0.12279,0.45345,0.43515,0.8886,0.12279,0.45345
0.12293,0.45396,0.0016089,0.45556,0.12293,0.45396,0.03139,0.48535,0.12293,0.45396,0.31249,0.76644,0.12293,0.45396,0.43553,0.88948,0.12293,0.45396
0.12307,0.45445,0.0015598,0.45601,0.12307,0.45445,0.030882,0.48533,0.12307,0.45445,0.31214,0.76659,0.12307,0.45445,0.43589,0.89033,0.12307,0.45445
0.12321,0.45492,0.0015106,0.45644,0.12321,0.45492,0.030373,0.4853,0.12321,0.45492,0.31177,0.76669,0.12321,0.45492,0.43623,0.89115,0.12321,0.45492
0.12334,0.45538,0.0014614,0.45685,0.12334,0.45538,0.029863,0.48525,0.12334,0.45538,0.31139,0.76677,0.12334,0.45538,0.43655,0.89193,0.12334,0.45538
0.12346,0.45583,0.0014122,0.45724,0.12346,0.45583,0.029354,0.48518,0.12346,0.45583,0.31099,0.76682,0.12346,0.45583,0.43686,0.89268,0.12346,0.45583
0.12358,0.45625,0.001363,0.45761,0.12358,0.45625,0.028844,0.48509,0.12358,0.45625,0.31058,0.76683,0.12358,0.45625,0.43715,0.8934,0.12358,0.45625
0.1237,0.45666,0.0013138,0.45797,0.1237,0.45666,0.028333,0.48499,0.1237,0.45666,0.31016,0.76682,0.1237,0.45666,0.43742,0.89408,0.1237,0.45666
0.12381,0.45705,0.0012646,0.45831,0.12381,0.45705,0.027823,0.48487,0.12381,0.45705,0.30972,0.76677,0.12381,0.45705,0.43767,0.89472,0.12381,0.45705
0.12391,0.45742,0.0012153,0.45864,0.12391,0.45742,0.027312,0.48473,0.12391,0.45742,0.30927,0.76669,0.12391,0.45742,0.43791,0.89533,0.12391,0.45742
0.12401,0.45778,0.0011661,0.45894,0.12401,0.45778,0.026801,0.48458,0.12401,0.45778,0.3088,0.76657,0.12401,0.45778,0.43813,0.89591,0.12401,0.45778
0.12411,0.45811,0.0011168,0.45923,0.12411,0.45811,0.026289,0.4844,0.12411,0.45811,0.30832,0.76643,0.12411,0.45811,0.43834,0.89645,0.12411,0.45811
0.1242,0.45844,0.0010675,0.4595,0.1242,0.45844,0.025778,0.48421,0.1242,0.45844,0.30782,0.76625,0.1242,0.45844,0.43852,0.89696,0.1242,0.45844
0.12429,0.45874,0.0010182,0.45976,0.12429,0.45874,0.025266,0.48401,0.12429,0.45874,0.30731,0.76605,0.12429,0.45874,0.43869,0.89743,0.12429,0.45874
0.12437,0.45903,0.00096886,0.45999,0.12437,0.45903,0.024754,0.48378,0.12437,0.45903,0.30678,0.76581,0.12437,0.45903,0.43885,0.89787,0.12437,0.45903
0.12445,0.45929,0.00091953,0.46021,0.12445,0.45929,0.024242,0.48354,0.12445,0.45929,0.30624,0.76554,0.12445,0.45929,0.43898,0.89828,0.12445,0.45929
0.12452,0.45955,0.0008702,0.46042,0.12452,0.45955,0.02373,0.48328,0.12452,0.45955,0.30569,0.76523,0.12452,0.45955,0.4391,0.89865,0.12452,0.45955
0.12458,0.45978,0.00082085,0.4606,0.12458,0.45978,0.023218,0.483,0.12458,0.45978,0.30512,0.7649,0.12458,0.45978,0.4392,0.89898,0.12458,0.45978
0.12464,0.46,0.0007715,0.46077,0.12464,0.46,0.022705,0.4827,0.12464,0.46,0.30454,0.76454,0.12464,0.46,0.43928,0.89928,0.12464,0.46
0.1247,0.4602,0.00072215,0.46092,0.1247,0.4602,0.022193,0.48239,0.1247,0.4602,0.30394,0.76414,0.1247,0.4602,0.43935,0.89955,0.1247,0.4602
0.12475,0.46038,0.00067279,0.46105,0.12475,0.46038,0.02168,0.48206,0.12475,0.46038,0.30333,0.76371,0.12475,0.46038,0.4394,0.89978,0.12475,0.46038
0.1248,0.46055,0.00062342,0.46117,0.1248,0.46055,0.021167,0.48171,0.1248,0.46055,0.30271,0.76325,0.1248,0.46055,0.43943,0.89998,0.1248,0.46055
0.12484,0.46069,0.00057405,0.46127,0.12484,0.46069,0.020655,0.48135,0.12484,0.46069,0.30207,0.76276,0.12484,0.46069,0.43945,0.90014,0.12484,0.46069
0.12488,0.46082,0.00052467,0.46135,0.12488,0.46082,0.020142,0.48097,0.12488,0.46082,0.30141,0.76224,0.12488,0.46082,0.43945,0.90027,0.12488,0.46082
0.12491,0.46094,0.00047529,0.46141,0.12491,0.46094,0.019629,0.48057,0.12491,0.46094,0.30075,0.76169,0.12491,0.46094,0.43943,0.90037,0.12491,0.46094
0.12494,0.46103,0.00042591,0.46146,0.12494,0.46103,0.019116,0.48015,0.12494,0.46103,0.30007,0.7611,0.12494,0.46103,0.4394,0.90043,0.12494,0.46103
0.12496,0.46111,0.00037653,0.46149,0.12496,0.46111,0.018604,0.47971,0.12496,0.46111,0.29937,0.76048,0.12496,0.46111,0.43934,0.90045,0.12496,0.46111
0.12498,0.46117,0.00032715,0.4615,0.12498,0.46117,0.018091,0.47926,0.12498,0.46117,0.29867,0.75984,0.12498,0.46117,0.43927,0.90045,0.12498,0.46117
0.12499,0.46122,0.00027777,0.46149,0.12499,0.46122,0.017578,0.47879,0.12499,0.46122,0.29794,0.75916,0.12499,0.46122,0.43919,0.9004,0.12499,0.46122
0.125,0.46124,0.00022839,0.46147,0.125,0.46124,0.017065,0.47831,0.125,0.46124,0.29721,0.75845,0.125,0.46124,0.43908,0.90033,0.125,0.46124
0.125,0.46125,0.00017902,0.46143,0.125,0.46125,0.016553,0.4778,0.125,0.46125,0.29646,0.75771,0.125,0.46125,0.43896,0.90021,0.125,0.46125
0.125,0.46124,0.00012964,0.46137,0.125,0.46124,0.01604,0.47728,0.125,0.46124,0.29569,0.75694,0.125,0.46124,0.43883,0.90007,0.125,0.46124
0.12499,0.46122,8.027e-05,0.4613,0.12499,0.46122,0.015528,0.47674,0.12499,0.46122,0.29492,0.75613,0.12499,0.46122,0.43867,0.89989,0.12499,0.46122
0.12498,0.46117,3.0903e-05,0.4612,0.12498,0.46117,0.015015,0.47619,0.12498,0.46117,0.29413,0.7553,0.12498,0.46117,0.4385,0.89967,0.12498,0.46117
0.12496,0.46111,-1.8458e-05,0.46109,0.12496,0.46111,0.014503,0.47561,0.12496,0.46111,0.29332,0.75443,0.12496,0.46111,0.43831,0.89942,0.12496,0.46111
0.12494,0.46103,-6.7813e-05,0.46096,0.12494,0.46103,0.013991,0.47502,0.12494,0.46103,0.29251,0.75354,0.12494,0.46103,0.43811,0.89914,0.12494,0.46103
0.12491,0.46094,-0.00011716,0.46082,0.12491,0.46094,0.013479,0.47442,0.12491,0.46094,0.29168,0.75261,0.12491,0.46094,0.43788,0.89882,0.12491,0.46094
0.12488,0.46082,-0.0001665,0.46066,0.12488,0.46082,0.012967,0.47379,0.12488,0.46082,0.29083,0.75165,0.12488,0.46082,0.43764,0.89847,0.12488,0.46082
0.12484,0.46069,-0.00021584,0.46048,0.12484,0.46069,0.012456,0.47315,0.12484,0.46069,0.28997,0.75067,0.12484,0.46069,0.43739,0.89808,0.12484,0.46069
0.1248,0.46055,-0.00026516,0.46028,0.1248,0.46055,0.011944,0.47249,0.1248,0.46055,0.2891,0.74965,0.1248,0.46055,0.43712,0.89766,0.1248,0.46055
0.12475,0.46038,-0.00031447,0.46007,0.12475,0.46038,0.011433,0.47181,0.12475,0.46038,0.28822,0.7486,0.12475,0.46038,0.43683,0.89721,0.12475,0.46038
0.1247,0.4602,-0.00036378,0.45983,0.1247,0.4602,0.010922,0.47112,0.1247,0.4602,0.28732,0.74752,0.1247,0.4602,0.43652,0.89672,0.1247,0.4602
0.12464,0.46,-0.00041307,0.45959,0.12464,0.46,0.010411,0.47041,0.12464,0.46,0.28641,0.74641,0.12464,0.46,0.4362,0.89619,0.12464,0.46
0.12458,0.45978,-0.00046235,0.45932,0.12458,0.45978,0.0099003,0.46968,0.12458,0.45978,0.28548,0.74526,0.12458,0.45978,0.43585,0.89564,0.12458,0.45978
0.12452,0.45955,-0.00051162,0.45904,0.12452,0.45955,0.0093899,0.46894,0.12452,0.45955,0.28455,0.74409,0.12452,0.45955,0.4355,0.89504,0.12452,0.45955
0.12445,0.45929,-0.00056087,0.45873,0.12445,0.45929,0.0088798,0.46817,0.12445,0.45929,0.28359,0.74289,0.12445,0.45929,0.43512,0.89442,0.12445,0.45929
0.12437,0.45903,-0.00061011,0.45842,0.12437,0.45903,0.0083699,0.4674,0.12437,0.45903,0.28263,0.74166,0.12437,0.45903,0.43473,0.89376,0.12437,0.45903
0.12429,0.45874,-0.00065933,0.45808,0.12429,0.45874,0.0078603,0.4666,0.12429,0.45874,0.28165,0.74039,0.12429,0.45874,0.43432,0.89306,0.12429,0.45874
0.1242,0.45844,-0.00070854,0.45773,0.1242,0.45844,0.007351,0.46579,0.1242,0.45844,0.28066,0.7391,0.1242,0.45844,0.4339,0.89234,0.1242,0.45844
0.12411,0.45811,-0.00075773,0.45736,0.12411,0.45811,0.006842,0.46496,0.12411,0.45811,0.27966,0.73777,0.12411,0.45811,0.43346,0.89157,0.12411,0.45811
0.12401,0.45778,-0.0008069,0.45697,0.12401,0.45778,0.0063333,0.46411,0.12401,0.45778,0.27864,0.73642,0.12401,0.45778,0.433,0.89078,0.12401,0.45778
0.12391,0.45742,-0.00085605,0.45656,0.12391,0.45742,0.005825,0.46325,0.12391,0.45742,0.27761,0.73503,0.12391,0.45742,0.43253,0.88995,0.12391,0.45742
0.12381,0.45705,-0.00090519,0.45614,0.12381,0.45705,0.0053169,0.46236,0.12381,0.45705,0.27657,0.73362,0.12381,0.45705,0.43204,0.88908,0.12381,0.45705
0.1237,0.45666,-0.0009543,0.4557,0.1237,0.45666,0.0048092,0.46147,0.1237,0.45666,0.27552,0.73218,0.1237,0.45666,0.43153,0.88819,0.1237,0.45666
0.12358,0.45625,-0.0010034,0.45525,0.12358,0.45625,0.0043019,0.46055,0.12358,0.45625,0.27445,0.7307,0.12358,0.45625,0.431,0.88725,0.12358,0.45625
0.12346,0.45583,-0.0010525,0.45477,0.12346,0.45583,0.0037949,0.45962,0.12346,0.45583,0.27337,0.7292,0.12346,0.45583,0.43046,0.88629,0.12346,0.45583
0.12334,0.45538,-0.0011015,0.45428,0.12334,0.45538,0.0032883,0.45867,0.12334,0.45538,0.27228,0.72766,0.12334,0.45538,0.4299,0.88529,0.12334,0.45538
0.12321,0.45492,-0.0011505,0.45377,0.12321,0.45492,0.002782,0.45771,0.12321,0.45492,0.27117,0.7261,0.12321,0.45492,0.42933,0.88426,0.12321,0.45492
0.12307,0.45445,-0.0011996,0.45325,0.12307,0.45445,0.0022762,0.45673,0.12307,0.45445,0.27005,0.7245,0.12307,0.45445,0.42874,0.88319,0.12307,0.45445
0.12293,0.45396,-0.0012485,0.45271,0.12293,0.45396,0.0017708,0.45573,0.12293,0.45396,0.26892,0.72288,0.12293,0.45396,0.42813,0.88209,0.12293,0.45396
0.12279,0.45345,-0.0012975,0.45215,0.12279,0.45345,0.0012658,0.45471,0.12279,0.45345,0.26778,0.72122,0.12279,0.45345,0.42751,0.88095,0.12279,0.45345
0.12264,0.45292,-0.0013464,0.45157,0.12264,0.45292,0.00076122,0.45368,0.12264,0.45292,0.26662,0.71954,0.12264,0.45292,0.42687,0.87979,0.12264,0.45292
0.12248,0.45237,-0.0013953,0.45098,0.12248,0.45237,0.00025708,0.45263,0.12248,0.45237,0.26545,0.71782,0.12248,0.45237,0.42621,0.87859,0.12248,0.45237
0.12232,0.45181,-0.0014442,0.45037,0.12232,0.45181,-0.0002466,0.45156,0.12232,0.45181,0.26427,0.71608,0.12232,0.45181,0.42554,0.87735,0.12232,0.45181
0.12216,0.45123,-0.001493,0.44974,0.12216,0.45123,-0.00074983,0.45048,0.12216,0.45123,0.26308,0.71431,0.12216,0.45123,0.42485,0.87608,0.12216,0.45123
0.12199,0.45064,-0.0015418,0.4491,0.12199,0.45064,-0.0012526,0.44938,0.12199,0.45064,0.26187,0.71251,0.12199,0.45064,0.42415,0.87478,0.12199,0.45064
0.12182,0.45002,-0.0015906,0.44843,0.12182,0.45002,-0.0017549,0.44827,0.12182,0.45002,0.26065,0.71068,0.12182,0.45002,0.42342,0.87345,0.12182,0.45002
0.12164,0.44939,-0.0016394,0.44776,0.12164,0.44939,-0.0022567,0.44714,0.12164,0.44939,0.25942,0.70882,0.12164,0.44939,0.42269,0.87208,0.12164,0.44939
0.12145,0.44875,-0.0016881,0.44706,0.12145,0.44875,-0.002758,0.44599,0.12145,0.44875,0.25818,0.70693,0.12145,0.44875,0.42193,0.87068,0.12145,0.44875
0.12127,0.44808,-0.0017368,0.44635,0.12127,0.44808,-0.0032587,0.44483,0.12127,0.44808,0.25692,0.70501,0.12127,0.44808,0.42116,0.86924,0.12127,0.44808
0.12107,0.4474,-0.0017854,0.44562,0.12107,0.4474,-0.003759,0.44364,0.12107,0.4474,0.25566,0.70306,0.12107,0.4474,0.42037,0.86778,0.12107,0.4474
0.12088,0.44671,-0.0018341,0.44487,0.12088,0.44671,-0.0042587,0.44245,0.12088,0.44671,0.25438,0.70108,0.12088,0.44671,0.41957,0.86628,0.12088,0.44671
0.12067,0.44599,-0.0018826,0.44411,0.12067,0.44599,-0.0047579,0.44123,0.12067,0.44599,0.25308,0.69908,0.12067,0.44599,0.41875,0.86474,0.12067,0.44599
0.12047,0.44526,-0.0019312,0.44333,0.12047,0.44526,-0.0052566,0.44,0.12047,0.44526,0.25178,0.69704,0.12047,0.44526,0.41792,0.86318,0.12047,0.44526
0.12025,0.44451,-0.0019797,0.44253,0.12025,0.44451,-0.0057547,0.43876,0.12025,0.44451,0.25046,0.69498,0.12025,0.44451,0.41707,0.86158,0.12025,0.44451
0.12004,0.44375,-0.0020282,0.44172,0.12004,0.44375,-0.0062522,0.4375,0.12004,0.44375,0.24914,0.69288,0.12004,0.44375,0.4162,0.85995,0.12004,0.44375
0.11982,0.44297,-0.0020766,0.44089,0.11982,0.44297,-0.0067492,0.43622,0.11982,0.44297,0.2478,0.69076,0.11982,0.44297,0.41531,0.85828,0.11982,0.44297
0.11959,0.44217,-0.002125,0.44004,0.11959,0.44217,-0.0072456,0.43492,0.11959,0.44217,0.24645,0.68861,0.11959,0.44217,0.41442,0.85658,0.11959,0.44217
0.11936,0.44135,-0.0021734,0.43918,0.11936,0.44135,-0.0077413,0.43361,0.11936,0.44135,0.24508,0.68643,0.11936,0.44135,0.4135,0.85485,0.11936,0.44135
0.11912,0.44052,-0.0022217,0.4383,0.11912,0.44052,-0.0082365,0.43228,0.11912,0.44052,0.24371,0.68423,0.11912,0.44052,0.41257,0.85309,0.11912,0.44052
0.11888,0.43967,-0.00227,0.4374,0.11888,0.43967,-0.0087311,0.43094,0.11888,0.43967,0.24232,0.68199,0.11888,0.43967,0.41162,0.85129,0.11888,0.43967
0.11864,0.43881,-0.0023182,0.43649,0.11864,0.43881,-0.009225,0.42958,0.11864,0.43881,0.24092,0.67973,0.11864,0.43881,0.41066,0.84947,0.11864,0.43881
0.11839,0.43793,-0.0023664,0.43556,0.11839,0.43793,-0.0097183,0.42821,0.11839,0.43793,0.23951,0.67744,0.11839,0.43793,0.40968,0.84761,0.11839,0.43793
0.11813,0.43703,-0.0024145,0.43461,0.11813,0.43703,-0.010211,0.42682,0.11813,0.43703,0.23809,0.67512,0.11813,0.43703,0.40869,0.84571,0.11813,0.43703
0.11787,0.43611,-0.0024626,0.43365,0.11787,0.43611,-0.010703,0.42541,0.11787,0.43611,0.23666,0.67277,0.11787,0.43611,0.40768,0.84379,0.11787,0.43611
0.11761,0.43518,-0.0025107,0.43267,0.11761,0.43518,-0.011194,0.42399,0.11761,0.43518,0.23521,0.67039,0.11761,0.43518,0.40665,0.84183,0.11761,0.43518
0.11734,0.43423,-0.0025587,0.43167,0.11734,0.43423,-0.011685,0.42255,0.11734,0.43423,0.23375,0.66799,0.11734,0.43423,0.40561,0.83984,0.11734,0.43423
0.11707,0.43327,-0.0026066,0.43066,0.11707,0.43327,-0.012175,0.42109,0.11707,0.43327,0.23229,0.66555,0.11707,0.43327,0.40455,0.83782,0.11707,0.43327
0.11679,0.43229,-0.0026546,0.42963,0.11679,0.43229,-0.012664,0.41962,0.11679,0.43229,0.23081,0.66309,0.11679,0.43229,0.40348,0.83577,0.11679,0.43229
0.11651,0.43129,-0.0027024,0.42859,0.11651,0.43129,-0.013153,0.41814,0.11651,0.43129,0.22932,0.66061,0.11651,0.43129,0.40239,0.83368,0.11651,0.43129
0.11622,0.43028,-0.0027502,0.42753,0.11622,0.43028,-0.013641,0.41664,0.11622,0.43028,0.22781,0.65809,0.11622,0.43028,0.40129,0.83157,0.11622,0.43028
0.11593,0.42925,-0.002798,0.42645,0.11593,0.42925,-0.014128,0.41512,0.11593,0.42925,0.2263,0.65555,0.11593,0.42925,0.40017,0.82942,0.11593,0.42925
0.11563,0.4282,-0.0028457,0.42536,0.11563,0.4282,-0.014615,0.41359,0.11563,0.4282,0.22477,0.65298,0.11563,0.4282,0.39904,0.82724,0.11563,0.4282
0.11533,0.42714,-0.0028934,0.42425,0.11533,0.42714,-0.015101,0.41204,0.11533,0.42714,0.22324,0.65038,0.11533,0.42714,0.39789,0.82503,0.11533,0.42714
0.11503,0.42606,-0.002941,0.42312,0.11503,0.42606,-0.015586,0.41048,0.11503,0.42606,0.22169,0.64775,0.11503,0.42606,0.39672,0.82278,0.11503,0.42606
0.11472,0.42497,-0.0029885,0.42198,0.11472,0.42497,-0.01607,0.4089,0.11472,0.42497,0.22013,0.6451,0.11472,0.42497,0.39554,0.82051,0.11472,0.42497
0.11441,0.42386,-0.003036,0.42082,0.11441,0.42386,-0.016554,0.4073,0.11441,0.42386,0.21856,0.64242,0.11441,0.42386,0.39435,0.8182,0.11441,0.42386
0.11409,0.42273,-0.0030834,0.41965,0.11409,0.42273,-0.017036,0.40569,0.11409,0.42273,0.21698,0.63971,0.11409,0.42273,0.39314,0.81586,0.11409,0.42273
0.11376,0.42159,-0.0031308,0.41846,0.11376,0.42159,-0.017518,0.40407,0.11376,0.42159,0.21539,0.63698,0.11376,0.42159,0.39191,0.8135,0.11376,0.42159
0.11344,0.42043,-0.0031782,0.41725,0.11344,0.42043,-0.018,0.40243,0.11344,0.42043,0.21379,0.63422,0.11344,0.42043,0.39067,0.8111,0.11344,0.42043
0.1131,0.41925,-0.0032254,0.41603,0.1131,0.41925,-0.01848,0.40077,0.1131,0.41925,0.21218,0.63143,0.1131,0.41925,0.38941,0.80866,0.1131,0.41925
0.11277,0.41806,-0.0032726,0.41479,0.11277,0.41806,-0.01896,0.3991,0.11277,0.41806,0.21055,0.62861,0.11277,0.41806,0.38814,0.8062,0.11277,0.41806
0.11243,0.41685,-0.0033198,0.41354,0.11243,0.41685,-0.019439,0.39742,0.11243,0.41685,0.20892,0.62577,0.11243,0.41685,0.38685,0.80371,0.11243,0.41685
0.11208,0.41563,-0.0033668,0.41227,0.11208,0.41563,-0.019917,0.39572,0.11208,0.41563,0.20727,0.62291,0.11208,0.41563,0.38555,0.80119,0.11208,0.41563
0.11173,0.41439,-0.0034139,0.41098,0.11173,0.41439,-0.020394,0.394,0.11173,0.41439,0.20562,0.62001,0.11173,0.41439,0.38424,0.79863,0.11173,0.41439
0.11138,0.41314,-0.0034608,0.40968,0.11138,0.41314,-0.02087,0.39227,0.11138,0.41314,0.20395,0.61709,0.11138,0.41314,0.38291,0.79605,0.11138,0.41314
0.11102,0.41187,-0.0035077,0.40836,0.11102,0.41187,-0.021346,0.39052,0.11102,0.41187,0.20227,0.61414,0.11102,0.41187,0.38156,0.79343,0.11102,0.41187
0.11065,0.41058,-0.0035545,0.40703,0.11065,0.41058,-0.021821,0.38876,0.11065,0.41058,0.20058,0.61117,0.11065,0.41058,0.3802,0.79078,0.11065,0.41058
0.11029,0.40928,-0.0036013,0.40568,0.11029,0.40928,-0.022294,0.38699,0.11029,0.40928,0.19889,0.60817,0.11029,0.40928,0.37882,0.78811,0.11029,0.40928
0.10991,0.40797,-0.003648,0.40432,0.10991,0.40797,-0.022767,0.3852,0.10991,0.40797,0.19718,0.60514,0.10991,0.40797,0.37743,0.7854,0.10991,0.40797
0.10954,0.40663,-0.0036946,0.40294,0.10954,0.40663,-0.023239,0.38339,0.10954,0.40663,0.19546,0.60209,0.10954,0.40663,0.37603,0.78266,0.10954,0.40663
0.10916,0.40529,-0.0037412,0.40154,0.10916,0.40529,-0.023711,0.38157,0.10916,0.40529,0.19373,0.59901,0.10916,0.40529,0.37461,0.7799,0.10916,0.40529
0.10877,0.40392,-0.0037877,0.40013,0.10877,0.40392,-0.024181,0.37974,0.10877,0.40392,0.19199,0.59591,0.10877,0.40392,0.37318,0.7771,0.10877,0.40392
0.10838,0.40254,-0.0038341,0.39871,0.10838,0.40254,-0.024651,0.37789,0.10838,0.40254,0.19024,0.59278,0.10838,0.40254,0.37173,0.77427,0.10838,0.40254
0.10799,0.40115,-0.0038804,0.39727,0.10799,0.40115,-0.025119,0.37603,0.10799,0.40115,0.18848,0.58963,0.10799,0.40115,0.37027,0.77141,0.10799,0.40115
0.10759,0.39974,-0.0039267,0.39581,0.10759,0.39974,-0.025587,0.37415,0.10759,0.39974,0.18671,0.58645,0.10759,0.39974,0.36879,0.76853,0.10759,0.39974
0.10719,0.39831,-0.0039729,0.39434,0.10719,0.39831,-0.026054,0.37226,0.10719,0.39831,0.18493,0.58324,0.10719,0.39831,0.3673,0.76561,0.10719,0.39831
0.10678,0.39687,-0.004019,0.39286,0.10678,0.39687,-0.026519,0.37036,0.10678,0.39687,0.18314,0.58001,0.10678,0.39687,0.36579,0.76267,0.10678,0.39687
0.10637,0.39542,-0.0040651,0.39135,0.10637,0.39542,-0.026984,0.36843,0.10637,0.39542,0.18134,0.57676,0.10637,0.39542,0.36427,0.75969,0.10637,0.39542
0.10596,0.39395,-0.0041111,0.38984,0.10596,0.39395,-0.027448,0.3665,0.10596,0.39395,0.17953,0.57347,0.10596,0.39395,0.36274,0.75668,0.10596,0.39395
0.10554,0.39246,-0.004157,0.38831,0.10554,0.39246,-0.027911,0.36455,0.10554,0.39246,0.1777,0.57017,0.10554,0.39246,0.36119,0.75365,0.10554,0.39246
0.10512,0.39096,-0.0042028,0.38676,0.10512,0.39096,-0.028373,0.36259,0.10512,0.39096,0.17587,0.56684,0.10512,0.39096,0.35962,0.75059,0.10512,0.39096
0.10469,0.38945,-0.0042485,0.3852,0.10469,0.38945,-0.028834,0.36061,0.10469,0.38945,0.17403,0.56348,0.10469,0.38945,0.35805,0.74749,0.10469,0.38945
0.10426,0.38792,-0.0042942,0.38362,0.10426,0.38792,-0.029294,0.35862,0.10426,0.38792,0.17218,0.5601,0.10426,0.38792,0.35646,0.74437,0.10426,0.38792
0.10382,0.38637,-0.0043398,0.38203,0.10382,0.38637,-0.029753,0.35662,0.10382,0.38637,0.17033,0.5567,0.10382,0.38637,0.35485,0.74122,0.10382,0.38637
0.10339,0.38481,-0.0043853,0.38042,0.10339,0.38481,-0.030211,0.3546,0.10339,0.38481,0.16846,0.55327,0.10339,0.38481,0.35323,0.73804,0.10339,0.38481
0.10294,0.38323,-0.0044307,0.3788,0.10294,0.38323,-0.030669,0.35257,0.10294,0.38323,0.16658,0.54981,0.10294,0.38323,0.3516,0.73483,0.10294,0.38323
0.10249,0.38164,-0.004476,0.37717,0.10249,0.38164,-0.031125,0.35052,0.10249,0.38164,0.16469,0.54633,0.10249,0.38164,0.34995,0.7316,0.10249,0.38164
0.10204,0.38004,-0.0045212,0.37552,0.10204,0.38004,-0.03158,0.34846,0.10204,0.38004,0.16279,0.54283,0.10204,0.38004,0.34829,0.72833,0.10204,0.38004
0.10159,0.37842,-0.0045664,0.37385,0.10159,0.37842,-0.032034,0.34639,0.10159,0.37842,0.16088,0.5393,0.10159,0.37842,0.34662,0.72504,0.10159,0.37842
0.10113,0.37679,-0.0046115,0.37217,0.10113,0.37679,-0.032487,0.3443,0.10113,0.37679,0.15897,0.53575,0.10113,0.37679,0.34493,0.72172,0.10113,0.37679
0.10066,0.37514,-0.0046564,0.37048,0.10066,0.37514,-0.032939,0.3422,0.10066,0.37514,0.15704,0.53218,0.10066,0.37514,0.34323,0.71837,0.10066,0.37514
0.1002,0.37347,-0.0047013,0.36877,0.1002,0.37347,-0.03339,0.34008,0.1002,0.37347,0.15511,0.52858,0.1002,0.37347,0.34151,0.71499,0.1002,0.37347
0.099724,0.3718,-0.0047461,0.36705,0.099724,0.3718,-0.03384,0.33796,0.099724,0.3718,0.15316,0.52496,0.099724,0.3718,0.33979,0.71158,0.099724,0.3718
0.099249,0.3701,-0.0047909,0.36531,0.099249,0.3701,-0.034288,0.33582,0.099249,0.3701,0.15121,0.52132,0.099249,0.3701,0.33804,0.70815,0.099249,0.3701
0.098769,0.3684,-0.0048355,0.36356,0.098769,0.3684,-0.034736,0.33366,0.098769,0.3684,0.14925,0.51765,0.098769,0.3684,0.33629,0.70469,0.098769,0.3684
0.098286,0.36668,-0.00488,0.3618,0.098286,0.36668,-0.035183,0.3315,0.098286,0.36668,0.14728,0.51395,0.098286,0.36668,0.33452,0.7012,0.098286,0.36668
0.097799,0.36494,-0.0049244,0.36002,0.097799,0.36494,-0.035628,0.32931,0.097799,0.36494,0.1453,0.51024,0.097799,0.36494,0.33274,0.69768,0.097799,0.36494
0.097308,0.36319,-0.0049688,0.35823,0.097308,0.36319,-0.036073,0.32712,0.097308,0.36319,0.14331,0.5065,0.097308,0.36319,0.33094,0.69414,0.097308,0.36319
0.096813,0.36143,-0.005013,0.35642,0.096813,0.36143,-0.036516,0.32491,0.096813,0.36143,0.14131,0.50274,0.096813,0.36143,0.32913,0.69056,0.096813,0.36143
0.096314,0.35965,-0.0050571,0.3546,0.096314,0.35965,-0.036958,0.32269,0.096314,0.35965,0.1393,0.49896,0.096314,0.35965,0.32731,0.68696,0.096314,0.35965
0.095812,0.35786,-0.0051012,0.35276,0.095812,0.35786,-0.037399,0.32046,0.095812,0.35786,0.13729,0.49515,0.095812,0.35786,0.32548,0.68334,0.095812,0.35786
0.095305,0.35606,-0.0051451,0.35091,0.095305,0.35606,-0.037839,0.31822,0.095305,0.35606,0.13526,0.49132,0.095305,0.35606,0.32363,0.67968,0.095305,0.35606
0.094795,0.35424,-0.005189,0.34905,0.094795,0.35424,-0.038278,0.31596,0.094795,0.35424,0.13323,0.48747,0.094795,0.35424,0.32177,0.676,0.094795,0.35424
0.094281,0.3524,-0.0052327,0.34717,0.094281,0.3524,-0.038716,0.31369,0.094281,0.3524,0.13119,0.48359,0.094281,0.3524,0.31989,0.6723,0.094281,0.3524
0.093764,0.35056,-0.0052763,0.34528,0.093764,0.35056,-0.039153,0.3114,0.093764,0.35056,0.12914,0.4797,0.093764,0.35056,0.318,0.66856,0.093764,0.35056
0.093243,0.3487,-0.0053199,0.34338,0.093243,0.3487,-0.039588,0.30911,0.093243,0.3487,0.12708,0.47578,0.093243,0.3487,0.3161,0.6648,0.093243,0.3487
0.092718,0.34682,-0.0053633,0.34146,0.092718,0.34682,-0.040022,0.3068,0.092718,0.34682,0.12502,0.47184,0.092718,0.34682,0.31419,0.66101,0.092718,0.34682
0.092189,0.34493,-0.0054066,0.33953,0.092189,0.34493,-0.040455,0.30448,0.092189,0.34493,0.12294,0.46787,0.092189,0.34493,0.31227,0.6572,0.092189,0.34493
0.091657,0.34303,-0.0054498,0.33758,0.091657,0.34303,-0.040887,0.30214,0.091657,0.34303,0.12086,0.46389,0.091657,0.34303,0.31033,0.65336,0.091657,0.34303
0.091121,0.34112,-0.0054929,0.33562,0.091121,0.34112,-0.041318,0.2998,0.091121,0.34112,0.11877,0.45988,0.091121,0.34112,0.30838,0.64949,0.091121,0.34112
0.090582,0.33919,-0.0055359,0.33365,0.090582,0.33919,-0.041747,0.29744,0.090582,0.33919,0.11667,0.45586,0.090582,0.33919,0.30641,0.6456,0.090582,0.33919
0.090039,0.33725,-0.0055788,0.33167,0.090039,0.33725,-0.042176,0.29507,0.090039,0.33725,0.11456,0.45181,0.090039,0.33725,0.30444,0.64168,0.090039,0.33725
0.089492,0.33529,-0.0056215,0.32967,0.089492,0.33529,-0.042603,0.29269,0.089492,0.33529,0.11245,0.44774,0.089492,0.33529,0.30245,0.63774,0.089492,0.33529
0.088942,0.33332,-0.0056642,0.32766,0.088942,0.33332,-0.043028,0.29029,0.088942,0.33332,0.11032,0.44365,0.088942,0.33332,0.30045,0.63377,0.088942,0.33332
0.088388,0.33134,-0.0057067,0.32563,0.088388,0.33134,-0.043453,0.28789,0.088388,0.33134,0.10819,0.43953,0.088388,0.33134,0.29843,0.62977,0.088388,0.33134
0.087831,0.32934,-0.0057492,0.3236,0.087831,0.32934,-0.043876,0.28547,0.087831,0.32934,0.10605,0.4354,0.087831,0.32934,0.29641,0.62575,0.087831,0.32934
0.087271,0.32734,-0.0057915,0.32154,0.087271,0.32734,-0.044298,0.28304,0.087271,0.32734,0.10391,0.43124,0.087271,0.32734,0.29437,0.62171,0.087271,0.32734
0.086707,0.32531,-0.0058337,0.31948,0.086707,0.32531,-0.044719,0.2806,0.086707,0.32531,0.10175,0.42707,0.086707,0.32531,0.29232,0.61763,0.086707,0.32531
0.086139,0.32328,-0.0058757,0.3174,0.086139,0.32328,-0.045139,0.27814,0.086139,0.32328,0.099594,0.42287,0.086139,0.32328,0.29026,0.61354,0.086139,0.32328
0.085568,0.32123,-0.0059177,0.31531,0.085568,0.32123,-0.045557,0.27568,0.085568,0.32123,0.097425,0.41866,0.085568,0.32123,0.28818,0.60941,0.085568,0.32123
0.084994,0.31917,-0.0059595,0.31321,0.084994,0.31917,-0.045974,0.2732,0.084994,0.31917,0.095249,0.41442,0.084994,0.31917,0.2861,0.60527,0.084994,0.31917
0.084417,0.3171,-0.0060012,0.3111,0.084417,0.3171,-0.04639,0.27071,0.084417,0.3171,0.093066,0.41016,0.084417,0.3171,0.284,0.6011,0.084417,0.3171
0.083836,0.31501,-0.0060428,0.30897,0.083836,0.31501,-0.046804,0.26821,0.083836,0.31501,0.090875,0.40589,0.083836,0.31501,0.28189,0.5969,0.083836,0.31501
0.083251,0.31291,-0.0060842,0.30683,0.083251,0.31291,-0.047217,0.2657,0.083251,0.31291,0.088677,0.40159,0.083251,0.31291,0.27976,0.59268,0.083251,0.31291
0.082664,0.3108,-0.0061256,0.30468,0.082664,0.3108,-0.047629,0.26317,0.082664,0.3108,0.086472,0.39728,0.082664,0.3108,0.27763,0.58843,0.082664,0.3108
0.082073,0.30868,-0.0061668,0.30251,0.082073,0.30868,-0.048039,0.26064,0.082073,0.30868,0.08426,0.39294,0.082073,0.30868,0.27548,0.58416,0.082073,0.30868
0.081479,0.30654,-0.0062078,0.30033,0.081479,0.30654,-0.048448,0.25809,0.081479,0.30654,0.082041,0.38858,0.081479,0.30654,0.27333,0.57987,0.081479,0.30654
0.080882,0.30439,-0.0062488,0.29815,0.080882,0.30439,-0.048856,0.25554,0.080882,0.30439,0.079816,0.38421,0.080882,0.30439,0.27116,0.57555,0.080882,0.30439
0.080282,0.30223,-0.0062896,0.29594,0.080282,0.30223,-0.049263,0.25297,0.080282,0.30223,0.077583,0.37982,0.080282,0.30223,0.26897,0.57121,0.080282,0.30223
0.079678,0.30006,-0.0063302,0.29373,0.079678,0.30006,-0.049668,0.25039,0.079678,0.30006,0.075344,0.3754,0.079678,0.30006,0.26678,0.56684,0.079678,0.30006
0.079071,0.29787,-0.0063708,0.2915,0.079071,0.29787,-0.050071,0.2478,0.079071,0.29787,0.073098,0.37097,0.079071,0.29787,0.26458,0.56245,0.079071,0.29787
0.078461,0.29567,-0.0064112,0.28926,0.078461,0.29567,-0.050474,0.2452,0.078461,0.29567,0.070845,0.36652,0.078461,0.29567,0.26236,0.55804,0.078461,0.29567
0.077848,0.29346,-0.0064515,0.28701,0.077848,0.29346,-0.050874,0.24259,0.077848,0.29346,0.068586,0.36205,0.077848,0.29346,0.26014,0.5536,0.077848,0.29346
0.077232,0.29124,-0.0064916,0.28475,0.077232,0.29124,-0.051274,0.23997,0.077232,0.29124,0.066321,0.35756,0.077232,0.29124,0.2579,0.54914,0.077232,0.29124
0.076613,0.28901,-0.0065316,0.28248,0.076613,0.28901,-0.051672,0.23733,0.076613,0.28901,0.064049,0.35306,0.076613,0.28901,0.25565,0.54465,0.076613,0.28901
0.075991,0.28676,-0.0065714,0.28019,0.075991,0.28676,-0.052069,0.23469,0.075991,0.28676,0.061771,0.34853,0.075991,0.28676,0.25339,0.54015,0.075991,0.28676
0.075366,0.2845,-0.0066111,0.27789,0.075366,0.2845,-0.052464,0.23204,0.075366,0.2845,0.059487,0.34399,0.075366,0.2845,0.25111,0.53562,0.075366,0.2845
0.074738,0.28223,-0.0066507,0.27558,0.074738,0.28223,-0.052858,0.22937,0.074738,0.28223,0.057196,0.33943,0.074738,0.28223,0.24883,0.53106,0.074738,0.28223
0.074107,0.27995,-0.0066901,0.27326,0.074107,0.27995,-0.05325,0.2267,0.074107,0.27995,0.0549,0.33485,0.074107,0.27995,0.24654,0.52649,0.074107,0.27995
0.073473,0.27766,-0.0067294,0.27093,0.073473,0.27766,-0.053641,0.22401,0.073473,0.27766,0.052598,0.33025,0.073473,0.27766,0.24423,0.52189,0.073473,0.27766
0.072836,0.27535,-0.0067685,0.26858,0.072836,0.27535,-0.054031,0.22132,0.072836,0.27535,0.050289,0.32564,0.072836,0.27535,0.24192,0.51727,0.072836,0.27535
0.072197,0.27303,-0.0068075,0.26622,0.072197,0.27303,-0.054419,0.21861,0.072197,0.27303,0.047975,0.32101,0.072197,0.27303,0.23959,0.51262,0.072197,0.27303
0.071554,0.2707,-0.0068463,0.26386,0.071554,0.2707,-0.054805,0.2159,0.071554,0.2707,0.045656,0.31636,0.071554,0.2707,0.23725,0.50796,0.071554,0.2707
0.070909,0.26836,-0.006885,0.26148,0.070909,0.26836,-0.05519,0.21317,0.070909,0.26836,0.043331,0.31169,0.070909,0.26836,0.2349,0.50327,0.070909,0.26836
0.07026,0.26601,-0.0069235,0.25909,0.07026,0.26601,-0.055574,0.21044,0.07026,0.26601,0.041,0.30701,0.07026,0.26601,0.23254,0.49856,0.07026,0.26601
0.069609,0.26365,-0.0069618,0.25669,0.069609,0.26365,-0.055956,0.20769,0.069609,0.26365,0.038664,0.30231,0.069609,0.26365,0.23017,0.49382,0.069609,0.26365
0.068956,0.26127,-0.007,0.25427,0.068956,0.26127,-0.056336,0.20494,0.068956,0.26127,0.036322,0.2976,0.068956,0.26127,0.22779,0.48907,0.068956,0.26127
0.068299,0.25889,-0.0070381,0.25185,0.068299,0.25889,-0.056715,0.20217,0.068299,0.25889,0.033975,0.29286,0.068299,0.25889,0.2254,0.48429,0.068299,0.25889
0.06764,0.25649,-0.007076,0.24942,0.06764,0.25649,-0.057093,0.1994,0.06764,0.25649,0.031623,0.28811,0.06764,0.25649,0.223,0.47949,0.06764,0.25649
0.066978,0.25408,-0.0071137,0.24697,0.066978,0.25408,-0.057469,0.19661,0.066978,0.25408,0.029266,0.28335,0.066978,0.25408,0.22059,0.47467,0.066978,0.25408
0.066314,0.25166,-0.0071513,0.24451,0.066314,0.25166,-0.057843,0.19382,0.066314,0.25166,0.026904,0.27857,0.066314,0.25166,0.21817,0.46983,0.066314,0.25166
0.065647,0.24923,-0.0071887,0.24205,0.065647,0.24923,-0.058216,0.19102,0.065647,0.24923,0.024537,0.27377,0.065647,0.24923,0.21573,0.46497,0.065647,0.24923
0.064977,0.24679,-0.0072259,0.23957,0.064977,0.24679,-0.058587,0.18821,0.064977,0.24679,0.022165,0.26896,0.064977,0.24679,0.21329,0.46009,0.064977,0.24679
0.064305,0.24434,-0.007263,0.23708,0.064305,0.24434,-0.058957,0.18538,0.064305,0.24434,0.019789,0.26413,0.064305,0.24434,0.21084,0.45518,0.064305,0.24434
0.06363,0.24188,-0.0072999,0.23458,0.06363,0.24188,-0.059325,0.18255,0.06363,0.24188,0.017408,0.25929,0.06363,0.24188,0.20838,0.45026,0.06363,0.24188
0.062953,0.23941,-0.0073367,0.23207,0.062953,0.23941,-0.059692,0.17971,0.062953,0.23941,0.015022,0.25443,0.062953,0.23941,0.2059,0.44531,0.062953,0.23941
0.062273,0.23692,-0.0073732,0.22955,0.062273,0.23692,-0.060057,0.17686,0.062273,0.23692,0.012632,0.24955,0.062273,0.23692,0.20342,0.44034,0.062273,0.23692
0.061591,0.23443,-0.0074096,0.22702,0.061591,0.23443,-0.06042,0.17401,0.061591,0.23443,0.010238,0.24466,0.061591,0.23443,0.20093,0.43535,0.061591,0.23443
0.060906,0.23192,-0.0074458,0.22448,0.060906,0.23192,-0.060782,0.17114,0.060906,0.23192,0.007839,0.23976,0.060906,0.23192,0.19842,0.43035,0.060906,0.23192
0.060219,0.22941,-0.0074819,0.22192,0.060219,0.22941,-0.061142,0.16826,0.060219,0.22941,0.0054362,0.23484,0.060219,0.22941,0.19591,0.42532,0.060219,0.22941
0.05953,0.22688,-0.0075178,0.21936,0.05953,0.22688,-0.0615,0.16538,0.05953,0.22688,0.0030293,0.22991,0.05953,0.22688,0.19339,0.42027,0.05953,0.22688
0.058838,0.22434,-0.0075535,0.21679,0.058838,0.22434,-0.061857,0.16249,0.058838,0.22434,0.00061846,0.22496,0.058838,0.22434,0.19086,0.4152,0.058838,0.22434
0.058144,0.2218,-0.007589,0.21421,0.058144,0.2218,-0.062212,0.15958,0.058144,0.2218,-0.0017962,0.22,0.058144,0.2218,0.18832,0.41011,0.058144,0.2218
0.057447,0.21924,-0.0076243,0.21162,0.057447,0.21924,-0.062566,0.15667,0.057447,0.21924,-0.0042147,0.21503,0.057447,0.21924,0.18576,0.405,0.057447,0.21924
0.056749,0.21667,-0.0076595,0.20901,0.056749,0.21667,-0.062917,0.15376,0.056749,0.21667,-0.0066368,0.21004,0.056749,0.21667,0.1832,0.39988,0.056749,0.21667
0.056048,0.2141,-0.0076944,0.2064,0.056048,0.2141,-0.063267,0.15083,0.056048,0.2141,-0.0090625,0.20503,0.056048,0.2141,0.18063,0.39473,0.056048,0.2141
0.055345,0.21151,-0.0077292,0.20378,0.055345,0.21151,-0.063616,0.14789,0.055345,0.21151,-0.011492,0.20002,0.055345,0.21151,0.17805,0.38956,0.055345,0.21151
0.054639,0.20891,-0.0077638,0.20115,0.054639,0.20891,-0.063962,0.14495,0.054639,0.20891,-0.013924,0.19499,0.054639,0.20891,0.17546,0.38438,0.054639,0.20891
0.053932,0.2063,-0.0077982,0.19851,0.053932,0.2063,-0.064307,0.142,0.053932,0.2063,-0.01636,0.18994,0.053932,0.2063,0.17287,0.37917,0.053932,0.2063
0.053222,0.20369,-0.0078324,0.19585,0.053222,0.20369,-0.06465,0.13904,0.053222,0.20369,-0.018799,0.18489,0.053222,0.20369,0.17026,0.37395,0.053222,0.20369
0.052511,0.20106,-0.0078664,0.19319,0.052511,0.20106,-0.064992,0.13607,0.052511,0.20106,-0.021241,0.17982,0.052511,0.20106,0.16764,0.3687,0.052511,0.20106
0.051797,0.19842,-0.0079002,0.19052,0.051797,0.19842,-0.065332,0.13309,0.051797,0.19842,-0.023686,0.17474,0.051797,0.19842,0.16502,0.36344,0.051797,0.19842
0.051081,0.19578,-0.0079339,0.18784,0.051081,0.19578,-0.06567,0.13011,0.051081,0.19578,-0.026133,0.16964,0.051081,0.19578,0.16238,0.35816,0.051081,0.19578
0.050363,0.19312,-0.0079673,0.18515,0.050363,0.19312,-0.066006,0.12712,0.050363,0.19312,-0.028584,0.16454,0.050363,0.19312,0.15974,0.35286,0.050363,0.19312
0.049643,0.19046,-0.0080005,0.18246,0.049643,0.19046,-0.06634,0.12412,0.049643,0.19046,-0.031037,0.15942,0.049643,0.19046,0.15708,0.34754,0.049643,0.19046
0.048922,0.18778,-0.0080336,0.17975,0.048922,0.18778,-0.066673,0.12111,0.048922,0.18778,-0.033492,0.15429,0.048922,0.18778,0.15442,0.34221,0.048922,0.18778
0.048198,0.1851,-0.0080664,0.17703,0.048198,0.1851,-0.067004,0.11809,0.048198,0.1851,-0.03595,0.14915,0.048198,0.1851,0.15175,0.33685,0.048198,0.1851
0.047472,0.1824,-0.008099,0.17431,0.047472,0.1824,-0.067332,0.11507,0.047472,0.1824,-0.038411,0.14399,0.047472,0.1824,0.14907,0.33148,0.047472,0.1824
0.046745,0.1797,-0.0081314,0.17157,0.046745,0.1797,-0.06766,0.11204,0.046745,0.1797,-0.040873,0.13883,0.046745,0.1797,0.14639,0.32609,0.046745,0.1797
0.046016,0.17699,-0.0081637,0.16883,0.046016,0.17699,-0.067985,0.10901,0.046016,0.17699,-0.043338,0.13365,0.046016,0.17699,0.14369,0.32068,0.046016,0.17699
0.045284,0.17427,-0.0081957,0.16607,0.045284,0.17427,-0.068308,0.10596,0.045284,0.17427,-0.045804,0.12846,0.045284,0.17427,0.14098,0.31525,0.045284,0.17427
0.044551,0.17154,-0.0082275,0.16331,0.044551,0.17154,-0.06863,0.10291,0.044551,0.17154,-0.048272,0.12327,0.044551,0.17154,0.13827,0.30981,0.044551,0.17154
0.043817,0.1688,-0.008259,0.16054,0.043817,0.1688,-0.06895,0.09985,0.043817,0.1688,-0.050743,0.11806,0.043817,0.1688,0.13555,0.30435,0.043817,0.1688
0.04308,0.16605,-0.0082904,0.15776,0.04308,0.16605,-0.069268,0.096784,0.04308,0.16605,-0.053214,0.11284,0.04308,0.16605,0.13282,0.29887,0.04308,0.16605
0.042342,0.1633,-0.0083216,0.15497,0.042342,0.1633,-0.069584,0.093712,0.042342,0.1633,-0.055687,0.10761,0.042342,0.1633,0.13008,0.29338,0.042342,0.1633
0.041602,0.16053,-0.0083525,0.15218,0.041602,0.16053,-0.069898,0.090632,0.041602,0.16053,-0.058162,0.10237,0.041602,0.16053,0.12733,0.28786,0.041602,0.16053
0.040861,0.15776,-0.0083832,0.14937,0.040861,0.15776,-0.07021,0.087545,0.040861,0.15776,-0.060638,0.097118,0.040861,0.15776,0.12458,0.28234,0.040861,0.15776
0.040118,0.15497,-0.0084137,0.14656,0.040118,0.15497,-0.070521,0.084452,0.040118,0.15497,-0.063115,0.091858,0.040118,0.15497,0.12182,0.27679,0.040118,0.15497
0.039373,0.15218,-0.008444,0.14374,0.039373,0.15218,-0.070829,0.081352,0.039373,0.15218,-0.065593,0.086588,0.039373,0.15218,0.11905,0.27123,0.039373,0.15218
0.038627,0.14938,-0.008474,0.14091,0.038627,0.14938,-0.071135,0.078246,0.038627,0.14938,-0.068072,0.081309,0.038627,0.14938,0.11627,0.26565,0.038627,0.14938
0.037879,0.14657,-0.0085039,0.13807,0.037879,0.14657,-0.07144,0.075133,0.037879,0.14657,-0.070551,0.076021,0.037879,0.14657,0.11348,0.26005,0.037879,0.14657
0.03713,0.14376,-0.0085334,0.13522,0.03713,0.14376,-0.071742,0.072013,0.03713,0.14376,-0.073032,0.070724,0.03713,0.14376,0.11069,0.25444,0.03713,0.14376
0.03638,0.14093,-0.0085628,0.13237,0.03638,0.14093,-0.072043,0.068887,0.03638,0.14093,-0.075513,0.065417,0.03638,0.14093,0.10788,0.24881,0.03638,0.14093
0.035627,0.1381,-0.0085919,0.1295,0.035627,0.1381,-0.072342,0.065755,0.035627,0.1381,-0.077994,0.060102,0.035627,0.1381,0.10507,0.24317,0.035627,0.1381
0.034874,0.13525,-0.0086208,0.12663,0.034874,0.13525,-0.072638,0.062617,0.034874,0.13525,-0.080476,0.054779,0.034874,0.13525,0.10226,0.23751,0.034874,0.13525
0.034119,0.1324,-0.0086495,0.12376,0.034119,0.1324,-0.072933,0.059472,0.034119,0.1324,-0.082958,0.049447,0.034119,0.1324,0.09943,0.23183,0.034119,0.1324
0.033363,0.12955,-0.0086779,0.12087,0.033363,0.12955,-0.073225,0.056322,0.033363,0.12955,-0.08544,0.044107,0.033363,0.12955,0.096597,0.22614,0.033363,0.12955
0.032605,0.12668,-0.0087061,0.11797,0.032605,0.12668,-0.073516,0.053165,0.032605,0.12668,-0.087921,0.03876,0.032605,0.12668,0.093757,0.22044,0.032605,0.12668
0.031846,0.12381,-0.0087341,0.11507,0.031846,0.12381,-0.073804,0.050003,0.031846,0.12381,-0.090403,0.033404,0.031846,0.12381,0.090909,0.21472,0.031846,0.12381
0.031086,0.12093,-0.0087618,0.11216,0.031086,0.12093,-0.074091,0.046835,0.031086,0.12093,-0.092884,0.028041,0.031086,0.12093,0.088054,0.20898,0.031086,0.12093
0.030325,0.11804,-0.0087892,0.10925,0.030325,0.11804,-0.074375,0.043661,0.030325,0.11804,-0.095365,0.022671,0.030325,0.11804,0.085192,0.20323,0.030325,0.11804
0.029562,0.11514,-0.0088164,0.10632,0.029562,0.11514,-0.074658,0.040481,0.029562,0.11514,-0.097846,0.017293,0.029562,0.11514,0.082322,0.19746,0.029562,0.11514
0.028799,0.11223,-0.0088434,0.10339,0.028799,0.11223,-0.074938,0.037296,0.028799,0.11223,-0.10033,0.011908,0.028799,0.11223,0.079446,0.19168,0.028799,0.11223
0.028034,0.10932,-0.0088701,0.10045,0.028034,0.10932,-0.075216,0.034105,0.028034,0.10932,-0.1028,0.0065171,0.028034,0.10932,0.076562,0.18588,0.028034,0.10932
0.027268,0.1064,-0.0088966,0.097505,0.027268,0.1064,-0.075492,0.030909,0.027268,0.1064,-0.10528,0.0011192,0.027268,0.1064,0.073671,0.18007,0.027268,0.1064
0.026501,0.10347,-0.0089228,0.094551,0.026501,0.10347,-0.075766,0.027708,0.026501,0.10347,-0.10776,-0.004285,0.026501,0.10347,0.070774,0.17425,0.026501,0.10347
0.025733,0.10054,-0.0089487,0.09159,0.025733,0.10054,-0.076038,0.024501,0.025733,0.10054,-0.11023,-0.0096954,0.025733,0.10054,0.067869,0.16841,0.025733,0.10054
0.024964,0.097596,-0.0089744,0.088622,0.024964,0.097596,-0.076307,0.021289,0.024964,0.097596,-0.11271,-0.015112,0.024964,0.097596,0.064958,0.16255,0.024964,0.097596
0.024194,0.094647,-0.0089998,0.085647,0.024194,0.094647,-0.076575,0.018072,0.024194,0.094647,-0.11518,-0.020534,0.024194,0.094647,0.06204,0.15669,0.024194,0.094647
0.023423,0.09169,-0.009025,0.082665,0.023423,0.09169,-0.07684,0.01485,0.023423,0.09169,-0.11765,-0.025961,0.023423,0.09169,0.059116,0.15081,0.023423,0.09169
0.022651,0.088727,-0.0090499,0.079677,0.022651,0.088727,-0.077103,0.011623,0.022651,0.088727,-0.12012,-0.031394,0.022651,0.088727,0.056185,0.14491,0.022651,0.088727
0.021878,0.085756,-0.0090746,0.076681,0.021878,0.085756,-0.077364,0.0083914,0.021878,0.085756,-0.12259,-0.036833,0.021878,0.085756,0.053247,0.139,0.021878,0.085756
0.021104,0.082778,-0.0090989,0.073679,0.021104,0.082778,-0.077623,0.0051548,0.021104,0.082778,-0.12505,-0.042276,0.021104,0.082778,0.050303,0.13308,0.021104,0.082778
0.02033,0.079793,-0.009123,0.07067,0.02033,0.079793,-0.07788,0.0019135,0.02033,0.079793,-0.12752,-0.047724,0.02033,0.079793,0.047353,0.12715,0.02033,0.079793
0.019554,0.076802,-0.0091469,0.067655,0.019554,0.076802,-0.078134,-0.0013324,0.019554,0.076802,-0.12998,-0.053176,0.019554,0.076802,0.044397,0.1212,0.019554,0.076802
0.018778,0.073803,-0.0091704,0.064633,0.018778,0.073803,-0.078386,-0.0045828,0.018778,0.073803,-0.13244,-0.058633,0.018778,0.073803,0.041434,0.11524,0.018778,0.073803
0.018001,0.070799,-0.0091937,0.061605,0.018001,0.070799,-0.078636,-0.0078377,0.018001,0.070799,-0.13489,-0.064093,0.018001,0.070799,0.038465,0.10926,0.018001,0.070799
0.017224,0.067787,-0.0092167,0.05857,0.017224,0.067787,-0.078884,-0.011097,0.017224,0.067787,-0.13735,-0.069558,0.017224,0.067787,0.03549,0.10328,0.017224,0.067787
0.016446,0.064769,-0.0092395,0.055529,0.016446,0.064769,-0.079129,-0.01436,0.016446,0.064769,-0.1398,-0.075027,0.016446,0.064769,0.032509,0.097277,0.016446,0.064769
0.015667,0.061744,-0.0092619,0.052482,0.015667,0.061744,-0.079372,-0.017628,0.015667,0.061744,-0.14224,-0.080498,0.015667,0.061744,0.029522,0.091266,0.015667,0.061744
0.014887,0.058713,-0.0092841,0.049429,0.014887,0.058713,-0.079613,-0.0209,0.014887,0.058713,-0.14469,-0.085974,0.014887,0.058713,0.026529,0.085242,0.014887,0.058713
0.014107,0.055676,-0.009306,0.04637,0.014107,0.055676,-0.079851,-0.024176,0.014107,0.055676,-0.14713,-0.091452,0.014107,0.055676,0.02353,0.079206,0.014107,0.055676
0.013326,0.052632,-0.0093275,0.043304,0.013326,0.052632,-0.080088,-0.027456,0.013326,0.052632,-0.14956,-0.096933,0.013326,0.052632,0.020526,0.073158,0.013326,0.052632
0.012545,0.049582,-0.0093488,0.040233,0.012545,0.049582,-0.080321,-0.030739,0.012545,0.049582,-0.152,-0.10242,0.012545,0.049582,0.017516,0.067098,0.012545,0.049582
0.011764,0.046526,-0.0093699,0.037156,0.011764,0.046526,-0.080553,-0.034027,0.011764,0.046526,-0.15443,-0.1079,0.011764,0.046526,0.014501,0.061027,0.011764,0.046526
0.010981,0.043464,-0.0093906,0.034073,0.010981,0.043464,-0.080782,-0.037318,0.010981,0.043464,-0.15685,-0.11339,0.010981,0.043464,0.01148,0.054944,0.010981,0.043464
0.010199,0.040396,-0.009411,0.030985,0.010199,0.040396,-0.081009,-0.040613,0.010199,0.040396,-0.15928,-0.11888,0.010199,0.040396,0.0084537,0.048849,0.010199,0.040396
0.0094159,0.037322,-0.0094311,0.027891,0.0094159,0.037322,-0.081233,-0.043911,0.0094159,0.037322,-0.1617,-0.12437,0.0094159,0.037322,0.005422,0.042744,0.0094159,0.037322
0.0086325,0.034242,-0.0094509,0.024791,0.0086325,0.034242,-0.081455,-0.047213,0.0086325,0.034242,-0.16411,-0.12987,0.0086325,0.034242,0.0023852,0.036627,0.0086325,0.034242
0.0078488,0.031156,-0.0094705,0.021686,0.0078488,0.031156,-0.081675,-0.050518,0.0078488,0.031156,-0.16652,-0.13536,0.0078488,0.031156,-0.00065684,0.0305,0.0078488,0.031156
0.0070648,0.028065,-0.0094897,0.018575,0.0070648,0.028065,-0.081892,-0.053827,0.0070648,0.028065,-0.16892,-0.14086,0.0070648,0.028065,-0.003704,0.024361,0.0070648,0.028065
0.0062805,0.024968,-0.0095086,0.01546,0.0062805,0.024968,-0.082106,-0.057138,0.0062805,0.024968,-0.17132,-0.14635,0.0062805,0.024968,-0.0067561,0.018212,0.0062805,0.024968
0.005496,0.021866,-0.0095272,0.012339,0.005496,0.021866,-0.082319,-0.060453,0.005496,0.021866,-0.17372,-0.15185,0.005496,0.021866,-0.0098131,0.012053,0.005496,0.021866
0.0047113,0.018758,-0.0095455,0.0092125,0.0047113,0.018758,-0.082529,-0.063771,0.0047113,0.018758,-0.17611,-0.15735,0.0047113,0.018758,-0.012875,0.0058829,0.0047113,0.018758
0.0039263,0.015645,-0.0095635,0.0060812,0.0039263,0.015645,-0.082736,-0.067091,0.0039263,0.015645,-0.17849,-0.16285,0.0039263,0.015645,-0.015942,-0.00029701,0.0039263,0.015645
0.0031413,0.012526,-0.0095811,0.0029449,0.0031413,0.012526,-0.082941,-0.070415,0.0031413,0.012526,-0.18087,-0.16835,0.0031413,0.012526,-0.019013,-0.006487,0.0031413,0.012526
0.0023561,0.0094022,-0.0095985,-0.00019627,0.0023561,0.0094022,-0.083143,-0.073741,0.0023561,0.0094022,-0.18325,-0.17384,0.0023561,0.0094022,-0.022089,-0.012687,0.0023561,0.0094022
0.0015708,0.0062732,-0.0096155,-0.0033423,0.0015708,0.0062732,-0.083343,-0.07707,0.0015708,0.0062732,-0.18562,-0.17934,0.0015708,0.0062732,-0.025169,-0.018896,0.0015708,0.0062732
0.00078539,0.0031391,-0.0096322,-0.0064931,0.00078539,0.0031391,-0.08354,-0.080401,0.00078539,0.0031391,-0.18798,-0.18484,0.00078539,0.0031391,-0.028254,-0.025115,0.00078539,0.0031391
6.6613e-16,0,-0.0096486,-0.0096486,9.992e-16,3.0815e-33,-0.083735,-0.083735,0,6.9333e-33,-0.19034,-0.19034,0,0,-0.031344,-0.031344,6.6613e-16,0


==> fig/ScordelisLo/ScordelisLoDisplacements.csv <==
0.05,-0.095793,-0.12405,-0.096403,-0.095854
0.1,-0.19075,-0.27249,-0.19256,-0.19093
0.15,-0.28472,-0.4418,-0.28831,-0.28508
0.2,-0.3776,-0.62827,-0.38352,-0.3782
0.25,-0.4693,-0.82819,-0.47806,-0.47018
0.3,-0.55975,-1.0381,-0.57184,-0.56097
0.35,-0.6489,-1.2549,-0.66479,-0.6505
0.4,-0.73673,-1.476,-0.75684,-0.73875
0.45,-0.8232,-1.6994,-0.84795,-0.8257
0.5,-0.90833,-1.9234,-0.93809,-0.91133
0.55,-0.99212,-2.1468,-1.0273,-0.99567
0.6,-1.0746,-2.3687,-1.1154,-1.0787
0.65,-1.1558,-2.5885,-1.2026,-1.1605
0.7,-1.2356,-2.8055,-1.2888,-1.241
0.75,-1.3143,-3.0196,-1.374,-1.3203
0.8,-1.3917,-3.2304,-1.4583,-1.3985
0.85,-1.468,-3.4378,-1.5417,-1.4755
0.9,-1.5431,-3.6416,-1.6241,-1.5513
0.95,-1.6171,-3.8419,-1.7057,-1.6261
1,-1.69,-4.0386,-1.7864,-1.6999
1.05,-1.7619,-4.2317,-1.8663,-1.7726
1.1,-1.8328,-4.4213,-1.9454,-1.8443
1.15,-1.9028,-4.6073,-2.0237,-1.9152
1.2,-1.9718,-4.7899,-2.1012,-1.9851
1.25,-2.0399,-4.969,-2.1781,-2.0541
1.3,-2.1072,-5.1448,-2.2542,-2.1223
1.35,-2.1736,-5.3173,-2.3296,-2.1897
1.4,-2.2393,-5.4866,-2.4044,-2.2563
1.45,-2.3041,-5.6527,-2.4785,-2.3221
1.5,-2.3682,-5.8157,-2.552,-2.3872
1.55,-2.4316,-5.9758,-2.6249,-2.4516
1.6,-2.4942,-6.1329,-2.6972,-2.5153
1.65,-2.5562,-6.2871,-2.7689,-2.5783
1.7,-2.6175,-6.4385,-2.8401,-2.6407
1.75,-2.6782,-6.5872,-2.9108,-2.7024
1.8,-2.7383,-6.7333,-2.9809,-2.7636
1.85,-2.7977,-6.8767,-3.0505,-2.8241
1.9,-2.8566,-7.0176,-3.1196,-2.8841
1.95,-2.9149,-7.1561,-3.1882,-2.9435
2,-2.9727,-7.2922,-3.2563,-3.0024
2.05,-3.0299,-7.4259,-3.3239,-3.0608
2.1,-3.0866,-7.5574,-3.3911,-3.1187
2.15,-3.1428,-7.6866,-3.4578,-3.176
2.2,-3.1985,-7.8137,-3.5241,-3.2329
2.25,-3.2538,-7.9387,-3.5899,-3.2893
2.3,-3.3085,-8.0617,-3.6553,-3.3452
2.35,-3.3628,-8.1828,-3.7202,-3.4007
2.4,-3.4167,-8.3019,-3.7848,-3.4558
2.45,-3.4701,-8.4191,-3.8489,-3.5104
2.5,-3.5231,-8.5346,-3.9126,-3.5646
2.55,-3.5756,-8.6482,-3.9759,-3.6183
2.6,-3.6278,-8.7602,-4.0388,-3.6717
2.65,-3.6795,-8.8705,-4.1013,-3.7246
2.7,-3.7308,-8.9793,-4.1634,-3.7772
2.75,-3.7818,-9.0864,-4.2251,-3.8294
2.8,-3.8324,-9.1921,-4.2864,-3.8812
2.85,-3.8825,-9.2962,-4.3474,-3.9326
2.9,-3.9324,-9.399,-4.408,-3.9837
2.95,-3.9818,-9.5003,-4.4681,-4.0344
3,-4.0309,-9.6004,-4.528,-4.0847
3.05,-4.0797,-9.6991,-4.5874,-4.1347
3.1,-4.1281,-9.7965,-4.6465,-4.1843
3.15,-4.1761,-9.8927,-4.7052,-4.2336
3.2,-4.2238,-9.9878,-4.7635,-4.2826
3.25,-4.2712,-10.082,-4.8215,-4.3312
3.3,-4.3183,-10.174,-4.8792,-4.3795
3.35,-4.365,-10.266,-4.9365,-4.4275
3.4,-4.4114,-10.357,-4.9934,-4.4751
3.45,-4.4575,-10.446,-5.05,-4.5225
3.5,-4.5033,-10.535,-5.1062,-4.5695
3.55,-4.5488,-10.622,-5.1622,-4.6162
3.6,-4.5939,-10.709,-5.2177,-4.6626
3.65,-4.6388,-10.795,-5.273,-4.7087
3.7,-4.6834,-10.879,-5.3279,-4.7545
3.75,-4.7276,-10.963,-5.3825,-4.8
3.8,-4.7716,-11.046,-5.4367,-4.8452
3.85,-4.8153,-11.129,-5.4907,-4.8901
3.9,-4.8587,-11.21,-5.5443,-4.9347
3.95,-4.9018,-11.291,-5.5976,-4.979
4,-4.9446,-11.371,-5.6506,-5.023
4.05,-4.9871,-11.45,-5.7032,-5.0668
4.1,-5.0294,-11.529,-5.7556,-5.1103
4.15,-5.0714,-11.606,-5.8077,-5.1534
4.2,-5.1131,-11.684,-5.8594,-5.1964
4.25,-5.1546,-11.76,-5.9109,-5.239
4.3,-5.1958,-11.836,-5.9621,-5.2814
4.35,-5.2367,-11.911,-6.013,-5.3235
4.4,-5.2773,-11.986,-6.0636,-5.3654
4.45,-5.3177,-12.06,-6.1139,-5.4069
4.5,-5.3579,-12.133,-6.164,-5.4483
4.55,-5.3977,-12.206,-6.2137,-5.4893
4.6,-5.4374,-12.278,-6.2632,-5.5301
4.65,-5.4768,-12.35,-6.3124,-5.5707
4.7,-5.5159,-12.421,-6.3614,-5.611
4.75,-5.5548,-12.492,-6.4101,-5.651
4.8,-5.5934,-12.562,-6.4585,-5.6908
4.85,-5.6318,-12.632,-6.5067,-5.7304
4.9,-5.6699,-12.701,-6.5546,-5.7697
4.95,-5.7079,-12.77,-6.6023,-5.8088
5,-5.7455,-12.839,-6.6497,-5.8476
5.05,-5.783,-12.906,-6.6968,-5.8862
5.1,-5.8202,-12.974,-6.7438,-5.9246
5.15,-5.8572,-13.041,-6.7905,-5.9627
5.2,-5.8939,-13.108,-6.8369,-6.0006
5.25,-5.9304,-13.174,-6.8831,-6.0383
5.3,-5.9667,-13.24,-6.9291,-6.0757
5.35,-6.0028,-13.305,-6.9749,-6.113
5.4,-6.0387,-13.37,-7.0205,-6.15
5.45,-6.0743,-13.435,-7.0658,-6.1868
5.5,-6.1098,-13.5,-7.1109,-6.2233
5.55,-6.145,-13.564,-7.1558,-6.2597
5.6,-6.18,-13.627,-7.2005,-6.2958
5.65,-6.2148,-13.691,-7.2449,-6.3318
5.7,-6.2493,-13.754,-7.2892,-6.3675
5.75,-6.2837,-13.816,-7.3333,-6.403
5.8,-6.3179,-13.879,-7.3771,-6.4383
5.85,-6.3519,-13.941,-7.4208,-6.4735
5.9,-6.3856,-14.003,-7.4643,-6.5084
5.95,-6.4192,-14.064,-7.5075,-6.5431
6,-6.4526,-14.125,-7.5506,-6.5776
6.05,-6.4858,-14.186,-7.5935,-6.612
6.1,-6.5188,-14.247,-7.6363,-6.6461
6.15,-6.5516,-14.307,-7.6788,-6.68
6.2,-6.5842,-14.368,-7.7211,-6.7138
6.25,-6.6166,-14.427,-7.7633,-6.7474
6.3,-6.6489,-14.487,-7.8053,-6.7808
6.35,-6.6809,-14.546,-7.8472,-6.814
6.4,-6.7128,-14.605,-7.8888,-6.847
6.45,-6.7445,-14.664,-7.9303,-6.8799
6.5,-6.776,-14.723,-7.9716,-6.9126
6.55,-6.8074,-14.781,-8.0128,-6.9451
6.6,-6.8386,-14.84,-8.0538,-6.9774
6.65,-6.8696,-14.898,-8.0947,-7.0096
6.7,-6.9004,-14.955,-8.1353,-7.0416
6.75,-6.9311,-15.013,-8.1759,-7.0734
6.8,-6.9616,-15.07,-8.2163,-7.1051
6.85,-6.9919,-15.127,-8.2565,-7.1366
6.9,-7.0221,-15.184,-8.2966,-7.1679
6.95,-7.0521,-15.241,-8.3365,-7.1991
7,-7.082,-15.298,-8.3763,-7.2301
7.05,-7.1116,-15.354,-8.416,-7.261
7.1,-7.1412,-15.41,-8.4555,-7.2917
7.15,-7.1706,-15.466,-8.4948,-7.3223
7.2,-7.1998,-15.522,-8.5341,-7.3527
7.25,-7.2289,-15.578,-8.5732,-7.383
7.3,-7.2578,-15.633,-8.6121,-7.4131
7.35,-7.2866,-15.688,-8.651,-7.4431
7.4,-7.3152,-15.743,-8.6897,-7.4729
7.45,-7.3437,-15.798,-8.7283,-7.5026
7.5,-7.3721,-15.853,-8.7667,-7.5322
7.55,-7.4003,-15.908,-8.805,-7.5616
7.6,-7.4284,-15.962,-8.8432,-7.5909
7.65,-7.4563,-16.017,-8.8813,-7.62
7.7,-7.4841,-16.071,-8.9193,-7.649
7.75,-7.5117,-16.125,-8.9571,-7.6779
7.8,-7.5393,-16.179,-8.9949,-7.7066
7.85,-7.5667,-16.233,-9.0325,-7.7352
7.9,-7.5939,-16.286,-9.07,-7.7637
7.95,-7.621,-16.34,-9.1074,-7.7921
8,-7.648,-16.393,-9.1446,-7.8203
8.05,-7.6749,-16.447,-9.1818,-7.8484
8.1,-7.7017,-16.5,-9.2189,-7.8764
8.15,-7.7283,-16.553,-9.2558,-7.9043
8.2,-7.7548,-16.605,-9.2927,-7.932
8.25,-7.7812,-16.658,-9.3294,-7.9596
8.3,-7.8074,-16.711,-9.366,-7.9871
8.35,-7.8335,-16.763,-9.4026,-8.0145
8.4,-7.8596,-16.816,-9.439,-8.0418
8.45,-7.8855,-16.868,-9.4754,-8.0689
8.5,-7.9112,-16.92,-9.5116,-8.096
8.55,-7.9369,-16.972,-9.5478,-8.1229
8.6,-7.9625,-17.024,-9.5838,-8.1498
8.65,-7.9879,-17.076,-9.6198,-8.1765
8.7,-8.0132,-17.128,-9.6556,-8.2031
8.75,-8.0385,-17.18,-9.6914,-8.2296
8.8,-8.0636,-17.231,-9.7271,-8.256
8.85,-8.0886,-17.283,-9.7627,-8.2823
8.9,-8.1135,-17.334,-9.7982,-8.3085
8.95,-8.1383,-17.385,-9.8336,-8.3346
9,-8.163,-17.436,-9.8689,-8.3605
9.05,-8.1876,-17.487,-9.9042,-8.3864
9.1,-8.2121,-17.538,-9.9393,-8.4122
9.15,-8.2364,-17.589,-9.9744,-8.4379
9.2,-8.2607,-17.64,-10.009,-8.4635
9.25,-8.2849,-17.691,-10.044,-8.489
9.3,-8.309,-17.742,-10.079,-8.5144
9.35,-8.333,-17.792,-10.114,-8.5397
9.4,-8.3569,-17.843,-10.149,-8.5649
9.45,-8.3807,-17.893,-10.183,-8.59
9.5,-8.4044,-17.943,-10.218,-8.6151
9.55,-8.428,-17.994,-10.252,-8.64
9.6,-8.4515,-18.044,-10.287,-8.6649
9.65,-8.4749,-18.094,-10.321,-8.6896
9.7,-8.4983,-18.144,-10.355,-8.7143
9.75,-8.5215,-18.194,-10.389,-8.7389
9.8,-8.5447,-18.244,-10.423,-8.7634
9.85,-8.5677,-18.294,-10.457,-8.7878
9.9,-8.5907,-18.344,-10.491,-8.8122
9.95,-8.6136,-18.393,-10.525,-8.8364
10,-8.6136,-18.43,-10.542,-8.8388
10.05,-8.6136,-18.464,-10.559,-8.8412
10.1,-8.6136,-18.496,-10.575,-8.8436
10.15,-8.6136,-18.525,-10.592,-8.8459
10.2,-8.6136,-18.552,-10.608,-8.8483
10.25,-8.6136,-18.577,-10.625,-8.8507
10.3,-8.6136,-18.6,-10.641,-8.8531
10.35,-8.6136,-18.621,-10.658,-8.8555
10.4,-8.6136,-18.641,-10.674,-8.8578
10.45,-8.6136,-18.66,-10.69,-8.8602
10.5,-8.6136,-18.677,-10.707,-8.8626
10.55,-8.6136,-18.693,-10.723,-8.8649
10.6,-8.6136,-18.707,-10.739,-8.8673
10.65,-8.6136,-18.721,-10.755,-8.8697
10.7,-8.6136,-18.734,-10.771,-8.872
10.75,-8.6136,-18.745,-10.787,-8.8744
10.8,-8.6136,-18.756,-10.803,-8.8768
10.85,-8.6136,-18.766,-10.819,-8.8791
10.9,-8.6136,-18.776,-10.835,-8.8815
10.95,-8.6136,-18.784,-10.851,-8.8839
11,-8.6136,-18.793,-10.867,-8.8862
11.05,-8.6136,-18.8,-10.882,-8.8886
11.1,-8.6136,-18.807,-10.898,-8.8909
11.15,-8.6136,-18.814,-10.914,-8.8933
11.2,-8.6136,-18.82,-10.929,-8.8956
11.25,-8.6136,-18.825,-10.945,-8.898
11.3,-8.6136,-18.83,-10.961,-8.9003
11.35,-8.6136,-18.835,-10.976,-8.9027
11.4,-8.6136,-18.84,-10.992,-8.905
11.45,-8.6136,-18.844,-11.007,-8.9074
11.5,-8.6136,-18.848,-11.022,-8.9097
11.55,-8.6136,-18.852,-11.038,-8.9121
11.6,-8.6136,-18.855,-11.053,-8.9144
11.65,-8.6136,-18.858,-11.068,-8.9168
11.7,-8.6136,-18.861,-11.083,-8.9191
11.75,-8.6136,-18.864,-11.099,-8.9215
11.8,-8.6136,-18.867,-11.114,-8.9238
11.85,-8.6136,-18.869,-11.129,-8.9261
11.9,-8.6136,-18.871,-11.144,-8.9285
11.95,-8.6136,-18.873,-11.159,-8.9308
12,-8.6136,-18.875,-11.174,-8.9331
12.05,-8.6136,-18.877,-11.189,-8.9355
12.1,-8.6136,-18.879,-11.204,-8.9378
12.15,-8.6136,-18.88,-11.218,-8.9401
12.2,-8.6136,-18.882,-11.233,-8.9425
12.25,-8.6136,-18.883,-11.248,-8.9448
12.3,-8.6136,-18.885,-11.263,-8.9471
12.35,-8.6136,-18.886,-11.277,-8.9495
12.4,-8.6136,-18.887,-11.292,-8.9518
12.45,-8.6136,-18.888,-11.307,-8.9541
12.5,-8.6136,-18.889,-11.321,-8.9564
12.55,-8.6136,-18.89,-11.336,-8.9588
12.6,-8.6136,-18.891,-11.35,-8.9611
12.65,-8.6136,-18.892,-11.365,-8.9634
12.7,-8.6136,-18.892,-11.379,-8.9657
12.75,-8.6136,-18.893,-11.394,-8.968
12.8,-8.6136,-18.894,-11.408,-8.9703
12.85,-8.6136,-18.894,-11.422,-8.9727
12.9,-8.6136,-18.895,-11.436,-8.975
12.95,-8.6136,-18.896,-11.451,-8.9773
13,-8.6136,-18.896,-11.465,-8.9796
13.05,-8.6136,-18.897,-11.479,-8.9819
13.1,-8.6136,-18.897,-11.493,-8.9842
13.15,-8.6136,-18.897,-11.507,-8.9865
13.2,-8.6136,-18.898,-11.521,-8.9888
13.25,-8.6136,-18.898,-11.535,-8.9911
13.3,-8.6136,-18.899,-11.549,-8.9934
13.35,-8.6136,-18.899,-11.563,-8.9957
13.4,-8.6136,-18.899,-11.577,-8.998
13.45,-8.6136,-18.9,-11.591,-9.0004
13.5,-8.6136,-18.9,-11.605,-9.0027
13.55,-8.6136,-18.9,-11.619,-9.005
13.6,-8.6136,-18.9,-11.632,-9.0072
13.65,-8.6136,-18.901,-11.646,-9.0095
13.7,-8.6136,-18.901,-11.66,-9.0118
13.75,-8.6136,-18.901,-11.673,-9.0141
13.8,-8.6136,-18.901,-11.687,-9.0164
13.85,-8.6136,-18.901,-11.701,-9.0187
13.9,-8.6136,-18.901,-11.714,-9.021
13.95,-8.6136,-18.902,-11.728,-9.0233
14,-8.6136,-18.902,-11.741,-9.0256
14.05,-8.6136,-18.902,-11.755,-9.0279
14.1,-8.6136,-18.902,-11.768,-9.0302
14.15,-8.6136,-18.902,-11.782,-9.0325
14.2,-8.6136,-18.902,-11.795,-9.0347
14.25,-8.6136,-18.902,-11.808,-9.037
14.3,-8.6136,-18.903,-11.822,-9.0393
14.35,-8.6136,-18.903,-11.835,-9.0416
14.4,-8.6136,-18.903,-11.848,-9.0439
14.45,-8.6136,-18.903,-11.861,-9.0461
14.5,-8.6136,-18.903,-11.874,-9.0484
14.55,-8.6136,-18.903,-11.888,-9.0507
14.6,-8.6136,-18.903,-11.901,-9.053
14.65,-8.6136,-18.903,-11.914,-9.0552
14.7,-8.6136,-18.903,-11.927,-9.0575
14.75,-8.6136,-18.903,-11.94,-9.0598
14.8,-8.6136,-18.903,-11.953,-9.0621
14.85,-8.6136,-18.903,-11.966,-9.0643
14.9,-8.6136,-18.903,-11.979,-9.0666
14.95,-8.6136,-18.903,-11.991,-9.0689
15,-8.6136,-18.903,-12.004,-9.0711
15.05,-8.6136,-18.904,-12.017,-9.0734
15.1,-8.6136,-18.904,-12.03,-9.0757
15.15,-8.6136,-18.904,-12.043,-9.0779
15.2,-8.6136,-18.904,-12.055,-9.0802
15.25,-8.6136,-18.904,-12.068,-9.0825
15.3,-8.6136,-18.904,-12.081,-9.0847
15.35,-8.6136,-18.904,-12.093,-9.087
15.4,-8.6136,-18.904,-12.106,-9.0892
15.45,-8.6136,-18.904,-12.119,-9.0915
15.5,-8.6136,-18.904,-12.131,-9.0937
15.55,-8.6136,-18.904,-12.144,-9.096
15.6,-8.6136,-18.904,-12.156,-9.0983
15.65,-8.6136,-18.904,-12.169,-9.1005
15.7,-8.6136,-18.904,-12.181,-9.1028
15.75,-8.6136,-18.904,-12.193,-9.105
15.8,-8.6136,-18.904,-12.206,-9.1073
15.85,-8.6136,-18.904,-12.218,-9.1095
15.9,-8.6136,-18.904,-12.23,-9.1118
15.95,-8.6136,-18.904,-12.243,-9.114
16,-8.6136,-18.904,-12.255,-9.1162
16.05,-8.6136,-18.904,-12.267,-9.1185
16.1,-8.6136,-18.904,-12.279,-9.1207
16.15,-8.6136,-18.904,-12.291,-9.123
16.2,-8.6136,-18.904,-12.304,-9.1252
16.25,-8.6136,-18.904,-12.316,-9.1275
16.3,-8.6136,-18.904,-12.328,-9.1297
16.35,-8.6136,-18.904,-12.34,-9.1319
16.4,-8.6136,-18.904,-12.352,-9.1342
16.45,-8.6136,-18.904,-12.364,-9.1364
16.5,-8.6136,-18.904,-12.376,-9.1386
16.55,-8.6136,-18.904,-12.388,-9.1409
16.6,-8.6136,-18.904,-12.4,-9.1431
16.65,-8.6136,-18.904,-12.412,-9.1453
16.7,-8.6136,-18.904,-12.423,-9.1476
16.75,-8.6136,-18.904,-12.435,-9.1498
16.8,-8.6136,-18.904,-12.447,-9.152
16.85,-8.6136,-18.904,-12.459,-9.1543
16.9,-8.6136,-18.904,-12.471,-9.1565
16.95,-8.6136,-18.904,-12.482,-9.1587
17,-8.6136,-18.904,-12.494,-9.1609
17.05,-8.6136,-18.904,-12.506,-9.1632
17.1,-8.6136,-18.904,-12.517,-9.1654
17.15,-8.6136,-18.904,-12.529,-9.1676
17.2,-8.6136,-18.904,-12.54,-9.1698
17.25,-8.6136,-18.904,-12.552,-9.172
17.3,-8.6136,-18.904,-12.564,-9.1743
17.35,-8.6136,-18.904,-12.575,-9.1765
17.4,-8.6136,-18.904,-12.587,-9.1787
17.45,-8.6136,-18.904,-12.598,-9.1809
17.5,-8.6136,-18.904,-12.609,-9.1831
17.55,-8.6136,-18.904,-12.621,-9.1853
17.6,-8.6136,-18.904,-12.632,-9.1876
17.65,-8.6136,-18.904,-12.644,-9.1898
17.7,-8.6136,-18.904,-12.655,-9.192
17.75,-8.6136,-18.904,-12.666,-9.1942
17.8,-8.6136,-18.904,-12.677,-9.1964
17.85,-8.6136,-18.904,-12.689,-9.1986
17.9,-8.6136,-18.904,-12.7,-9.2008
17.95,-8.6136,-18.904,-12.711,-9.203
18,-8.6136,-18.904,-12.722,-9.2052
18.05,-8.6136,-18.904,-12.733,-9.2074
18.1,-8.6136,-18.904,-12.745,-9.2096
18.15,-8.6136,-18.904,-12.756,-9.2118
18.2,-8.6136,-18.904,-12.767,-9.214
18.25,-8.6136,-18.904,-12.778,-9.2162
18.3,-8.6136,-18.904,-12.789,-9.2184
18.35,-8.6136,-18.904,-12.8,-9.2206
18.4,-8.6136,-18.904,-12.811,-9.2228
18.45,-8.6136,-18.904,-12.822,-9.225
18.5,-8.6136,-18.904,-12.833,-9.2272
18.55,-8.6136,-18.904,-12.844,-9.2294
18.6,-8.6136,-18.904,-12.855,-9.2316
18.65,-8.6136,-18.904,-12.865,-9.2338
18.7,-8.6136,-18.904,-12.876,-9.236
18.75,-8.6136,-18.904,-12.887,-9.2382
18.8,-8.6136,-18.904,-12.898,-9.2403
18.85,-8.6136,-18.904,-12.909,-9.2425
18.9,-8.6136,-18.904,-12.919,-9.2447
18.95,-8.6136,-18.904,-12.93,-9.2469
19,-8.6136,-18.904,-12.941,-9.2491
19.05,-8.6136,-18.904,-12.951,-9.2513
19.1,-8.6136,-18.904,-12.962,-9.2534
19.15,-8.6136,-18.904,-12.973,-9.2556
19.2,-8.6136,-18.904,-12.983,-9.2578
19.25,-8.6136,-18.904,-12.994,-9.26
19.3,-8.6136,-18.904,-13.004,-9.2622
19.35,-8.6136,-18.904,-13.015,-9.2643
19.4,-8.6136,-18.904,-13.025,-9.2665
19.45,-8.6136,-18.904,-13.036,-9.2687
19.5,-8.6136,-18.904,-13.046,-9.2709
19.55,-8.6136,-18.904,-13.057,-9.273
19.6,-8.6136,-18.904,-13.067,-9.2752
19.65,-8.6136,-18.904,-13.078,-9.2774
19.7,-8.6136,-18.904,-13.088,-9.2796
19.75,-8.6136,-18.904,-13.098,-9.2817
19.8,-8.6136,-18.904,-13.109,-9.2839
19.85,-8.6136,-18.904,-13.119,-9.2861
19.9,-8.6136,-18.904,-13.129,-9.2882
19.95,-8.6136,-18.904,-13.139,-9.2904
20,-8.6136,-18.904,-13.15,-9.2926
20.05,-8.6136,-18.904,-13.16,-9.2947
20.1,-8.6136,-18.904,-13.17,-9.2969
20.15,-8.6136,-18.904,-13.18,-9.2991
20.2,-8.6136,-18.904,-13.19,-9.3012
20.25,-8.6136,-18.904,-13.201,-9.3034
20.3,-8.6136,-18.904,-13.211,-9.3055
20.35,-8.6136,-18.904,-13.221,-9.3077
20.4,-8.6136,-18.904,-13.231,-9.3098
20.45,-8.6136,-18.904,-13.241,-9.312
20.5,-8.6136,-18.904,-13.251,-9.3142
20.55,-8.6136,-18.904,-13.261,-9.3163
20.6,-8.6136,-18.904,-13.271,-9.3185
20.65,-8.6136,-18.904,-13.281,-9.3206
20.7,-8.6136,-18.904,-13.291,-9.3228
20.75,-8.6136,-18.904,-13.301,-9.3249
20.8,-8.6136,-18.904,-13.311,-9.3271
20.85,-8.6136,-18.904,-13.32,-9.3292
20.9,-8.6136,-18.904,-13.33,-9.3314
20.95,-8.6136,-18.904,-13.34,-9.3335
21,-8.6136,-18.904,-13.35,-9.3357
21.05,-8.6136,-18.904,-13.36,-9.3378
21.1,-8.6136,-18.904,-13.37,-9.3399
21.15,-8.6136,-18.904,-13.379,-9.3421
21.2,-8.6136,-18.904,-13.389,-9.3442
21.25,-8.6136,-18.904,-13.399,-9.3464
21.3,-8.6136,-18.904,-13.408,-9.3485
21.35,-8.6136,-18.904,-13.418,-9.3507
21.4,-8.6136,-18.904,-13.428,-9.3528
21.45,-8.6136,-18.904,-13.437,-9.3549
21.5,-8.6136,-18.904,-13.447,-9.3571
21.55,-8.6136,-18.904,-13.457,-9.3592
21.6,-8.6136,-18.904,-13.466,-9.3613
21.65,-8.6136,-18.904,-13.476,-9.3635
21.7,-8.6136,-18.904,-13.485,-9.3656
21.75,-8.6136,-18.904,-13.495,-9.3677
21.8,-8.6136,-18.904,-13.504,-9.3699
21.85,-8.6136,-18.904,-13.514,-9.372
21.9,-8.6136,-18.904,-13.523,-9.3741
21.95,-8.6136,-18.904,-13.532,-9.3763
22,-8.6136,-18.904,-13.542,-9.3784
22.05,-8.6136,-18.904,-13.551,-9.3805
22.1,-8.6136,-18.904,-13.561,-9.3826
22.15,-8.6136,-18.904,-13.57,-9.3848
22.2,-8.6136,-18.904,-13.579,-9.3869
22.25,-8.6136,-18.904,-13.589,-9.389
22.3,-8.6136,-18.904,-13.598,-9.3911
22.35,-8.6136,-18.904,-13.607,-9.3932
22.4,-8.6136,-18.904,-13.616,-9.3954
22.45,-8.6136,-18.904,-13.626,-9.3975
22.5,-8.6136,-18.904,-13.635,-9.3996
22.55,-8.6136,-18.904,-13.644,-9.4017
22.6,-8.6136,-18.904,-13.653,-9.4038
22.65,-8.6136,-18.904,-13.662,-9.406
22.7,-8.6136,-18.904,-13.672,-9.4081
22.75,-8.6136,-18.904,-13.681,-9.4102
22.8,-8.6136,-18.904,-13.69,-9.4123
22.85,-8.6136,-18.904,-13.699,-9.4144
22.9,-8.6136,-18.904,-13.708,-9.4165
22.95,-8.6136,-18.904,-13.717,-9.4186
23,-8.6136,-18.904,-13.726,-9.4207
23.05,-8.6136,-18.904,-13.735,-9.4228
23.1,-8.6136,-18.904,-13.744,-9.425
23.15,-8.6136,-18.904,-13.753,-9.4271
23.2,-8.6136,-18.904,-13.762,-9.4292
23.25,-8.6136,-18.904,-13.771,-9.4313
23.3,-8.6136,-18.904,-13.78,-9.4334
23.35,-8.6136,-18.904,-13.789,-9.4355
23.4,-8.6136,-18.904,-13.798,-9.4376
23.45,-8.6136,-18.904,-13.806,-9.4397
23.5,-8.6136,-18.904,-13.815,-9.4418
23.55,-8.6136,-18.904,-13.824,-9.4439
23.6,-8.6136,-18.904,-13.833,-9.446
23.65,-8.6136,-18.904,-13.842,-9.4481
23.7,-8.6136,-18.904,-13.851,-9.4502
23.75,-8.6136,-18.904,-13.859,-9.4523
23.8,-8.6136,-18.904,-13.868,-9.4544
23.85,-8.6136,-18.904,-13.877,-9.4565
23.9,-8.6136,-18.904,-13.885,-9.4585
23.95,-8.6136,-18.904,-13.894,-9.4606
24,-8.6136,-18.904,-13.903,-9.4627
24.05,-8.6136,-18.904,-13.911,-9.4648
24.1,-8.6136,-18.904,-13.92,-9.4669
24.15,-8.6136,-18.904,-13.929,-9.469
24.2,-8.6136,-18.904,-13.937,-9.4711
24.25,-8.6136,-18.904,-13.946,-9.4732
24.3,-8.6136,-18.904,-13.954,-9.4753
24.35,-8.6136,-18.904,-13.963,-9.4773
24.4,-8.6136,-18.904,-13.972,-9.4794
24.45,-8.6136,-18.904,-13.98,-9.4815
24.5,-8.6136,-18.904,-13.989,-9.4836
24.55,-8.6136,-18.904,-13.997,-9.4857
24.6,-8.6136,-18.904,-14.006,-9.4878
24.65,-8.6136,-18.904,-14.014,-9.4898
24.7,-8.6136,-18.904,-14.022,-9.4919
24.75,-8.6136,-18.904,-14.031,-9.494
24.8,-8.6136,-18.904,-14.039,-9.4961
24.85,-8.6136,-18.904,-14.048,-9.4982
24.9,-8.6136,-18.904,-14.056,-9.5002
24.95,-8.6136,-18.904,-14.064,-9.5023
25,-8.6136,-18.904,-14.073,-9.5044
25.05,-8.6136,-18.904,-14.081,-9.5065
25.1,-8.6136,-18.904,-14.089,-9.5085
25.15,-8.6136,-18.904,-14.098,-9.5106
25.2,-8.6136,-18.904,-14.106,-9.5127
25.25,-8.6136,-18.904,-14.114,-9.5147
25.3,-8.6136,-18.904,-14.122,-9.5168
25.35,-8.6136,-18.904,-14.13,-9.5189
25.4,-8.6136,-18.904,-14.139,-9.5209
25.45,-8.6136,-18.904,-14.147,-9.523
25.5,-8.6136,-18.904,-14.155,-9.5251
25.55,-8.6136,-18.904,-14.163,-9.5271
25.6,-8.6136,-18.904,-14.171,-9.5292
25.65,-8.6136,-18.904,-14.179,-9.5313
25.7,-8.6136,-18.904,-14.188,-9.5333
25.75,-8.6136,-18.904,-14.196,-9.5354
25.8,-8.6136,-18.904,-14.204,-9.5374
25.85,-8.6136,-18.904,-14.212,-9.5395
25.9,-8.6136,-18.904,-14.22,-9.5416
25.95,-8.6136,-18.904,-14.228,-9.5436
26,-8.6136,-18.904,-14.236,-9.5457
26.05,-8.6136,-18.904,-14.244,-9.5477
26.1,-8.6136,-18.904,-14.252,-9.5498
26.15,-8.6136,-18.904,-14.26,-9.5518
26.2,-8.6136,-18.904,-14.268,-9.5539
26.25,-8.6136,-18.904,-14.276,-9.556
26.3,-8.6136,-18.904,-14.284,-9.558
26.35,-8.6136,-18.904,-14.291,-9.5601
26.4,-8.6136,-18.904,-14.299,-9.5621
26.45,-8.6136,-18.904,-14.307,-9.5642
26.5,-8.6136,-18.904,-14.315,-9.5662
26.55,-8.6136,-18.904,-14.323,-9.5683
26.6,-8.6136,-18.904,-14.331,-9.5703
26.65,-8.6136,-18.904,-14.338,-9.5723
26.7,-8.6136,-18.904,-14.346,-9.5744
26.75,-8.6136,-18.904,-14.354,-9.5764
26.8,-8.6136,-18.904,-14.362,-9.5785
26.85,-8.6136,-18.904,-14.37,-9.5805
26.9,-8.6136,-18.904,-14.377,-9.5826
26.95,-8.6136,-18.904,-14.385,-9.5846
27,-8.6136,-18.904,-14.393,-9.5867
27.05,-8.6136,-18.904,-14.4,-9.5887
27.1,-8.6136,-18.904,-14.408,-9.5907
27.15,-8.6136,-18.904,-14.416,-9.5928
27.2,-8.6136,-18.904,-14.423,-9.5948
27.25,-8.6136,-18.904,-14.431,-9.5968
27.3,-8.6136,-18.904,-14.439,-9.5989
27.35,-8.6136,-18.904,-14.446,-9.6009
27.4,-8.6136,-18.904,-14.454,-9.6029
27.45,-8.6136,-18.904,-14.461,-9.605
27.5,-8.6136,-18.904,-14.469,-9.607
27.55,-8.6136,-18.904,-14.476,-9.609
27.6,-8.6136,-18.904,-14.484,-9.6111
27.65,-8.6136,-18.904,-14.491,-9.6131
27.7,-8.6136,-18.904,-14.499,-9.6151
27.75,-8.6136,-18.904,-14.506,-9.6172
27.8,-8.6136,-18.904,-14.514,-9.6192
27.85,-8.6136,-18.904,-14.521,-9.6212
27.9,-8.6136,-18.904,-14.529,-9.6232
27.95,-8.6136,-18.904,-14.536,-9.6253
28,-8.6136,-18.904,-14.544,-9.6273
28.05,-8.6136,-18.904,-14.551,-9.6293
28.1,-8.6136,-18.904,-14.558,-9.6313
28.15,-8.6136,-18.904,-14.566,-9.6334
28.2,-8.6136,-18.904,-14.573,-9.6354
28.25,-8.6136,-18.904,-14.58,-9.6374
28.3,-8.6136,-18.904,-14.588,-9.6394
28.35,-8.6136,-18.904,-14.595,-9.6414
28.4,-8.6136,-18.904,-14.602,-9.6435
28.45,-8.6136,-18.904,-14.61,-9.6455
28.5,-8.6136,-18.904,-14.617,-9.6475
28.55,-8.6136,-18.904,-14.624,-9.6495
28.6,-8.6136,-18.904,-14.631,-9.6515
28.65,-8.6136,-18.904,-14.639,-9.6535
28.7,-8.6136,-18.904,-14.646,-9.6555
28.75,-8.6136,-18.904,-14.653,-9.6576
28.8,-8.6136,-18.904,-14.66,-9.6596
28.85,-8.6136,-18.904,-14.667,-9.6616
28.9,-8.6136,-18.904,-14.675,-9.6636
28.95,-8.6136,-18.904,-14.682,-9.6656
29,-8.6136,-18.904,-14.689,-9.6676
29.05,-8.6136,-18.904,-14.696,-9.6696
29.1,-8.6136,-18.904,-14.703,-9.6716
29.15,-8.6136,-18.904,-14.71,-9.6736
29.2,-8.6136,-18.904,-14.717,-9.6756
29.25,-8.6136,-18.904,-14.724,-9.6776
29.3,-8.6136,-18.904,-14.731,-9.6796
29.35,-8.6136,-18.904,-14.738,-9.6816
29.4,-8.6136,-18.904,-14.745,-9.6836
29.45,-8.6136,-18.904,-14.752,-9.6856
29.5,-8.6136,-18.904,-14.759,-9.6876
29.55,-8.6136,-18.904,-14.766,-9.6896
29.6,-8.6136,-18.904,-14.773,-9.6916
29.65,-8.6136,-18.904,-14.78,-9.6936
29.7,-8.6136,-18.904,-14.787,-9.6956
29.75,-8.6136,-18.904,-14.794,-9.6976
29.8,-8.6136,-18.904,-14.801,-9.6996
29.85,-8.6136,-18.904,-14.808,-9.7016
29.9,-8.6136,-18.904,-14.815,-9.7036
29.95,-8.6136,-18.904,-14.822,-9.7056
30,-8.6136,-18.904,-14.829,-9.7076
30.05,-8.6136,-18.904,-14.836,-9.7096
30.1,-8.6136,-18.904,-14.842,-9.7116
30.15,-8.6136,-18.904,-14.849,-9.7136
30.2,-8.6136,-18.904,-14.856,-9.7156
30.25,-8.6136,-18.904,-14.863,-9.7176
30.3,-8.6136,-18.904,-14.87,-9.7195
30.35,-8.6136,-18.904,-14.876,-9.7215
30.4,-8.6136,-18.904,-14.883,-9.7235
30.45,-8.6136,-18.904,-14.89,-9.7255
30.5,-8.6136,-18.904,-14.897,-9.7275
30.55,-8.6136,-18.904,-14.903,-9.7295
30.6,-8.6136,-18.904,-14.91,-9.7315
30.65,-8.6136,-18.904,-14.917,-9.7334
30.7,-8.6136,-18.904,-14.923,-9.7354
30.75,-8.6136,-18.904,-14.93,-9.7374
30.8,-8.6136,-18.904,-14.937,-9.7394
30.85,-8.6136,-18.904,-14.943,-9.7414
30.9,-8.6136,-18.904,-14.95,-9.7433
30.95,-8.6136,-18.904,-14.957,-9.7453
31,-8.6136,-18.904,-14.963,-9.7473
31.05,-8.6136,-18.904,-14.97,-9.7493
31.1,-8.6136,-18.904,-14.976,-9.7513
31.15,-8.6136,-18.904,-14.983,-9.7532
31.2,-8.6136,-18.904,-14.99,-9.7552
31.25,-8.6136,-18.904,-14.996,-9.7572
31.3,-8.6136,-18.904,-15.003,-9.7592
31.35,-8.6136,-18.904,-15.009,-9.7611
31.4,-8.6136,-18.904,-15.016,-9.7631
31.45,-8.6136,-18.904,-15.022,-9.7651
31.5,-8.6136,-18.904,-15.029,-9.767
31.55,-8.6136,-18.904,-15.035,-9.769
31.6,-8.6136,-18.904,-15.042,-9.771
31.65,-8.6136,-18.904,-15.048,-9.7729
31.7,-8.6136,-18.904,-15.055,-9.7749
31.75,-8.6136,-18.904,-15.061,-9.7769
31.8,-8.6136,-18.904,-15.067,-9.7788
31.85,-8.6136,-18.904,-15.074,-9.7808
31.9,-8.6136,-18.904,-15.08,-9.7828
31.95,-8.6136,-18.904,-15.087,-9.7847
32,-8.6136,-18.904,-15.093,-9.7867
32.05,-8.6136,-18.904,-15.099,-9.7887
32.1,-8.6136,-18.904,-15.106,-9.7906
32.15,-8.6136,-18.904,-15.112,-9.7926
32.2,-8.6136,-18.904,-15.118,-9.7945
32.25,-8.6136,-18.904,-15.125,-9.7965
32.3,-8.6136,-18.904,-15.131,-9.7984
32.35,-8.6136,-18.904,-15.137,-9.8004
32.4,-8.6136,-18.904,-15.144,-9.8024
32.45,-8.6136,-18.904,-15.15,-9.8043
32.5,-8.6136,-18.904,-15.156,-9.8063
32.55,-8.6136,-18.904,-15.162,-9.8082
32.6,-8.6136,-18.904,-15.169,-9.8102
32.65,-8.6136,-18.904,-15.175,-9.8121
32.7,-8.6136,-18.904,-15.181,-9.8141
32.75,-8.6136,-18.904,-15.187,-9.816
32.8,-8.6136,-18.904,-15.193,-9.818
32.85,-8.6136,-18.904,-15.199,-9.8199
32.9,-8.6136,-18.904,-15.206,-9.8219
32.95,-8.6136,-18.904,-15.212,-9.8238
33,-8.6136,-18.904,-15.218,-9.8258
33.05,-8.6136,-18.904,-15.224,-9.8277
33.1,-8.6136,-18.904,-15.23,-9.8297
33.15,-8.6136,-18.904,-15.236,-9.8316
33.2,-8.6136,-18.904,-15.242,-9.8336
33.25,-8.6136,-18.904,-15.248,-9.8355
33.3,-8.6136,-18.904,-15.255,-9.8374
33.35,-8.6136,-18.904,-15.261,-9.8394
33.4,-8.6136,-18.904,-15.267,-9.8413
33.45,-8.6136,-18.904,-15.273,-9.8433
33.5,-8.6136,-18.904,-15.279,-9.8452
33.55,-8.6136,-18.904,-15.285,-9.8472
33.6,-8.6136,-18.904,-15.291,-9.8491
33.65,-8.6136,-18.904,-15.297,-9.851
33.7,-8.6136,-18.904,-15.303,-9.853
33.75,-8.6136,-18.904,-15.309,-9.8549
33.8,-8.6136,-18.904,-15.315,-9.8568
33.85,-8.6136,-18.904,-15.321,-9.8588
33.9,-8.6136,-18.904,-15.327,-9.8607
33.95,-8.6136,-18.904,-15.332,-9.8626
34,-8.6136,-18.904,-15.338,-9.8646
34.05,-8.6136,-18.904,-15.344,-9.8665
34.1,-8.6136,-18.904,-15.35,-9.8684
34.15,-8.6136,-18.904,-15.356,-9.8704
34.2,-8.6136,-18.904,-15.362,-9.8723
34.25,-8.6136,-18.904,-15.368,-9.8742
34.3,-8.6136,-18.904,-15.374,-9.8762
34.35,-8.6136,-18.904,-15.38,-9.8781
34.4,-8.6136,-18.904,-15.385,-9.88
34.45,-8.6136,-18.904,-15.391,-9.8819
34.5,-8.6136,-18.904,-15.397,-9.8839
34.55,-8.6136,-18.904,-15.403,-9.8858
34.6,-8.6136,-18.904,-15.409,-9.8877
34.65,-8.6136,-18.904,-15.414,-9.8896
34.7,-8.6136,-18.904,-15.42,-9.8916
34.75,-8.6136,-18.904,-15.426,-9.8935
34.8,-8.6136,-18.904,-15.432,-9.8954
34.85,-8.6136,-18.904,-15.437,-9.8973
34.9,-8.6136,-18.904,-15.443,-9.8992
34.95,-8.6136,-18.904,-15.449,-9.9012
35,-8.6136,-18.904,-15.455,-9.9031
35.05,-8.6136,-18.904,-15.46,-9.905
35.1,-8.6136,-18.904,-15.466,-9.9069
35.15,-8.6136,-18.904,-15.472,-9.9088
35.2,-8.6136,-18.904,-15.477,-9.9108
35.25,-8.6136,-18.904,-15.483,-9.9127
35.3,-8.6136,-18.904,-15.489,-9.9146
35.35,-8.6136,-18.904,-15.494,-9.9165
35.4,-8.6136,-18.904,-15.5,-9.9184
35.45,-8.6136,-18.904,-15.505,-9.9203
35.5,-8.6136,-18.904,-15.511,-9.9222
35.55,-8.6136,-18.904,-15.517,-9.9241
35.6,-8.6136,-18.904,-15.522,-9.9261
35.65,-8.6136,-18.904,-15.528,-9.928
35.7,-8.6136,-18.904,-15.533,-9.9299
35.75,-8.6136,-18.904,-15.539,-9.9318
35.8,-8.6136,-18.904,-15.544,-9.9337
35.85,-8.6136,-18.904,-15.55,-9.9356
35.9,-8.6136,-18.904,-15.555,-9.9375
35.95,-8.6136,-18.904,-15.561,-9.9394
36,-8.6136,-18.904,-15.566,-9.9413
36.05,-8.6136,-18.904,-15.572,-9.9432
36.1,-8.6136,-18.904,-15.577,-9.9451
36.15,-8.6136,-18.904,-15.583,-9.947
36.2,-8.6136,-18.904,-15.588,-9.9489
36.25,-8.6136,-18.904,-15.594,-9.9508
36.3,-8.6136,-18.904,-15.599,-9.9527
36.35,-8.6136,-18.904,-15.605,-9.9546
36.4,-8.6136,-18.904,-15.61,-9.9565
36.45,-8.6136,-18.904,-15.616,-9.9584
36.5,-8.6136,-18.904,-15.621,-9.9603
36.55,-8.6136,-18.904,-15.626,-9.9622
36.6,-8.6136,-18.904,-15.632,-9.9641
36.65,-8.6136,-18.904,-15.637,-9.966
36.7,-8.6136,-18.904,-15.643,-9.9679
36.75,-8.6136,-18.904,-15.648,-9.9698
36.8,-8.6136,-18.904,-15.653,-9.9717
36.85,-8.6136,-18.904,-15.659,-9.9736
36.9,-8.6136,-18.904,-15.664,-9.9755
36.95,-8.6136,-18.904,-15.669,-9.9774
37,-8.6136,-18.904,-15.675,-9.9793
37.05,-8.6136,-18.904,-15.68,-9.9812
37.1,-8.6136,-18.904,-15.685,-9.983
37.15,-8.6136,-18.904,-15.69,-9.9849
37.2,-8.6136,-18.904,-15.696,-9.9868
37.25,-8.6136,-18.904,-15.701,-9.9887
37.3,-8.6136,-18.904,-15.706,-9.9906
37.35,-8.6136,-18.904,-15.711,-9.9925
37.4,-8.6136,-18.904,-15.717,-9.9944
37.45,-8.6136,-18.904,-15.722,-9.9962
37.5,-8.6136,-18.904,-15.727,-9.9981
37.55,-8.6136,-18.904,-15.732,-10
37.6,-8.6136,-18.904,-15.737,-10.002
37.65,-8.6136,-18.904,-15.743,-10.004
37.7,-8.6136,-18.904,-15.748,-10.006
37.75,-8.6136,-18.904,-15.753,-10.008
37.8,-8.6136,-18.904,-15.758,-10.009
37.85,-8.6136,-18.904,-15.763,-10.011
37.9,-8.6136,-18.904,-15.768,-10.013
37.95,-8.6136,-18.904,-15.774,-10.015
38,-8.6136,-18.904,-15.779,-10.017
38.05,-8.6136,-18.904,-15.784,-10.019
38.1,-8.6136,-18.904,-15.789,-10.021
38.15,-8.6136,-18.904,-15.794,-10.023
38.2,-8.6136,-18.904,-15.799,-10.024
38.25,-8.6136,-18.904,-15.804,-10.026
38.3,-8.6136,-18.904,-15.809,-10.028
38.35,-8.6136,-18.904,-15.814,-10.03
38.4,-8.6136,-18.904,-15.819,-10.032
38.45,-8.6136,-18.904,-15.824,-10.034
38.5,-8.6136,-18.904,-15.829,-10.036
38.55,-8.6136,-18.904,-15.834,-10.038
38.6,-8.6136,-18.904,-15.839,-10.039
38.65,-8.6136,-18.904,-15.844,-10.041
38.7,-8.6136,-18.904,-15.849,-10.043
38.75,-8.6136,-18.904,-15.854,-10.045
38.8,-8.6136,-18.904,-15.859,-10.047
38.85,-8.6136,-18.904,-15.864,-10.049
38.9,-8.6136,-18.904,-15.869,-10.051
38.95,-8.6136,-18.904,-15.874,-10.052
39,-8.6136,-18.904,-15.879,-10.054
39.05,-8.6136,-18.904,-15.884,-10.056
39.1,-8.6136,-18.904,-15.889,-10.058
39.15,-8.6136,-18.904,-15.894,-10.06
39.2,-8.6136,-18.904,-15.899,-10.062
39.25,-8.6136,-18.904,-15.904,-10.064
39.3,-8.6136,-18.904,-15.909,-10.066
39.35,-8.6136,-18.904,-15.914,-10.067
39.4,-8.6136,-18.904,-15.919,-10.069
39.45,-8.6136,-18.904,-15.923,-10.071
39.5,-8.6136,-18.904,-15.928,-10.073
39.55,-8.6136,-18.904,-15.933,-10.075
39.6,-8.6136,-18.904,-15.938,-10.077
39.65,-8.6136,-18.904,-15.943,-10.079
39.7,-8.6136,-18.904,-15.948,-10.08
39.75,-8.6136,-18.904,-15.952,-10.082
39.8,-8.6136,-18.904,-15.957,-10.084
39.85,-8.6136,-18.904,-15.962,-10.086
39.9,-8.6136,-18.904,-15.967,-10.088
39.95,-8.6136,-18.904,-15.972,-10.09
40,-8.6136,-18.904,-15.976,-10.091
40.05,-8.6136,-18.904,-15.981,-10.093
40.1,-8.6136,-18.904,-15.986,-10.095
40.15,-8.6136,-18.904,-15.991,-10.097
40.2,-8.6136,-18.904,-15.995,-10.099
40.25,-8.6136,-18.904,-16,-10.101
40.3,-8.6136,-18.904,-16.005,-10.103
40.35,-8.6136,-18.904,-16.009,-10.104
40.4,-8.6136,-18.904,-16.014,-10.106
40.45,-8.6136,-18.904,-16.019,-10.108
40.5,-8.6136,-18.904,-16.024,-10.11
40.55,-8.6136,-18.904,-16.028,-10.112
40.6,-8.6136,-18.904,-16.033,-10.114
40.65,-8.6136,-18.904,-16.038,-10.115
40.7,-8.6136,-18.904,-16.042,-10.117
40.75,-8.6136,-18.904,-16.047,-10.119
40.8,-8.6136,-18.904,-16.052,-10.121
40.85,-8.6136,-18.904,-16.056,-10.123
40.9,-8.6136,-18.904,-16.061,-10.125
40.95,-8.6136,-18.904,-16.065,-10.127
41,-8.6136,-18.904,-16.07,-10.128
41.05,-8.6136,-18.904,-16.075,-10.13
41.1,-8.6136,-18.904,-16.079,-10.132
41.15,-8.6136,-18.904,-16.084,-10.134
41.2,-8.6136,-18.904,-16.088,-10.136
41.25,-8.6136,-18.904,-16.093,-10.138
41.3,-8.6136,-18.904,-16.097,-10.139
41.35,-8.6136,-18.904,-16.102,-10.141
41.4,-8.6136,-18.904,-16.107,-10.143
41.45,-8.6136,-18.904,-16.111,-10.145
41.5,-8.6136,-18.904,-16.116,-10.147
41.55,-8.6136,-18.904,-16.12,-10.149
41.6,-8.6136,-18.904,-16.125,-10.15
41.65,-8.6136,-18.904,-16.129,-10.152
41.7,-8.6136,-18.904,-16.134,-10.154
41.75,-8.6136,-18.904,-16.138,-10.156
41.8,-8.6136,-18.904,-16.143,-10.158
41.85,-8.6136,-18.904,-16.147,-10.16
41.9,-8.6136,-18.904,-16.152,-10.161
41.95,-8.6136,-18.904,-16.156,-10.163
42,-8.6136,-18.904,-16.16,-10.165
42.05,-8.6136,-18.904,-16.165,-10.167
42.1,-8.6136,-18.904,-16.169,-10.169
42.15,-8.6136,-18.904,-16.174,-10.17
42.2,-8.6136,-18.904,-16.178,-10.172
42.25,-8.6136,-18.904,-16.183,-10.174
42.3,-8.6136,-18.904,-16.187,-10.176
42.35,-8.6136,-18.904,-16.191,-10.178
42.4,-8.6136,-18.904,-16.196,-10.18
42.45,-8.6136,-18.904,-16.2,-10.181
42.5,-8.6136,-18.904,-16.204,-10.183
42.55,-8.6136,-18.904,-16.209,-10.185
42.6,-8.6136,-18.904,-16.213,-10.187
42.65,-8.6136,-18.904,-16.218,-10.189
42.7,-8.6136,-18.904,-16.222,-10.19
42.75,-8.6136,-18.904,-16.226,-10.192
42.8,-8.6136,-18.904,-16.231,-10.194
42.85,-8.6136,-18.904,-16.235,-10.196
42.9,-8.6136,-18.904,-16.239,-10.198
42.95,-8.6136,-18.904,-16.243,-10.2
43,-8.6136,-18.904,-16.248,-10.201
43.05,-8.6136,-18.904,-16.252,-10.203
43.1,-8.6136,-18.904,-16.256,-10.205
43.15,-8.6136,-18.904,-16.261,-10.207
43.2,-8.6136,-18.904,-16.265,-10.209
43.25,-8.6136,-18.904,-16.269,-10.21
43.3,-8.6136,-18.904,-16.273,-10.212
43.35,-8.6136,-18.904,-16.278,-10.214
43.4,-8.6136,-18.904,-16.282,-10.216
43.45,-8.6136,-18.904,-16.286,-10.218
43.5,-8.6136,-18.904,-16.29,-10.219
43.55,-8.6136,-18.904,-16.295,-10.221
43.6,-8.6136,-18.904,-16.299,-10.223
43.65,-8.6136,-18.904,-16.303,-10.225
43.7,-8.6136,-18.904,-16.307,-10.227
43.75,-8.6136,-18.904,-16.311,-10.228
43.8,-8.6136,-18.904,-16.315,-10.23
43.85,-8.6136,-18.904,-16.32,-10.232
43.9,-8.6136,-18.904,-16.324,-10.234
43.95,-8.6136,-18.904,-16.328,-10.236
44,-8.6136,-18.904,-16.332,-10.238
44.05,-8.6136,-18.904,-16.336,-10.239
44.1,-8.6136,-18.904,-16.34,-10.241
44.15,-8.6136,-18.904,-16.345,-10.243
44.2,-8.6136,-18.904,-16.349,-10.245
44.25,-8.6136,-18.904,-16.353,-10.246
44.3,-8.6136,-18.904,-16.357,-10.248
44.35,-8.6136,-18.904,-16.361,-10.25
44.4,-8.6136,-18.904,-16.365,-10.252
44.45,-8.6136,-18.904,-16.369,-10.254
44.5,-8.6136,-18.904,-16.373,-10.255
44.55,-8.6136,-18.904,-16.377,-10.257
44.6,-8.6136,-18.904,-16.381,-10.259
44.65,-8.6136,-18.904,-16.385,-10.261
44.7,-8.6136,-18.904,-16.389,-10.263
44.75,-8.6136,-18.904,-16.393,-10.264
44.8,-8.6136,-18.904,-16.398,-10.266
44.85,-8.6136,-18.904,-16.402,-10.268
44.9,-8.6136,-18.904,-16.406,-10.27
44.95,-8.6136,-18.904,-16.41,-10.272
45,-8.6136,-18.904,-16.414,-10.273
45.05,-8.6136,-18.904,-16.418,-10.275
45.1,-8.6136,-18.904,-16.422,-10.277
45.15,-8.6136,-18.904,-16.426,-10.279
45.2,-8.6136,-18.904,-16.43,-10.281
45.25,-8.6136,-18.904,-16.434,-10.282
45.3,-8.6136,-18.904,-16.437,-10.284
45.35,-8.6136,-18.904,-16.441,-10.286
45.4,-8.6136,-18.904,-16.445,-10.288
45.45,-8.6136,-18.904,-16.449,-10.289
45.5,-8.6136,-18.904,-16.453,-10.291
45.55,-8.6136,-18.904,-16.457,-10.293
45.6,-8.6136,-18.904,-16.461,-10.295
45.65,-8.6136,-18.904,-16.465,-10.297
45.7,-8.6136,-18.904,-16.469,-10.298
45.75,-8.6136,-18.904,-16.473,-10.3
45.8,-8.6136,-18.904,-16.477,-10.302
45.85,-8.6136,-18.904,-16.481,-10.304
45.9,-8.6136,-18.904,-16.485,-10.305
45.95,-8.6136,-18.904,-16.488,-10.307
46,-8.6136,-18.904,-16.492,-10.309
46.05,-8.6136,-18.904,-16.496,-10.311
46.1,-8.6136,-18.904,-16.5,-10.313
46.15,-8.6136,-18.904,-16.504,-10.314
46.2,-8.6136,-18.904,-16.508,-10.316
46.25,-8.6136,-18.904,-16.512,-10.318
46.3,-8.6136,-18.904,-16.515,-10.32
46.35,-8.6136,-18.904,-16.519,-10.321
46.4,-8.6136,-18.904,-16.523,-10.323
46.45,-8.6136,-18.904,-16.527,-10.325
46.5,-8.6136,-18.904,-16.531,-10.327
46.55,-8.6136,-18.904,-16.534,-10.329
46.6,-8.6136,-18.904,-16.538,-10.33
46.65,-8.6136,-18.904,-16.542,-10.332
46.7,-8.6136,-18.904,-16.546,-10.334
46.75,-8.6136,-18.904,-16.55,-10.336
46.8,-8.6136,-18.904,-16.553,-10.337
46.85,-8.6136,-18.904,-16.557,-10.339
46.9,-8.6136,-18.904,-16.561,-10.341
46.95,-8.6136,-18.904,-16.565,-10.343
47,-8.6136,-18.904,-16.568,-10.344
47.05,-8.6136,-18.904,-16.572,-10.346
47.1,-8.6136,-18.904,-16.576,-10.348
47.15,-8.6136,-18.904,-16.579,-10.35
47.2,-8.6136,-18.904,-16.583,-10.351
47.25,-8.6136,-18.904,-16.587,-10.353
47.3,-8.6136,-18.904,-16.591,-10.355
47.35,-8.6136,-18.904,-16.594,-10.357
47.4,-8.6136,-18.904,-16.598,-10.359
47.45,-8.6136,-18.904,-16.602,-10.36
47.5,-8.6136,-18.904,-16.605,-10.362
47.55,-8.6136,-18.904,-16.609,-10.364
47.6,-8.6136,-18.904,-16.613,-10.366
47.65,-8.6136,-18.904,-16.616,-10.367
47.7,-8.6136,-18.904,-16.62,-10.369
47.75,-8.6136,-18.904,-16.624,-10.371
47.8,-8.6136,-18.904,-16.627,-10.373
47.85,-8.6136,-18.904,-16.631,-10.374
47.9,-8.6136,-18.904,-16.635,-10.376
47.95,-8.6136,-18.904,-16.638,-10.378
48,-8.6136,-18.904,-16.642,-10.38
48.05,-8.6136,-18.904,-16.645,-10.381
48.1,-8.6136,-18.904,-16.649,-10.383
48.15,-8.6136,-18.904,-16.653,-10.385
48.2,-8.6136,-18.904,-16.656,-10.387
48.25,-8.6136,-18.904,-16.66,-10.388
48.3,-8.6136,-18.904,-16.663,-10.39
48.35,-8.6136,-18.904,-16.667,-10.392
48.4,-8.6136,-18.904,-16.67,-10.394
48.45,-8.6136,-18.904,-16.674,-10.395
48.5,-8.6136,-18.904,-16.678,-10.397
48.55,-8.6136,-18.904,-16.681,-10.399
48.6,-8.6136,-18.904,-16.685,-10.401
48.65,-8.6136,-18.904,-16.688,-10.402
48.7,-8.6136,-18.904,-16.692,-10.404
48.75,-8.6136,-18.904,-16.695,-10.406
48.8,-8.6136,-18.904,-16.699,-10.408
48.85,-8.6136,-18.904,-16.702,-10.409
48.9,-8.6136,-18.904,-16.706,-10.411
48.95,-8.6136,-18.904,-16.709,-10.413
49,-8.6136,-18.904,-16.713,-10.415
49.05,-8.6136,-18.904,-16.716,-10.416
49.1,-8.6136,-18.904,-16.72,-10.418
49.15,-8.6136,-18.904,-16.723,-10.42
49.2,-8.6136,-18.904,-16.727,-10.422
49.25,-8.6136,-18.904,-16.73,-10.423
49.3,-8.6136,-18.904,-16.734,-10.425
49.35,-8.6136,-18.904,-16.737,-10.427
49.4,-8.6136,-18.904,-16.741,-10.428
49.45,-8.6136,-18.904,-16.744,-10.43
49.5,-8.6136,-18.904,-16.747,-10.432
49.55,-8.6136,-18.904,-16.751,-10.434
49.6,-8.6136,-18.904,-16.754,-10.435
49.65,-8.6136,-18.904,-16.758,-10.437
49.7,-8.6136,-18.904,-16.761,-10.439
49.75,-8.6136,-18.904,-16.764,-10.441
49.8,-8.6136,-18.904,-16.768,-10.442
49.85,-8.6136,-18.904,-16.771,-10.444
49.9,-8.6136,-18.904,-16.775,-10.446
49.95,-8.6136,-18.904,-16.778,-10.448
50,-8.6136,-18.904,-16.781,-10.449


==> fig/ScordelisLo/ScordelisLoMeanCurvatures.csv <==
0.05,-0.02005,-0.02002,-0.02,-0.019999,-0.020063,-0.02005,-0.02005
0.1,-0.020093,-0.020055,-0.020001,-0.02,-0.020126,-0.020094,-0.020093
0.15,-0.020129,-0.020099,-0.020002,-0.02,-0.020177,-0.02013,-0.020129
0.2,-0.020157,-0.020142,-0.020003,-0.02,-0.020208,-0.020158,-0.020157
0.25,-0.020177,-0.020177,-0.020005,-0.02,-0.020208,-0.020179,-0.020177
0.3,-0.020189,-0.020194,-0.020007,-0.02,-0.020167,-0.020191,-0.020189
0.35,-0.020193,-0.020184,-0.020009,-0.02,-0.02008,-0.020194,-0.020193
0.4,-0.020188,-0.020139,-0.02001,-0.020001,-0.019943,-0.020188,-0.020188
0.45,-0.020176,-0.020055,-0.020012,-0.020001,-0.019754,-0.020173,-0.020176
0.5,-0.020156,-0.019927,-0.020014,-0.020001,-0.019514,-0.02015,-0.020155
0.55,-0.020128,-0.019753,-0.020015,-0.020001,-0.019224,-0.020118,-0.020127
0.6,-0.020092,-0.019531,-0.020016,-0.020001,-0.01889,-0.020077,-0.020091
0.65,-0.020049,-0.019263,-0.020017,-0.020001,-0.018514,-0.020027,-0.020047
0.7,-0.019999,-0.018951,-0.020017,-0.020001,-0.018101,-0.01997,-0.019996
0.75,-0.019942,-0.018595,-0.020017,-0.020001,-0.017654,-0.019904,-0.019938
0.8,-0.019878,-0.018201,-0.020016,-0.020001,-0.017179,-0.01983,-0.019873
0.85,-0.019808,-0.017771,-0.020014,-0.020001,-0.016679,-0.019748,-0.019802
0.9,-0.019732,-0.017308,-0.020012,-0.020001,-0.016157,-0.019659,-0.019724
0.95,-0.019649,-0.016816,-0.020009,-0.020001,-0.015617,-0.019563,-0.019641
1,-0.019562,-0.016299,-0.020006,-0.020001,-0.015062,-0.01946,-0.019552
1.05,-0.019469,-0.015759,-0.020001,-0.02,-0.014495,-0.019351,-0.019457
1.1,-0.01937,-0.015201,-0.019996,-0.02,-0.013919,-0.019235,-0.019357
1.15,-0.019267,-0.014627,-0.019989,-0.019999,-0.013335,-0.019113,-0.019252
1.2,-0.01916,-0.014039,-0.019982,-0.019999,-0.012746,-0.018985,-0.019142
1.25,-0.019047,-0.013441,-0.019974,-0.019998,-0.012154,-0.018851,-0.019028
1.3,-0.018931,-0.012835,-0.019964,-0.019997,-0.01156,-0.018712,-0.018909
1.35,-0.01881,-0.012223,-0.019954,-0.019996,-0.010966,-0.018568,-0.018786
1.4,-0.018686,-0.011607,-0.019942,-0.019995,-0.010374,-0.018419,-0.018659
1.45,-0.018558,-0.010989,-0.019929,-0.019994,-0.0097839,-0.018266,-0.018528
1.5,-0.018426,-0.01037,-0.019915,-0.019993,-0.0091978,-0.018108,-0.018394
1.55,-0.018292,-0.0097531,-0.0199,-0.019991,-0.0086165,-0.017945,-0.018257
1.6,-0.018154,-0.0091382,-0.019884,-0.01999,-0.0080407,-0.017779,-0.018116
1.65,-0.018013,-0.0085269,-0.019866,-0.019988,-0.0074714,-0.017609,-0.017972
1.7,-0.017869,-0.0079204,-0.019847,-0.019987,-0.0069092,-0.017436,-0.017825
1.75,-0.017722,-0.0073196,-0.019827,-0.019985,-0.0063546,-0.017259,-0.017675
1.8,-0.017573,-0.0067253,-0.019805,-0.019983,-0.0058082,-0.017079,-0.017522
1.85,-0.017422,-0.0061384,-0.019782,-0.019981,-0.0052705,-0.016896,-0.017368
1.9,-0.017268,-0.0055594,-0.019758,-0.019979,-0.0047417,-0.016711,-0.01721
1.95,-0.017112,-0.0049889,-0.019732,-0.019976,-0.0042222,-0.016522,-0.017051
2,-0.016954,-0.0044274,-0.019705,-0.019974,-0.0037122,-0.016332,-0.016889
2.05,-0.016794,-0.0038753,-0.019677,-0.019971,-0.0032119,-0.016139,-0.016725
2.1,-0.016632,-0.0033329,-0.019647,-0.019969,-0.0027214,-0.015944,-0.01656
2.15,-0.016468,-0.0028005,-0.019616,-0.019966,-0.0022409,-0.015747,-0.016393
2.2,-0.016303,-0.0022783,-0.019583,-0.019963,-0.0017702,-0.015549,-0.016224
2.25,-0.016136,-0.0017663,-0.019549,-0.01996,-0.0013095,-0.015348,-0.016053
2.3,-0.015968,-0.0012648,-0.019514,-0.019956,-0.00085871,-0.015147,-0.015881
2.35,-0.015798,-0.0007737,-0.019477,-0.019953,-0.00041777,-0.014944,-0.015708
2.4,-0.015627,-0.00029308,-0.019439,-0.019949,1.3398e-05,-0.01474,-0.015533
2.45,-0.015455,0.00017711,-0.019399,-0.019946,0.0004349,-0.014535,-0.015357
2.5,-0.015282,0.00063691,-0.019358,-0.019942,0.00084687,-0.014329,-0.015181
2.55,-0.015108,0.0010864,-0.019316,-0.019938,0.0012494,-0.014123,-0.015003
2.6,-0.014933,0.0015258,-0.019272,-0.019934,0.0016428,-0.013915,-0.014824
2.65,-0.014758,0.0019551,-0.019226,-0.019929,0.0020271,-0.013708,-0.014644
2.7,-0.014581,0.0023745,-0.01918,-0.019925,0.0024025,-0.0135,-0.014464
2.75,-0.014404,0.0027842,-0.019132,-0.01992,0.0027692,-0.013291,-0.014283
2.8,-0.014226,0.0031843,-0.019083,-0.019916,0.0031274,-0.013083,-0.014102
2.85,-0.014048,0.0035751,-0.019032,-0.019911,0.0034773,-0.012875,-0.01392
2.9,-0.013869,0.0039567,-0.01898,-0.019906,0.0038191,-0.012666,-0.013737
2.95,-0.01369,0.0043295,-0.018927,-0.019901,0.004153,-0.012458,-0.013554
3,-0.01351,0.0046934,-0.018872,-0.019895,0.0044792,-0.01225,-0.013371
3.05,-0.01333,0.0050489,-0.018816,-0.01989,0.004798,-0.012042,-0.013188
3.1,-0.01315,0.0053961,-0.018759,-0.019884,0.0051095,-0.011835,-0.013004
3.15,-0.01297,0.0057352,-0.0187,-0.019878,0.0054139,-0.011629,-0.012821
3.2,-0.01279,0.0060664,-0.01864,-0.019872,0.0057114,-0.011422,-0.012637
3.25,-0.012609,0.0063901,-0.018579,-0.019866,0.0060023,-0.011217,-0.012453
3.3,-0.012429,0.0067063,-0.018517,-0.01986,0.0062867,-0.011012,-0.01227
3.35,-0.012248,0.0070153,-0.018453,-0.019854,0.0065648,-0.010808,-0.012086
3.4,-0.012068,0.0073173,-0.018389,-0.019847,0.0068368,-0.010605,-0.011903
3.45,-0.011888,0.0076126,-0.018323,-0.019841,0.0071029,-0.010403,-0.01172
3.5,-0.011708,0.0079013,-0.018255,-0.019834,0.0073633,-0.010202,-0.011537
3.55,-0.011529,0.0081836,-0.018187,-0.019827,0.0076181,-0.010002,-0.011355
3.6,-0.011349,0.0084597,-0.018118,-0.01982,0.0078675,-0.009803,-0.011173
3.65,-0.01117,0.0087299,-0.018047,-0.019812,0.0081116,-0.0096051,-0.010992
3.7,-0.010992,0.0089942,-0.017976,-0.019805,0.0083508,-0.0094084,-0.01081
3.75,-0.010814,0.0092529,-0.017903,-0.019797,0.008585,-0.0092128,-0.01063
3.8,-0.010636,0.0095062,-0.017829,-0.01979,0.0088144,-0.0090185,-0.01045
3.85,-0.010459,0.0097543,-0.017754,-0.019782,0.0090393,-0.0088255,-0.010271
3.9,-0.010282,0.0099972,-0.017678,-0.019774,0.0092596,-0.0086337,-0.010092
3.95,-0.010106,0.010235,-0.017601,-0.019766,0.0094757,-0.0084433,-0.0099137
4,-0.0099306,0.010468,-0.017524,-0.019757,0.0096875,-0.0082542,-0.0097363
4.05,-0.0097558,0.010697,-0.017445,-0.019749,0.0098952,-0.0080666,-0.0095597
4.1,-0.0095817,0.010921,-0.017365,-0.01974,0.010099,-0.0078803,-0.0093838
4.15,-0.0094082,0.011141,-0.017284,-0.019732,0.010299,-0.0076954,-0.0092087
4.2,-0.0092355,0.011356,-0.017203,-0.019723,0.010495,-0.007512,-0.0090345
4.25,-0.0090636,0.011568,-0.01712,-0.019714,0.010688,-0.00733,-0.0088611
4.3,-0.0088924,0.011775,-0.017037,-0.019705,0.010877,-0.0071494,-0.0086886
4.35,-0.0087221,0.011979,-0.016952,-0.019695,0.011063,-0.0069704,-0.008517
4.4,-0.0085525,0.012179,-0.016867,-0.019686,0.011246,-0.0067928,-0.0083464
4.45,-0.0083839,0.012375,-0.016781,-0.019676,0.011425,-0.0066167,-0.0081767
4.5,-0.0082161,0.012568,-0.016694,-0.019667,0.011601,-0.0064421,-0.008008
4.55,-0.0080492,0.012757,-0.016607,-0.019657,0.011774,-0.006269,-0.0078402
4.6,-0.0078832,0.012943,-0.016518,-0.019647,0.011945,-0.0060973,-0.0076735
4.65,-0.0077182,0.013126,-0.016429,-0.019637,0.012112,-0.0059272,-0.0075078
4.7,-0.0075541,0.013306,-0.01634,-0.019627,0.012277,-0.0057586,-0.0073431
4.75,-0.007391,0.013483,-0.016249,-0.019616,0.012439,-0.0055914,-0.0071795
4.8,-0.0072289,0.013657,-0.016158,-0.019606,0.012599,-0.0054258,-0.0070169
4.85,-0.0070677,0.013829,-0.016066,-0.019595,0.012756,-0.0052616,-0.0068555
4.9,-0.0069076,0.013997,-0.015973,-0.019584,0.01291,-0.0050989,-0.0066951
4.95,-0.0067485,0.014163,-0.01588,-0.019574,0.013062,-0.0049377,-0.0065358
5,-0.0065904,0.014326,-0.015786,-0.019563,0.013212,-0.004778,-0.0063777
5.05,-0.0064333,0.014487,-0.015692,-0.019551,0.01336,-0.0046198,-0.0062206
5.1,-0.0062773,0.014645,-0.015597,-0.01954,0.013505,-0.004463,-0.0060647
5.15,-0.0061224,0.014801,-0.015501,-0.019529,0.013648,-0.0043076,-0.0059099
5.2,-0.0059685,0.014955,-0.015405,-0.019517,0.01379,-0.0041537,-0.0057562
5.25,-0.0058157,0.015106,-0.015309,-0.019506,0.013929,-0.0040012,-0.0056037
5.3,-0.005664,0.015256,-0.015211,-0.019494,0.014066,-0.0038501,-0.0054523
5.35,-0.0055133,0.015403,-0.015114,-0.019482,0.014202,-0.0037005,-0.005302
5.4,-0.0053637,0.015548,-0.015015,-0.01947,0.014335,-0.0035522,-0.0051529
5.45,-0.0052152,0.015691,-0.014917,-0.019458,0.014467,-0.0034054,-0.005005
5.5,-0.0050678,0.015832,-0.014817,-0.019446,0.014597,-0.0032599,-0.0048581
5.55,-0.0049215,0.015972,-0.014718,-0.019434,0.014725,-0.0031157,-0.0047125
5.6,-0.0047763,0.016109,-0.014618,-0.019421,0.014852,-0.0029729,-0.004568
5.65,-0.0046321,0.016245,-0.014517,-0.019409,0.014977,-0.0028315,-0.0044246
5.7,-0.0044891,0.016379,-0.014416,-0.019396,0.015101,-0.0026914,-0.0042824
5.75,-0.0043472,0.016511,-0.014315,-0.019383,0.015223,-0.0025525,-0.0041413
5.8,-0.0042063,0.016642,-0.014213,-0.01937,0.015343,-0.002415,-0.0040013
5.85,-0.0040665,0.016771,-0.014111,-0.019357,0.015462,-0.0022788,-0.0038625
5.9,-0.0039278,0.016899,-0.014009,-0.019344,0.01558,-0.0021438,-0.0037248
5.95,-0.0037902,0.017025,-0.013906,-0.019331,0.015696,-0.0020101,-0.0035882
6,-0.0036537,0.017149,-0.013803,-0.019318,0.015811,-0.0018777,-0.0034528
6.05,-0.0035183,0.017273,-0.0137,-0.019304,0.015924,-0.0017464,-0.0033185
6.1,-0.0033839,0.017394,-0.013596,-0.019291,0.016036,-0.0016164,-0.0031852
6.15,-0.0032506,0.017515,-0.013493,-0.019277,0.016148,-0.0014876,-0.0030531
6.2,-0.0031184,0.017634,-0.013388,-0.019263,0.016257,-0.00136,-0.0029221
6.25,-0.0029872,0.017752,-0.013284,-0.019249,0.016366,-0.0012335,-0.0027922
6.3,-0.0028571,0.017868,-0.013179,-0.019235,0.016473,-0.0011082,-0.0026633
6.35,-0.002728,0.017984,-0.013074,-0.019221,0.01658,-0.00098406,-0.0025356
6.4,-0.0026,0.018098,-0.012969,-0.019207,0.016685,-0.00086104,-0.0024089
6.45,-0.002473,0.018211,-0.012864,-0.019193,0.016789,-0.00073913,-0.0022832
6.5,-0.0023471,0.018322,-0.012758,-0.019179,0.016892,-0.00061833,-0.0021586
6.55,-0.0022221,0.018433,-0.012652,-0.019164,0.016995,-0.00049862,-0.0020351
6.6,-0.0020982,0.018543,-0.012546,-0.01915,0.017096,-0.00037999,-0.0019126
6.65,-0.0019753,0.018651,-0.01244,-0.019135,0.017196,-0.00026242,-0.0017911
6.7,-0.0018534,0.018759,-0.012334,-0.01912,0.017295,-0.0001459,-0.0016707
6.75,-0.0017325,0.018866,-0.012228,-0.019106,0.017393,-3.0414e-05,-0.0015513
6.8,-0.0016126,0.018971,-0.012121,-0.019091,0.017491,8.4047e-05,-0.0014328
6.85,-0.0014937,0.019076,-0.012014,-0.019076,0.017587,0.0001975,-0.0013154
6.9,-0.0013758,0.019179,-0.011907,-0.019061,0.017683,0.00030995,-0.001199
6.95,-0.0012588,0.019282,-0.011801,-0.019045,0.017777,0.00042142,-0.0010835
7,-0.0011427,0.019384,-0.011693,-0.01903,0.017871,0.00053192,-0.000969
7.05,-0.0010277,0.019485,-0.011586,-0.019015,0.017964,0.00064146,-0.00085546
7.1,-0.00091353,0.019585,-0.011479,-0.018999,0.018057,0.00075006,-0.00074287
7.15,-0.00080033,0.019685,-0.011372,-0.018984,0.018148,0.00085772,-0.00063123
7.2,-0.00068805,0.019783,-0.011264,-0.018968,0.018239,0.00096445,-0.00052051
7.25,-0.00057669,0.019881,-0.011157,-0.018952,0.018329,0.0010703,-0.00041072
7.3,-0.00046624,0.019978,-0.01105,-0.018937,0.018419,0.0011752,-0.00030185
7.35,-0.00035669,0.020074,-0.010942,-0.018921,0.018507,0.0012793,-0.00019388
7.4,-0.00024804,0.02017,-0.010834,-0.018905,0.018595,0.0013824,-8.6809e-05
7.45,-0.00014027,0.020265,-0.010727,-0.018889,0.018683,0.0014847,1.9376e-05
7.5,-3.3369e-05,0.020359,-0.010619,-0.018873,0.018769,0.0015862,0.00012468
7.55,7.2662e-05,0.020452,-0.010512,-0.018857,0.018855,0.0016868,0.00022912
7.6,0.00017783,0.020545,-0.010404,-0.01884,0.01894,0.0017866,0.0003327
7.65,0.00028216,0.020637,-0.010296,-0.018824,0.019025,0.0018856,0.00043543
7.7,0.00038564,0.020728,-0.010189,-0.018808,0.019109,0.0019837,0.00053732
7.75,0.00048828,0.020819,-0.010081,-0.018791,0.019193,0.0020811,0.00063838
7.8,0.00059011,0.02091,-0.0099737,-0.018774,0.019276,0.0021777,0.00073861
7.85,0.00069112,0.020999,-0.0098661,-0.018758,0.019358,0.0022735,0.00083803
7.9,0.00079132,0.021088,-0.0097586,-0.018741,0.01944,0.0023685,0.00093664
7.95,0.00089072,0.021177,-0.0096512,-0.018724,0.019521,0.0024628,0.0010345
8,0.00098933,0.021265,-0.0095437,-0.018707,0.019602,0.0025564,0.0011315
8.05,0.0010872,0.021352,-0.0094364,-0.01869,0.019682,0.0026492,0.0012277
8.1,0.0011842,0.021439,-0.0093291,-0.018673,0.019762,0.0027413,0.0013232
8.15,0.0012805,0.021525,-0.0092218,-0.018656,0.019841,0.0028326,0.0014179
8.2,0.001376,0.021611,-0.0091147,-0.018639,0.01992,0.0029233,0.0015119
8.25,0.0014708,0.021696,-0.0090076,-0.018622,0.019998,0.0030133,0.0016051
8.3,0.0015648,0.021781,-0.0089006,-0.018605,0.020076,0.0031025,0.0016976
8.35,0.0016581,0.021865,-0.0087936,-0.018587,0.020153,0.0031911,0.0017893
8.4,0.0017507,0.021949,-0.0086868,-0.01857,0.02023,0.0032791,0.0018804
8.45,0.0018426,0.022033,-0.0085801,-0.018552,0.020307,0.0033663,0.0019707
8.5,0.0019337,0.022115,-0.0084734,-0.018535,0.020383,0.0034529,0.0020603
8.55,0.0020242,0.022198,-0.0083669,-0.018517,0.020458,0.0035389,0.0021492
8.6,0.0021139,0.02228,-0.0082605,-0.0185,0.020533,0.0036242,0.0022375
8.65,0.002203,0.022362,-0.0081542,-0.018482,0.020608,0.003709,0.002325
8.7,0.0022914,0.022443,-0.008048,-0.018464,0.020683,0.003793,0.0024119
8.75,0.0023791,0.022524,-0.007942,-0.018446,0.020757,0.0038765,0.0024981
8.8,0.0024662,0.022604,-0.007836,-0.018428,0.02083,0.0039594,0.0025837
8.85,0.0025526,0.022684,-0.0077303,-0.01841,0.020903,0.0040417,0.0026686
8.9,0.0026383,0.022764,-0.0076246,-0.018392,0.020976,0.0041234,0.0027529
8.95,0.0027234,0.022843,-0.0075191,-0.018374,0.021049,0.0042045,0.0028365
9,0.0028079,0.022922,-0.0074137,-0.018356,0.021121,0.004285,0.0029195
9.05,0.0028917,0.023001,-0.0073085,-0.018337,0.021193,0.004365,0.0030019
9.1,0.0029749,0.023079,-0.0072034,-0.018319,0.021264,0.0044444,0.0030837
9.15,0.0030575,0.023157,-0.0070985,-0.018301,0.021335,0.0045233,0.0031648
9.2,0.0031395,0.023235,-0.0069938,-0.018282,0.021406,0.0046016,0.0032454
9.25,0.0032209,0.023312,-0.0068892,-0.018264,0.021476,0.0046794,0.0033254
9.3,0.0033017,0.023389,-0.0067848,-0.018245,0.021546,0.0047566,0.0034048
9.35,0.0033819,0.023465,-0.0066805,-0.018227,0.021616,0.0048334,0.0034836
9.4,0.0034616,0.023542,-0.0065765,-0.018208,0.021686,0.0049096,0.0035618
9.45,0.0035406,0.023618,-0.0064726,-0.018189,0.021755,0.0049853,0.0036395
9.5,0.0036191,0.023693,-0.0063689,-0.018171,0.021824,0.0050605,0.0037166
9.55,0.0036971,0.023769,-0.0062653,-0.018152,0.021893,0.0051352,0.0037932
9.6,0.0037744,0.023844,-0.006162,-0.018133,0.021961,0.0052094,0.0038692
9.65,0.0038513,0.023919,-0.0060588,-0.018114,0.022029,0.0052831,0.0039447
9.7,0.0039276,0.023993,-0.0059559,-0.018095,0.022097,0.0053564,0.0040196
9.75,0.0040033,0.024067,-0.0058531,-0.018076,0.022164,0.0054291,0.004094
9.8,0.0040785,0.024142,-0.0057505,-0.018057,0.022232,0.0055014,0.0041679
9.85,0.0041532,0.024215,-0.0056481,-0.018038,0.022299,0.0055733,0.0042413
9.9,0.0042274,0.024289,-0.0055459,-0.018018,0.022366,0.0056447,0.0043142
9.95,0.004301,0.024362,-0.005444,-0.017999,0.022432,0.0057156,0.0043865
10,0.004301,0.024434,-0.0053425,-0.01798,0.022495,0.0057532,0.0043937
10.05,0.004301,0.024504,-0.0052416,-0.017961,0.022556,0.0057907,0.0044008
10.1,0.004301,0.024573,-0.0051411,-0.017941,0.022615,0.0058279,0.004408
10.15,0.004301,0.024639,-0.0050412,-0.017922,0.02267,0.0058649,0.0044151
10.2,0.004301,0.024702,-0.0049418,-0.017903,0.022724,0.0059017,0.0044222
10.25,0.004301,0.024763,-0.0048429,-0.017884,0.022774,0.0059383,0.0044293
10.3,0.004301,0.024822,-0.0047444,-0.017865,0.022823,0.0059747,0.0044364
10.35,0.004301,0.024878,-0.0046465,-0.017845,0.022869,0.0060109,0.0044435
10.4,0.004301,0.024931,-0.0045491,-0.017826,0.022913,0.0060469,0.0044506
10.45,0.004301,0.024982,-0.0044522,-0.017807,0.022955,0.0060828,0.0044576
10.5,0.004301,0.025031,-0.0043558,-0.017788,0.022994,0.0061184,0.0044647
10.55,0.004301,0.025077,-0.0042598,-0.017769,0.023032,0.0061538,0.0044718
10.6,0.004301,0.02512,-0.0041644,-0.01775,0.023068,0.0061891,0.0044788
10.65,0.004301,0.025162,-0.0040694,-0.017731,0.023102,0.0062241,0.0044858
10.7,0.004301,0.025201,-0.0039749,-0.017711,0.023134,0.006259,0.0044929
10.75,0.004301,0.025239,-0.0038809,-0.017692,0.023165,0.0062937,0.0044999
10.8,0.004301,0.025274,-0.0037874,-0.017673,0.023194,0.0063282,0.0045069
10.85,0.004301,0.025308,-0.0036943,-0.017654,0.023221,0.0063626,0.0045139
10.9,0.004301,0.02534,-0.0036018,-0.017635,0.023247,0.0063967,0.0045209
10.95,0.004301,0.02537,-0.0035097,-0.017616,0.023272,0.0064307,0.0045279
11,0.004301,0.025398,-0.003418,-0.017597,0.023295,0.0064645,0.0045349
11.05,0.004301,0.025425,-0.0033269,-0.017578,0.023317,0.0064981,0.0045418
11.1,0.004301,0.025451,-0.0032361,-0.017559,0.023338,0.0065316,0.0045488
11.15,0.004301,0.025475,-0.0031459,-0.01754,0.023358,0.0065649,0.0045557
11.2,0.004301,0.025498,-0.0030561,-0.017521,0.023377,0.006598,0.0045627
11.25,0.004301,0.02552,-0.0029668,-0.017502,0.023395,0.006631,0.0045696
11.3,0.004301,0.02554,-0.0028779,-0.017483,0.023412,0.0066637,0.0045765
11.35,0.004301,0.02556,-0.0027895,-0.017464,0.023428,0.0066964,0.0045835
11.4,0.004301,0.025578,-0.0027015,-0.017445,0.023443,0.0067288,0.0045904
11.45,0.004301,0.025595,-0.002614,-0.017426,0.023457,0.0067611,0.0045973
11.5,0.004301,0.025612,-0.0025269,-0.017407,0.023471,0.0067933,0.0046042
11.55,0.004301,0.025627,-0.0024403,-0.017388,0.023483,0.0068253,0.004611
11.6,0.004301,0.025642,-0.0023541,-0.017369,0.023496,0.0068571,0.0046179
11.65,0.004301,0.025656,-0.0022683,-0.01735,0.023507,0.0068888,0.0046248
11.7,0.004301,0.025669,-0.002183,-0.017331,0.023518,0.0069203,0.0046316
11.75,0.004301,0.025682,-0.0020981,-0.017312,0.023528,0.0069517,0.0046385
11.8,0.004301,0.025693,-0.0020136,-0.017293,0.023538,0.0069829,0.0046453
11.85,0.004301,0.025704,-0.0019296,-0.017275,0.023548,0.0070139,0.0046522
11.9,0.004301,0.025715,-0.001846,-0.017256,0.023556,0.0070449,0.004659
11.95,0.004301,0.025725,-0.0017628,-0.017237,0.023565,0.0070756,0.0046658
12,0.004301,0.025734,-0.0016801,-0.017218,0.023573,0.0071063,0.0046726
12.05,0.004301,0.025743,-0.0015977,-0.017199,0.02358,0.0071367,0.0046794
12.1,0.004301,0.025752,-0.0015158,-0.01718,0.023587,0.0071671,0.0046862
12.15,0.004301,0.02576,-0.0014343,-0.017161,0.023594,0.0071973,0.004693
12.2,0.004301,0.025768,-0.0013532,-0.017142,0.0236,0.0072273,0.0046998
12.25,0.004301,0.025775,-0.0012725,-0.017124,0.023606,0.0072572,0.0047066
12.3,0.004301,0.025782,-0.0011923,-0.017105,0.023612,0.007287,0.0047133
12.35,0.004301,0.025788,-0.0011124,-0.017086,0.023618,0.0073167,0.0047201
12.4,0.004301,0.025794,-0.001033,-0.017067,0.023623,0.0073462,0.0047268
12.45,0.004301,0.0258,-0.00095391,-0.017048,0.023628,0.0073755,0.0047336
12.5,0.004301,0.025805,-0.00087526,-0.01703,0.023632,0.0074048,0.0047403
12.55,0.004301,0.025811,-0.000797,-0.017011,0.023637,0.0074339,0.004747
12.6,0.004301,0.025816,-0.00071914,-0.016992,0.023641,0.0074628,0.0047537
12.65,0.004301,0.02582,-0.00064168,-0.016973,0.023645,0.0074917,0.0047604
12.7,0.004301,0.025825,-0.00056461,-0.016955,0.023648,0.0075204,0.0047671
12.75,0.004301,0.025829,-0.00048793,-0.016936,0.023652,0.007549,0.0047738
12.8,0.004301,0.025833,-0.00041163,-0.016917,0.023655,0.0075774,0.0047805
12.85,0.004301,0.025837,-0.00033572,-0.016899,0.023659,0.0076058,0.0047872
12.9,0.004301,0.02584,-0.0002602,-0.01688,0.023662,0.007634,0.0047939
12.95,0.004301,0.025844,-0.00018505,-0.016861,0.023665,0.0076621,0.0048005
13,0.004301,0.025847,-0.00011029,-0.016842,0.023667,0.00769,0.0048072
13.05,0.004301,0.02585,-3.5902e-05,-0.016824,0.02367,0.0077179,0.0048138
13.1,0.004301,0.025853,3.811e-05,-0.016805,0.023672,0.0077456,0.0048205
13.15,0.004301,0.025856,0.00011175,-0.016786,0.023675,0.0077732,0.0048271
13.2,0.004301,0.025858,0.00018502,-0.016768,0.023677,0.0078007,0.0048337
13.25,0.004301,0.025861,0.00025792,-0.016749,0.023679,0.0078281,0.0048403
13.3,0.004301,0.025863,0.00033045,-0.016731,0.023681,0.0078553,0.0048469
13.35,0.004301,0.025865,0.00040262,-0.016712,0.023683,0.0078824,0.0048535
13.4,0.004301,0.025868,0.00047442,-0.016693,0.023685,0.0079095,0.0048601
13.45,0.004301,0.02587,0.00054587,-0.016675,0.023686,0.0079364,0.0048667
13.5,0.004301,0.025871,0.00061695,-0.016656,0.023688,0.0079632,0.0048733
13.55,0.004301,0.025873,0.00068768,-0.016638,0.023689,0.0079898,0.0048798
13.6,0.004301,0.025875,0.00075805,-0.016619,0.023691,0.0080164,0.0048864
13.65,0.004301,0.025877,0.00082807,-0.0166,0.023692,0.0080429,0.004893
13.7,0.004301,0.025878,0.00089774,-0.016582,0.023694,0.0080692,0.0048995
13.75,0.004301,0.02588,0.00096706,-0.016563,0.023695,0.0080955,0.004906
13.8,0.004301,0.025881,0.001036,-0.016545,0.023696,0.0081216,0.0049126
13.85,0.004301,0.025882,0.0011047,-0.016526,0.023697,0.0081476,0.0049191
13.9,0.004301,0.025884,0.0011729,-0.016508,0.023698,0.0081735,0.0049256
13.95,0.004301,0.025885,0.0012409,-0.016489,0.023699,0.0081994,0.0049321
14,0.004301,0.025886,0.0013085,-0.016471,0.0237,0.0082251,0.0049386
14.05,0.004301,0.025887,0.0013758,-0.016452,0.023701,0.0082507,0.0049451
14.1,0.004301,0.025888,0.0014427,-0.016434,0.023702,0.0082762,0.0049516
14.15,0.004301,0.025889,0.0015093,-0.016415,0.023703,0.0083016,0.0049581
14.2,0.004301,0.02589,0.0015756,-0.016397,0.023704,0.0083269,0.0049645
14.25,0.004301,0.025891,0.0016415,-0.016378,0.023704,0.0083521,0.004971
14.3,0.004301,0.025892,0.0017071,-0.01636,0.023705,0.0083772,0.0049775
14.35,0.004301,0.025893,0.0017724,-0.016342,0.023706,0.0084022,0.0049839
14.4,0.004301,0.025893,0.0018373,-0.016323,0.023706,0.0084272,0.0049903
14.45,0.004301,0.025894,0.001902,-0.016305,0.023707,0.008452,0.0049968
14.5,0.004301,0.025895,0.0019663,-0.016286,0.023708,0.0084767,0.0050032
14.55,0.004301,0.025895,0.0020303,-0.016268,0.023708,0.0085013,0.0050096
14.6,0.004301,0.025896,0.002094,-0.01625,0.023709,0.0085258,0.005016
14.65,0.004301,0.025897,0.0021573,-0.016231,0.023709,0.0085503,0.0050224
14.7,0.004301,0.025897,0.0022204,-0.016213,0.02371,0.0085746,0.0050288
14.75,0.004301,0.025898,0.0022831,-0.016195,0.02371,0.0085989,0.0050352
14.8,0.004301,0.025898,0.0023456,-0.016176,0.023711,0.008623,0.0050416
14.85,0.004301,0.025899,0.0024077,-0.016158,0.023711,0.0086471,0.005048
14.9,0.004301,0.025899,0.0024695,-0.01614,0.023711,0.0086711,0.0050543
14.95,0.004301,0.0259,0.002531,-0.016121,0.023712,0.008695,0.0050607
15,0.004301,0.0259,0.0025922,-0.016103,0.023712,0.0087188,0.0050671
15.05,0.004301,0.0259,0.0026531,-0.016085,0.023712,0.0087425,0.0050734
15.1,0.004301,0.025901,0.0027137,-0.016066,0.023713,0.0087661,0.0050797
15.15,0.004301,0.025901,0.0027741,-0.016048,0.023713,0.0087897,0.0050861
15.2,0.004301,0.025902,0.0028341,-0.01603,0.023713,0.0088131,0.0050924
15.25,0.004301,0.025902,0.0028938,-0.016011,0.023714,0.0088365,0.0050987
15.3,0.004301,0.025902,0.0029532,-0.015993,0.023714,0.0088598,0.005105
15.35,0.004301,0.025902,0.0030124,-0.015975,0.023714,0.008883,0.0051113
15.4,0.004301,0.025903,0.0030712,-0.015957,0.023714,0.0089061,0.0051176
15.45,0.004301,0.025903,0.0031298,-0.015939,0.023715,0.0089291,0.0051239
15.5,0.004301,0.025903,0.003188,-0.01592,0.023715,0.0089521,0.0051302
15.55,0.004301,0.025903,0.003246,-0.015902,0.023715,0.0089749,0.0051365
15.6,0.004301,0.025904,0.0033037,-0.015884,0.023715,0.0089977,0.0051427
15.65,0.004301,0.025904,0.0033612,-0.015866,0.023715,0.0090204,0.005149
15.7,0.004301,0.025904,0.0034183,-0.015848,0.023716,0.0090431,0.0051553
15.75,0.004301,0.025904,0.0034752,-0.015829,0.023716,0.0090656,0.0051615
15.8,0.004301,0.025905,0.0035318,-0.015811,0.023716,0.0090881,0.0051678
15.85,0.004301,0.025905,0.0035881,-0.015793,0.023716,0.0091105,0.005174
15.9,0.004301,0.025905,0.0036442,-0.015775,0.023716,0.0091328,0.0051802
15.95,0.004301,0.025905,0.0037,-0.015757,0.023716,0.009155,0.0051864
16,0.004301,0.025905,0.0037555,-0.015739,0.023716,0.0091772,0.0051926
16.05,0.004301,0.025905,0.0038107,-0.015721,0.023717,0.0091993,0.0051989
16.1,0.004301,0.025905,0.0038657,-0.015702,0.023717,0.0092213,0.0052051
16.15,0.004301,0.025906,0.0039204,-0.015684,0.023717,0.0092432,0.0052112
16.2,0.004301,0.025906,0.0039748,-0.015666,0.023717,0.0092651,0.0052174
16.25,0.004301,0.025906,0.004029,-0.015648,0.023717,0.0092869,0.0052236
16.3,0.004301,0.025906,0.004083,-0.01563,0.023717,0.0093086,0.0052298
16.35,0.004301,0.025906,0.0041366,-0.015612,0.023717,0.0093303,0.0052359
16.4,0.004301,0.025906,0.00419,-0.015594,0.023717,0.0093518,0.0052421
16.45,0.004301,0.025906,0.0042432,-0.015576,0.023717,0.0093733,0.0052483
16.5,0.004301,0.025906,0.0042961,-0.015558,0.023717,0.0093948,0.0052544
16.55,0.004301,0.025906,0.0043487,-0.01554,0.023717,0.0094161,0.0052605
16.6,0.004301,0.025907,0.0044011,-0.015522,0.023718,0.0094374,0.0052667
16.65,0.004301,0.025907,0.0044533,-0.015504,0.023718,0.0094586,0.0052728
16.7,0.004301,0.025907,0.0045052,-0.015486,0.023718,0.0094798,0.0052789
16.75,0.004301,0.025907,0.0045568,-0.015468,0.023718,0.0095009,0.005285
16.8,0.004301,0.025907,0.0046082,-0.01545,0.023718,0.0095219,0.0052911
16.85,0.004301,0.025907,0.0046594,-0.015432,0.023718,0.0095428,0.0052972
16.9,0.004301,0.025907,0.0047103,-0.015414,0.023718,0.0095637,0.0053033
16.95,0.004301,0.025907,0.004761,-0.015396,0.023718,0.0095845,0.0053094
17,0.004301,0.025907,0.0048115,-0.015378,0.023718,0.0096053,0.0053155
17.05,0.004301,0.025907,0.0048617,-0.01536,0.023718,0.009626,0.0053216
17.1,0.004301,0.025907,0.0049116,-0.015342,0.023718,0.0096466,0.0053276
17.15,0.004301,0.025907,0.0049614,-0.015324,0.023718,0.0096671,0.0053337
17.2,0.004301,0.025907,0.0050109,-0.015307,0.023718,0.0096876,0.0053397
17.25,0.004301,0.025907,0.0050601,-0.015289,0.023718,0.009708,0.0053458
17.3,0.004301,0.025907,0.0051092,-0.015271,0.023718,0.0097284,0.0053518
17.35,0.004301,0.025907,0.005158,-0.015253,0.023718,0.0097487,0.0053578
17.4,0.004301,0.025907,0.0052065,-0.015235,0.023718,0.0097689,0.0053639
17.45,0.004301,0.025908,0.0052549,-0.015217,0.023718,0.0097891,0.0053699
17.5,0.004301,0.025908,0.005303,-0.015199,0.023718,0.0098092,0.0053759
17.55,0.004301,0.025908,0.0053509,-0.015182,0.023718,0.0098293,0.0053819
17.6,0.004301,0.025908,0.0053986,-0.015164,0.023718,0.0098493,0.0053879
17.65,0.004301,0.025908,0.005446,-0.015146,0.023718,0.0098692,0.0053939
17.7,0.004301,0.025908,0.0054933,-0.015128,0.023718,0.0098891,0.0053999
17.75,0.004301,0.025908,0.0055403,-0.01511,0.023718,0.0099089,0.0054059
17.8,0.004301,0.025908,0.0055871,-0.015093,0.023719,0.0099286,0.0054118
17.85,0.004301,0.025908,0.0056337,-0.015075,0.023719,0.0099483,0.0054178
17.9,0.004301,0.025908,0.00568,-0.015057,0.023719,0.009968,0.0054238
17.95,0.004301,0.025908,0.0057262,-0.015039,0.023719,0.0099876,0.0054297
18,0.004301,0.025908,0.0057721,-0.015021,0.023719,0.010007,0.0054357
18.05,0.004301,0.025908,0.0058179,-0.015004,0.023719,0.010027,0.0054416
18.1,0.004301,0.025908,0.0058634,-0.014986,0.023719,0.010046,0.0054475
18.15,0.004301,0.025908,0.0059087,-0.014968,0.023719,0.010065,0.0054535
18.2,0.004301,0.025908,0.0059538,-0.014951,0.023719,0.010085,0.0054594
18.25,0.004301,0.025908,0.0059987,-0.014933,0.023719,0.010104,0.0054653
18.3,0.004301,0.025908,0.0060434,-0.014915,0.023719,0.010123,0.0054712
18.35,0.004301,0.025908,0.0060879,-0.014897,0.023719,0.010142,0.0054771
18.4,0.004301,0.025908,0.0061322,-0.01488,0.023719,0.010161,0.005483
18.45,0.004301,0.025908,0.0061762,-0.014862,0.023719,0.01018,0.0054889
18.5,0.004301,0.025908,0.0062201,-0.014844,0.023719,0.010199,0.0054948
18.55,0.004301,0.025908,0.0062638,-0.014827,0.023719,0.010218,0.0055007
18.6,0.004301,0.025908,0.0063073,-0.014809,0.023719,0.010237,0.0055066
18.65,0.004301,0.025908,0.0063506,-0.014792,0.023719,0.010256,0.0055124
18.7,0.004301,0.025908,0.0063937,-0.014774,0.023719,0.010275,0.0055183
18.75,0.004301,0.025908,0.0064366,-0.014756,0.023719,0.010293,0.0055241
18.8,0.004301,0.025908,0.0064793,-0.014739,0.023719,0.010312,0.00553
18.85,0.004301,0.025908,0.0065218,-0.014721,0.023719,0.01033,0.0055358
18.9,0.004301,0.025908,0.0065641,-0.014704,0.023719,0.010349,0.0055417
18.95,0.004301,0.025908,0.0066063,-0.014686,0.023719,0.010368,0.0055475
19,0.004301,0.025908,0.0066482,-0.014668,0.023719,0.010386,0.0055533
19.05,0.004301,0.025908,0.00669,-0.014651,0.023719,0.010404,0.0055591
19.1,0.004301,0.025908,0.0067315,-0.014633,0.023719,0.010423,0.0055649
19.15,0.004301,0.025908,0.0067729,-0.014616,0.023719,0.010441,0.0055707
19.2,0.004301,0.025908,0.0068141,-0.014598,0.023719,0.010459,0.0055765
19.25,0.004301,0.025908,0.0068552,-0.014581,0.023719,0.010477,0.0055823
19.3,0.004301,0.025908,0.006896,-0.014563,0.023719,0.010496,0.0055881
19.35,0.004301,0.025908,0.0069366,-0.014546,0.023719,0.010514,0.0055939
19.4,0.004301,0.025908,0.0069771,-0.014528,0.023719,0.010532,0.0055997
19.45,0.004301,0.025908,0.0070174,-0.014511,0.023719,0.01055,0.0056054
19.5,0.004301,0.025908,0.0070576,-0.014493,0.023719,0.010568,0.0056112
19.55,0.004301,0.025908,0.0070975,-0.014476,0.023719,0.010586,0.005617
19.6,0.004301,0.025908,0.0071373,-0.014458,0.023719,0.010603,0.0056227
19.65,0.004301,0.025908,0.0071769,-0.014441,0.023719,0.010621,0.0056285
19.7,0.004301,0.025908,0.0072163,-0.014423,0.023719,0.010639,0.0056342
19.75,0.004301,0.025908,0.0072555,-0.014406,0.023719,0.010657,0.0056399
19.8,0.004301,0.025908,0.0072946,-0.014389,0.023719,0.010674,0.0056456
19.85,0.004301,0.025908,0.0073335,-0.014371,0.023719,0.010692,0.0056514
19.9,0.004301,0.025908,0.0073723,-0.014354,0.023719,0.01071,0.0056571
19.95,0.004301,0.025908,0.0074108,-0.014336,0.023719,0.010727,0.0056628
20,0.004301,0.025908,0.0074492,-0.014319,0.023719,0.010745,0.0056685
20.05,0.004301,0.025908,0.0074875,-0.014302,0.023719,0.010762,0.0056742
20.1,0.004301,0.025908,0.0075256,-0.014284,0.023719,0.01078,0.0056799
20.15,0.004301,0.025908,0.0075635,-0.014267,0.023719,0.010797,0.0056856
20.2,0.004301,0.025908,0.0076012,-0.01425,0.023719,0.010814,0.0056912
20.25,0.004301,0.025908,0.0076388,-0.014232,0.023719,0.010832,0.0056969
20.3,0.004301,0.025908,0.0076762,-0.014215,0.023719,0.010849,0.0057026
20.35,0.004301,0.025908,0.0077135,-0.014198,0.023719,0.010866,0.0057082
20.4,0.004301,0.025908,0.0077506,-0.01418,0.023719,0.010883,0.0057139
20.45,0.004301,0.025908,0.0077875,-0.014163,0.023719,0.0109,0.0057196
20.5,0.004301,0.025908,0.0078243,-0.014146,0.023719,0.010917,0.0057252
20.55,0.004301,0.025908,0.007861,-0.014128,0.023719,0.010934,0.0057308
20.6,0.004301,0.025908,0.0078974,-0.014111,0.023719,0.010951,0.0057365
20.65,0.004301,0.025908,0.0079338,-0.014094,0.023719,0.010968,0.0057421
20.7,0.004301,0.025908,0.0079699,-0.014077,0.023719,0.010985,0.0057477
20.75,0.004301,0.025908,0.0080059,-0.014059,0.023719,0.011002,0.0057533
20.8,0.004301,0.025908,0.0080418,-0.014042,0.023719,0.011019,0.0057589
20.85,0.004301,0.025908,0.0080775,-0.014025,0.023719,0.011036,0.0057645
20.9,0.004301,0.025908,0.0081131,-0.014008,0.023719,0.011052,0.0057701
20.95,0.004301,0.025908,0.0081485,-0.013991,0.023719,0.011069,0.0057757
21,0.004301,0.025908,0.0081838,-0.013973,0.023719,0.011086,0.0057813
21.05,0.004301,0.025908,0.0082189,-0.013956,0.023719,0.011102,0.0057869
21.1,0.004301,0.025908,0.0082539,-0.013939,0.023719,0.011119,0.0057925
21.15,0.004301,0.025908,0.0082887,-0.013922,0.023719,0.011136,0.005798
21.2,0.004301,0.025908,0.0083234,-0.013905,0.023719,0.011152,0.0058036
21.25,0.004301,0.025908,0.0083579,-0.013887,0.023719,0.011168,0.0058092
21.3,0.004301,0.025908,0.0083923,-0.01387,0.023719,0.011185,0.0058147
21.35,0.004301,0.025908,0.0084266,-0.013853,0.023719,0.011201,0.0058203
21.4,0.004301,0.025908,0.0084607,-0.013836,0.023719,0.011218,0.0058258
21.45,0.004301,0.025908,0.0084946,-0.013819,0.023719,0.011234,0.0058313
21.5,0.004301,0.025908,0.0085285,-0.013802,0.023719,0.01125,0.0058369
21.55,0.004301,0.025908,0.0085622,-0.013785,0.023719,0.011267,0.0058424
21.6,0.004301,0.025908,0.0085957,-0.013768,0.023719,0.011283,0.0058479
21.65,0.004301,0.025908,0.0086292,-0.013751,0.023719,0.011299,0.0058534
21.7,0.004301,0.025908,0.0086624,-0.013733,0.023719,0.011315,0.0058589
21.75,0.004301,0.025908,0.0086956,-0.013716,0.023719,0.011331,0.0058644
21.8,0.004301,0.025908,0.0087286,-0.013699,0.023719,0.011347,0.0058699
21.85,0.004301,0.025908,0.0087615,-0.013682,0.023719,0.011363,0.0058754
21.9,0.004301,0.025908,0.0087942,-0.013665,0.023719,0.011379,0.0058809
21.95,0.004301,0.025908,0.0088268,-0.013648,0.023719,0.011395,0.0058864
22,0.004301,0.025908,0.0088593,-0.013631,0.023719,0.011411,0.0058919
22.05,0.004301,0.025908,0.0088917,-0.013614,0.023719,0.011427,0.0058973
22.1,0.004301,0.025908,0.0089239,-0.013597,0.023719,0.011443,0.0059028
22.15,0.004301,0.025908,0.008956,-0.01358,0.023719,0.011459,0.0059082
22.2,0.004301,0.025908,0.008988,-0.013563,0.023719,0.011474,0.0059137
22.25,0.004301,0.025908,0.0090198,-0.013546,0.023719,0.01149,0.0059191
22.3,0.004301,0.025908,0.0090515,-0.013529,0.023719,0.011506,0.0059246
22.35,0.004301,0.025908,0.0090831,-0.013512,0.023719,0.011521,0.00593
22.4,0.004301,0.025908,0.0091146,-0.013495,0.023719,0.011537,0.0059354
22.45,0.004301,0.025908,0.0091459,-0.013479,0.023719,0.011553,0.0059409
22.5,0.004301,0.025908,0.0091771,-0.013462,0.023719,0.011568,0.0059463
22.55,0.004301,0.025908,0.0092082,-0.013445,0.023719,0.011584,0.0059517
22.6,0.004301,0.025908,0.0092392,-0.013428,0.023719,0.011599,0.0059571
22.65,0.004301,0.025908,0.00927,-0.013411,0.023719,0.011615,0.0059625
22.7,0.004301,0.025908,0.0093008,-0.013394,0.023719,0.01163,0.0059679
22.75,0.004301,0.025908,0.0093314,-0.013377,0.023719,0.011646,0.0059733
22.8,0.004301,0.025908,0.0093618,-0.01336,0.023719,0.011661,0.0059787
22.85,0.004301,0.025908,0.0093922,-0.013343,0.023719,0.011676,0.0059841
22.9,0.004301,0.025908,0.0094225,-0.013327,0.023719,0.011692,0.0059895
22.95,0.004301,0.025908,0.0094526,-0.01331,0.023719,0.011707,0.0059948
23,0.004301,0.025908,0.0094826,-0.013293,0.023719,0.011722,0.0060002
23.05,0.004301,0.025908,0.0095125,-0.013276,0.023719,0.011737,0.0060055
23.1,0.004301,0.025908,0.0095423,-0.013259,0.023719,0.011753,0.0060109
23.15,0.004301,0.025908,0.009572,-0.013242,0.023719,0.011768,0.0060163
23.2,0.004301,0.025908,0.0096015,-0.013226,0.023719,0.011783,0.0060216
23.25,0.004301,0.025908,0.009631,-0.013209,0.023719,0.011798,0.0060269
23.3,0.004301,0.025908,0.0096603,-0.013192,0.023719,0.011813,0.0060323
23.35,0.004301,0.025908,0.0096895,-0.013175,0.023719,0.011828,0.0060376
23.4,0.004301,0.025908,0.0097186,-0.013158,0.023719,0.011843,0.0060429
23.45,0.004301,0.025908,0.0097476,-0.013142,0.023719,0.011858,0.0060482
23.5,0.004301,0.025908,0.0097765,-0.013125,0.023719,0.011873,0.0060536
23.55,0.004301,0.025908,0.0098053,-0.013108,0.023719,0.011888,0.0060589
23.6,0.004301,0.025908,0.009834,-0.013092,0.023719,0.011903,0.0060642
23.65,0.004301,0.025908,0.0098626,-0.013075,0.023719,0.011918,0.0060695
23.7,0.004301,0.025908,0.009891,-0.013058,0.023719,0.011932,0.0060748
23.75,0.004301,0.025908,0.0099194,-0.013041,0.023719,0.011947,0.00608
23.8,0.004301,0.025908,0.0099476,-0.013025,0.023719,0.011962,0.0060853
23.85,0.004301,0.025908,0.0099758,-0.013008,0.023719,0.011977,0.0060906
23.9,0.004301,0.025908,0.010004,-0.012991,0.023719,0.011991,0.0060959
23.95,0.004301,0.025908,0.010032,-0.012975,0.023719,0.012006,0.0061011
24,0.004301,0.025908,0.01006,-0.012958,0.023719,0.012021,0.0061064
24.05,0.004301,0.025908,0.010087,-0.012941,0.023719,0.012035,0.0061117
24.1,0.004301,0.025908,0.010115,-0.012925,0.023719,0.01205,0.0061169
24.15,0.004301,0.025908,0.010142,-0.012908,0.023719,0.012064,0.0061222
24.2,0.004301,0.025908,0.01017,-0.012891,0.023719,0.012079,0.0061274
24.25,0.004301,0.025908,0.010197,-0.012875,0.023719,0.012093,0.0061326
24.3,0.004301,0.025908,0.010224,-0.012858,0.023719,0.012108,0.0061379
24.35,0.004301,0.025908,0.010252,-0.012842,0.023719,0.012122,0.0061431
24.4,0.004301,0.025908,0.010279,-0.012825,0.023719,0.012137,0.0061483
24.45,0.004301,0.025908,0.010305,-0.012809,0.023719,0.012151,0.0061535
24.5,0.004301,0.025908,0.010332,-0.012792,0.023719,0.012165,0.0061587
24.55,0.004301,0.025908,0.010359,-0.012775,0.023719,0.01218,0.0061639
24.6,0.004301,0.025908,0.010386,-0.012759,0.023719,0.012194,0.0061691
24.65,0.004301,0.025908,0.010412,-0.012742,0.023719,0.012208,0.0061743
24.7,0.004301,0.025908,0.010439,-0.012726,0.023719,0.012223,0.0061795
24.75,0.004301,0.025908,0.010465,-0.012709,0.023719,0.012237,0.0061847
24.8,0.004301,0.025908,0.010491,-0.012693,0.023719,0.012251,0.0061899
24.85,0.004301,0.025908,0.010517,-0.012676,0.023719,0.012265,0.0061951
24.9,0.004301,0.025908,0.010543,-0.01266,0.023719,0.012279,0.0062002
24.95,0.004301,0.025908,0.010569,-0.012643,0.023719,0.012293,0.0062054
25,0.004301,0.025908,0.010595,-0.012627,0.023719,0.012308,0.0062106
25.05,0.004301,0.025908,0.010621,-0.01261,0.023719,0.012322,0.0062157
25.1,0.004301,0.025908,0.010647,-0.012594,0.023719,0.012336,0.0062209
25.15,0.004301,0.025908,0.010672,-0.012577,0.023719,0.01235,0.006226
25.2,0.004301,0.025908,0.010698,-0.012561,0.023719,0.012364,0.0062311
25.25,0.004301,0.025908,0.010723,-0.012545,0.023719,0.012378,0.0062363
25.3,0.004301,0.025908,0.010749,-0.012528,0.023719,0.012392,0.0062414
25.35,0.004301,0.025908,0.010774,-0.012512,0.023719,0.012405,0.0062465
25.4,0.004301,0.025908,0.010799,-0.012495,0.023719,0.012419,0.0062517
25.45,0.004301,0.025908,0.010824,-0.012479,0.023719,0.012433,0.0062568
25.5,0.004301,0.025908,0.010849,-0.012463,0.023719,0.012447,0.0062619
25.55,0.004301,0.025908,0.010874,-0.012446,0.023719,0.012461,0.006267
25.6,0.004301,0.025908,0.010899,-0.01243,0.023719,0.012475,0.0062721
25.65,0.004301,0.025908,0.010924,-0.012413,0.023719,0.012488,0.0062772
25.7,0.004301,0.025908,0.010948,-0.012397,0.023719,0.012502,0.0062823
25.75,0.004301,0.025908,0.010973,-0.012381,0.023719,0.012516,0.0062874
25.8,0.004301,0.025908,0.010997,-0.012364,0.023719,0.01253,0.0062924
25.85,0.004301,0.025908,0.011022,-0.012348,0.023719,0.012543,0.0062975
25.9,0.004301,0.025908,0.011046,-0.012332,0.023719,0.012557,0.0063026
25.95,0.004301,0.025908,0.01107,-0.012315,0.023719,0.01257,0.0063077
26,0.004301,0.025908,0.011095,-0.012299,0.023719,0.012584,0.0063127
26.05,0.004301,0.025908,0.011119,-0.012283,0.023719,0.012598,0.0063178
26.1,0.004301,0.025908,0.011143,-0.012267,0.023719,0.012611,0.0063228
26.15,0.004301,0.025908,0.011167,-0.01225,0.023719,0.012625,0.0063279
26.2,0.004301,0.025908,0.01119,-0.012234,0.023719,0.012638,0.0063329
26.25,0.004301,0.025908,0.011214,-0.012218,0.023719,0.012652,0.006338
26.3,0.004301,0.025908,0.011238,-0.012202,0.023719,0.012665,0.006343
26.35,0.004301,0.025908,0.011261,-0.012185,0.023719,0.012678,0.006348
26.4,0.004301,0.025908,0.011285,-0.012169,0.023719,0.012692,0.0063531
26.45,0.004301,0.025908,0.011308,-0.012153,0.023719,0.012705,0.0063581
26.5,0.004301,0.025908,0.011332,-0.012137,0.023719,0.012719,0.0063631
26.55,0.004301,0.025908,0.011355,-0.01212,0.023719,0.012732,0.0063681
26.6,0.004301,0.025908,0.011378,-0.012104,0.023719,0.012745,0.0063731
26.65,0.004301,0.025908,0.011401,-0.012088,0.023719,0.012759,0.0063781
26.7,0.004301,0.025908,0.011424,-0.012072,0.023719,0.012772,0.0063831
26.75,0.004301,0.025908,0.011447,-0.012056,0.023719,0.012785,0.0063881
26.8,0.004301,0.025908,0.01147,-0.01204,0.023719,0.012798,0.0063931
26.85,0.004301,0.025908,0.011493,-0.012023,0.023719,0.012811,0.0063981
26.9,0.004301,0.025908,0.011516,-0.012007,0.023719,0.012825,0.006403
26.95,0.004301,0.025908,0.011539,-0.011991,0.023719,0.012838,0.006408
27,0.004301,0.025908,0.011561,-0.011975,0.023719,0.012851,0.006413
27.05,0.004301,0.025908,0.011584,-0.011959,0.023719,0.012864,0.0064179
27.1,0.004301,0.025908,0.011606,-0.011943,0.023719,0.012877,0.0064229
27.15,0.004301,0.025908,0.011629,-0.011927,0.023719,0.01289,0.0064279
27.2,0.004301,0.025908,0.011651,-0.011911,0.023719,0.012903,0.0064328
27.25,0.004301,0.025908,0.011673,-0.011895,0.023719,0.012916,0.0064377
27.3,0.004301,0.025908,0.011695,-0.011879,0.023719,0.012929,0.0064427
27.35,0.004301,0.025908,0.011718,-0.011862,0.023719,0.012942,0.0064476
27.4,0.004301,0.025908,0.01174,-0.011846,0.023719,0.012955,0.0064526
27.45,0.004301,0.025908,0.011762,-0.01183,0.023719,0.012968,0.0064575
27.5,0.004301,0.025908,0.011783,-0.011814,0.023719,0.012981,0.0064624
27.55,0.004301,0.025908,0.011805,-0.011798,0.023719,0.012994,0.0064673
27.6,0.004301,0.025908,0.011827,-0.011782,0.023719,0.013007,0.0064722
27.65,0.004301,0.025908,0.011849,-0.011766,0.023719,0.01302,0.0064771
27.7,0.004301,0.025908,0.01187,-0.01175,0.023719,0.013032,0.006482
27.75,0.004301,0.025908,0.011892,-0.011734,0.023719,0.013045,0.0064869
27.8,0.004301,0.025908,0.011914,-0.011718,0.023719,0.013058,0.0064918
27.85,0.004301,0.025908,0.011935,-0.011702,0.023719,0.013071,0.0064967
27.9,0.004301,0.025908,0.011956,-0.011686,0.023719,0.013083,0.0065016
27.95,0.004301,0.025908,0.011978,-0.01167,0.023719,0.013096,0.0065065
28,0.004301,0.025908,0.011999,-0.011655,0.023719,0.013109,0.0065114
28.05,0.004301,0.025908,0.01202,-0.011639,0.023719,0.013122,0.0065162
28.1,0.004301,0.025908,0.012041,-0.011623,0.023719,0.013134,0.0065211
28.15,0.004301,0.025908,0.012062,-0.011607,0.023719,0.013147,0.006526
28.2,0.004301,0.025908,0.012083,-0.011591,0.023719,0.01316,0.0065308
28.25,0.004301,0.025908,0.012104,-0.011575,0.023719,0.013172,0.0065357
28.3,0.004301,0.025908,0.012125,-0.011559,0.023719,0.013185,0.0065405
28.35,0.004301,0.025908,0.012146,-0.011543,0.023719,0.013197,0.0065454
28.4,0.004301,0.025908,0.012167,-0.011527,0.023719,0.01321,0.0065502
28.45,0.004301,0.025908,0.012187,-0.011511,0.023719,0.013222,0.0065551
28.5,0.004301,0.025908,0.012208,-0.011496,0.023719,0.013235,0.0065599
28.55,0.004301,0.025908,0.012228,-0.01148,0.023719,0.013247,0.0065647
28.6,0.004301,0.025908,0.012249,-0.011464,0.023719,0.01326,0.0065695
28.65,0.004301,0.025908,0.012269,-0.011448,0.023719,0.013272,0.0065744
28.7,0.004301,0.025908,0.01229,-0.011432,0.023719,0.013285,0.0065792
28.75,0.004301,0.025908,0.01231,-0.011416,0.023719,0.013297,0.006584
28.8,0.004301,0.025908,0.01233,-0.011401,0.023719,0.013309,0.0065888
28.85,0.004301,0.025908,0.012351,-0.011385,0.023719,0.013322,0.0065936
28.9,0.004301,0.025908,0.012371,-0.011369,0.023719,0.013334,0.0065984
28.95,0.004301,0.025908,0.012391,-0.011353,0.023719,0.013346,0.0066032
29,0.004301,0.025908,0.012411,-0.011337,0.023719,0.013359,0.006608
29.05,0.004301,0.025908,0.012431,-0.011322,0.023719,0.013371,0.0066127
29.1,0.004301,0.025908,0.012451,-0.011306,0.023719,0.013383,0.0066175
29.15,0.004301,0.025908,0.01247,-0.01129,0.023719,0.013396,0.0066223
29.2,0.004301,0.025908,0.01249,-0.011274,0.023719,0.013408,0.0066271
29.25,0.004301,0.025908,0.01251,-0.011259,0.023719,0.01342,0.0066318
29.3,0.004301,0.025908,0.01253,-0.011243,0.023719,0.013432,0.0066366
29.35,0.004301,0.025908,0.012549,-0.011227,0.023719,0.013444,0.0066414
29.4,0.004301,0.025908,0.012569,-0.011212,0.023719,0.013457,0.0066461
29.45,0.004301,0.025908,0.012588,-0.011196,0.023719,0.013469,0.0066509
29.5,0.004301,0.025908,0.012608,-0.01118,0.023719,0.013481,0.0066556
29.55,0.004301,0.025908,0.012627,-0.011165,0.023719,0.013493,0.0066603
29.6,0.004301,0.025908,0.012647,-0.011149,0.023719,0.013505,0.0066651
29.65,0.004301,0.025908,0.012666,-0.011133,0.023719,0.013517,0.0066698
29.7,0.004301,0.025908,0.012685,-0.011118,0.023719,0.013529,0.0066745
29.75,0.004301,0.025908,0.012704,-0.011102,0.023719,0.013541,0.0066793
29.8,0.004301,0.025908,0.012723,-0.011086,0.023719,0.013553,0.006684
29.85,0.004301,0.025908,0.012743,-0.011071,0.023719,0.013565,0.0066887
29.9,0.004301,0.025908,0.012762,-0.011055,0.023719,0.013577,0.0066934
29.95,0.004301,0.025908,0.012781,-0.011039,0.023719,0.013589,0.0066981
30,0.004301,0.025908,0.012799,-0.011024,0.023719,0.013601,0.0067028
30.05,0.004301,0.025908,0.012818,-0.011008,0.023719,0.013613,0.0067075
30.1,0.004301,0.025908,0.012837,-0.010993,0.023719,0.013625,0.0067122
30.15,0.004301,0.025908,0.012856,-0.010977,0.023719,0.013637,0.0067169
30.2,0.004301,0.025908,0.012875,-0.010962,0.023719,0.013649,0.0067216
30.25,0.004301,0.025908,0.012893,-0.010946,0.023719,0.01366,0.0067263
30.3,0.004301,0.025908,0.012912,-0.01093,0.023719,0.013672,0.0067309
30.35,0.004301,0.025908,0.01293,-0.010915,0.023719,0.013684,0.0067356
30.4,0.004301,0.025908,0.012949,-0.010899,0.023719,0.013696,0.0067403
30.45,0.004301,0.025908,0.012967,-0.010884,0.023719,0.013708,0.0067449
30.5,0.004301,0.025908,0.012986,-0.010868,0.023719,0.013719,0.0067496
30.55,0.004301,0.025908,0.013004,-0.010853,0.023719,0.013731,0.0067543
30.6,0.004301,0.025908,0.013023,-0.010837,0.023719,0.013743,0.0067589
30.65,0.004301,0.025908,0.013041,-0.010822,0.023719,0.013755,0.0067636
30.7,0.004301,0.025908,0.013059,-0.010806,0.023719,0.013766,0.0067682
30.75,0.004301,0.025908,0.013077,-0.010791,0.023719,0.013778,0.0067728
30.8,0.004301,0.025908,0.013095,-0.010775,0.023719,0.01379,0.0067775
30.85,0.004301,0.025908,0.013113,-0.01076,0.023719,0.013801,0.0067821
30.9,0.004301,0.025908,0.013131,-0.010745,0.023719,0.013813,0.0067867
30.95,0.004301,0.025908,0.013149,-0.010729,0.023719,0.013824,0.0067914
31,0.004301,0.025908,0.013167,-0.010714,0.023719,0.013836,0.006796
31.05,0.004301,0.025908,0.013185,-0.010698,0.023719,0.013848,0.0068006
31.1,0.004301,0.025908,0.013203,-0.010683,0.023719,0.013859,0.0068052
31.15,0.004301,0.025908,0.013221,-0.010668,0.023719,0.013871,0.0068098
31.2,0.004301,0.025908,0.013239,-0.010652,0.023719,0.013882,0.0068144
31.25,0.004301,0.025908,0.013256,-0.010637,0.023719,0.013894,0.006819
31.3,0.004301,0.025908,0.013274,-0.010621,0.023719,0.013905,0.0068236
31.35,0.004301,0.025908,0.013292,-0.010606,0.023719,0.013917,0.0068282
31.4,0.004301,0.025908,0.013309,-0.010591,0.023719,0.013928,0.0068328
31.45,0.004301,0.025908,0.013327,-0.010575,0.023719,0.01394,0.0068374
31.5,0.004301,0.025908,0.013344,-0.01056,0.023719,0.013951,0.0068419
31.55,0.004301,0.025908,0.013362,-0.010545,0.023719,0.013962,0.0068465
31.6,0.004301,0.025908,0.013379,-0.010529,0.023719,0.013974,0.0068511
31.65,0.004301,0.025908,0.013396,-0.010514,0.023719,0.013985,0.0068557
31.7,0.004301,0.025908,0.013414,-0.010499,0.023719,0.013997,0.0068602
31.75,0.004301,0.025908,0.013431,-0.010483,0.023719,0.014008,0.0068648
31.8,0.004301,0.025908,0.013448,-0.010468,0.023719,0.014019,0.0068693
31.85,0.004301,0.025908,0.013465,-0.010453,0.023719,0.014031,0.0068739
31.9,0.004301,0.025908,0.013483,-0.010438,0.023719,0.014042,0.0068784
31.95,0.004301,0.025908,0.0135,-0.010422,0.023719,0.014053,0.006883
32,0.004301,0.025908,0.013517,-0.010407,0.023719,0.014064,0.0068875
32.05,0.004301,0.025908,0.013534,-0.010392,0.023719,0.014076,0.006892
32.1,0.004301,0.025908,0.013551,-0.010377,0.023719,0.014087,0.0068966
32.15,0.004301,0.025908,0.013568,-0.010361,0.023719,0.014098,0.0069011
32.2,0.004301,0.025908,0.013584,-0.010346,0.023719,0.014109,0.0069056
32.25,0.004301,0.025908,0.013601,-0.010331,0.023719,0.01412,0.0069101
32.3,0.004301,0.025908,0.013618,-0.010316,0.023719,0.014132,0.0069147
32.35,0.004301,0.025908,0.013635,-0.010301,0.023719,0.014143,0.0069192
32.4,0.004301,0.025908,0.013652,-0.010285,0.023719,0.014154,0.0069237
32.45,0.004301,0.025908,0.013668,-0.01027,0.023719,0.014165,0.0069282
32.5,0.004301,0.025908,0.013685,-0.010255,0.023719,0.014176,0.0069327
32.55,0.004301,0.025908,0.013702,-0.01024,0.023719,0.014187,0.0069372
32.6,0.004301,0.025908,0.013718,-0.010225,0.023719,0.014198,0.0069417
32.65,0.004301,0.025908,0.013735,-0.01021,0.023719,0.014209,0.0069461
32.7,0.004301,0.025908,0.013751,-0.010194,0.023719,0.01422,0.0069506
32.75,0.004301,0.025908,0.013768,-0.010179,0.023719,0.014232,0.0069551
32.8,0.004301,0.025908,0.013784,-0.010164,0.023719,0.014243,0.0069596
32.85,0.004301,0.025908,0.0138,-0.010149,0.023719,0.014254,0.0069641
32.9,0.004301,0.025908,0.013817,-0.010134,0.023719,0.014265,0.0069685
32.95,0.004301,0.025908,0.013833,-0.010119,0.023719,0.014276,0.006973
33,0.004301,0.025908,0.013849,-0.010104,0.023719,0.014286,0.0069774
33.05,0.004301,0.025908,0.013865,-0.010089,0.023719,0.014297,0.0069819
33.1,0.004301,0.025908,0.013882,-0.010074,0.023719,0.014308,0.0069864
33.15,0.004301,0.025908,0.013898,-0.010059,0.023719,0.014319,0.0069908
33.2,0.004301,0.025908,0.013914,-0.010044,0.023719,0.01433,0.0069952
33.25,0.004301,0.025908,0.01393,-0.010028,0.023719,0.014341,0.0069997
33.3,0.004301,0.025908,0.013946,-0.010013,0.023719,0.014352,0.0070041
33.35,0.004301,0.025908,0.013962,-0.0099984,0.023719,0.014363,0.0070086
33.4,0.004301,0.025908,0.013978,-0.0099834,0.023719,0.014374,0.007013
33.45,0.004301,0.025908,0.013994,-0.0099684,0.023719,0.014384,0.0070174
33.5,0.004301,0.025908,0.01401,-0.0099534,0.023719,0.014395,0.0070218
33.55,0.004301,0.025908,0.014025,-0.0099384,0.023719,0.014406,0.0070263
33.6,0.004301,0.025908,0.014041,-0.0099234,0.023719,0.014417,0.0070307
33.65,0.004301,0.025908,0.014057,-0.0099085,0.023719,0.014428,0.0070351
33.7,0.004301,0.025908,0.014073,-0.0098935,0.023719,0.014438,0.0070395
33.75,0.004301,0.025908,0.014088,-0.0098785,0.023719,0.014449,0.0070439
33.8,0.004301,0.025908,0.014104,-0.0098636,0.023719,0.01446,0.0070483
33.85,0.004301,0.025908,0.01412,-0.0098486,0.023719,0.01447,0.0070527
33.9,0.004301,0.025908,0.014135,-0.0098337,0.023719,0.014481,0.0070571
33.95,0.004301,0.025908,0.014151,-0.0098188,0.023719,0.014492,0.0070615
34,0.004301,0.025908,0.014166,-0.0098039,0.023719,0.014503,0.0070658
34.05,0.004301,0.025908,0.014182,-0.009789,0.023719,0.014513,0.0070702
34.1,0.004301,0.025908,0.014197,-0.0097741,0.023719,0.014524,0.0070746
34.15,0.004301,0.025908,0.014213,-0.0097592,0.023719,0.014534,0.007079
34.2,0.004301,0.025908,0.014228,-0.0097443,0.023719,0.014545,0.0070833
34.25,0.004301,0.025908,0.014244,-0.0097294,0.023719,0.014556,0.0070877
34.3,0.004301,0.025908,0.014259,-0.0097146,0.023719,0.014566,0.0070921
34.35,0.004301,0.025908,0.014274,-0.0096997,0.023719,0.014577,0.0070964
34.4,0.004301,0.025908,0.014289,-0.0096849,0.023719,0.014587,0.0071008
34.45,0.004301,0.025908,0.014305,-0.00967,0.023719,0.014598,0.0071051
34.5,0.004301,0.025908,0.01432,-0.0096552,0.023719,0.014608,0.0071095
34.55,0.004301,0.025908,0.014335,-0.0096404,0.023719,0.014619,0.0071138
34.6,0.004301,0.025908,0.01435,-0.0096255,0.023719,0.014629,0.0071182
34.65,0.004301,0.025908,0.014365,-0.0096107,0.023719,0.01464,0.0071225
34.7,0.004301,0.025908,0.01438,-0.0095959,0.023719,0.01465,0.0071268
34.75,0.004301,0.025908,0.014395,-0.0095812,0.023719,0.014661,0.0071312
34.8,0.004301,0.025908,0.01441,-0.0095664,0.023719,0.014671,0.0071355
34.85,0.004301,0.025908,0.014425,-0.0095516,0.023719,0.014682,0.0071398
34.9,0.004301,0.025908,0.01444,-0.0095368,0.023719,0.014692,0.0071441
34.95,0.004301,0.025908,0.014455,-0.0095221,0.023719,0.014703,0.0071484
35,0.004301,0.025908,0.01447,-0.0095073,0.023719,0.014713,0.0071528
35.05,0.004301,0.025908,0.014485,-0.0094926,0.023719,0.014723,0.0071571
35.1,0.004301,0.025908,0.0145,-0.0094779,0.023719,0.014734,0.0071614
35.15,0.004301,0.025908,0.014514,-0.0094631,0.023719,0.014744,0.0071657
35.2,0.004301,0.025908,0.014529,-0.0094484,0.023719,0.014754,0.00717
35.25,0.004301,0.025908,0.014544,-0.0094337,0.023719,0.014765,0.0071743
35.3,0.004301,0.025908,0.014558,-0.009419,0.023719,0.014775,0.0071785
35.35,0.004301,0.025908,0.014573,-0.0094043,0.023719,0.014785,0.0071828
35.4,0.004301,0.025908,0.014588,-0.0093896,0.023719,0.014796,0.0071871
35.45,0.004301,0.025908,0.014602,-0.009375,0.023719,0.014806,0.0071914
35.5,0.004301,0.025908,0.014617,-0.0093603,0.023719,0.014816,0.0071957
35.55,0.004301,0.025908,0.014631,-0.0093456,0.023719,0.014826,0.0071999
35.6,0.004301,0.025908,0.014646,-0.009331,0.023719,0.014836,0.0072042
35.65,0.004301,0.025908,0.01466,-0.0093164,0.023719,0.014847,0.0072085
35.7,0.004301,0.025908,0.014675,-0.0093017,0.023719,0.014857,0.0072127
35.75,0.004301,0.025908,0.014689,-0.0092871,0.023719,0.014867,0.007217
35.8,0.004301,0.025908,0.014704,-0.0092725,0.023719,0.014877,0.0072212
35.85,0.004301,0.025908,0.014718,-0.0092579,0.023719,0.014887,0.0072255
35.9,0.004301,0.025908,0.014732,-0.0092433,0.023719,0.014898,0.0072297
35.95,0.004301,0.025908,0.014747,-0.0092287,0.023719,0.014908,0.007234
36,0.004301,0.025908,0.014761,-0.0092141,0.023719,0.014918,0.0072382
36.05,0.004301,0.025908,0.014775,-0.0091995,0.023719,0.014928,0.0072424
36.1,0.004301,0.025908,0.014789,-0.009185,0.023719,0.014938,0.0072467
36.15,0.004301,0.025908,0.014804,-0.0091704,0.023719,0.014948,0.0072509
36.2,0.004301,0.025908,0.014818,-0.0091559,0.023719,0.014958,0.0072551
36.25,0.004301,0.025908,0.014832,-0.0091413,0.023719,0.014968,0.0072594
36.3,0.004301,0.025908,0.014846,-0.0091268,0.023719,0.014978,0.0072636
36.35,0.004301,0.025908,0.01486,-0.0091123,0.023719,0.014988,0.0072678
36.4,0.004301,0.025908,0.014874,-0.0090977,0.023719,0.014998,0.007272
36.45,0.004301,0.025908,0.014888,-0.0090832,0.023719,0.015008,0.0072762
36.5,0.004301,0.025908,0.014902,-0.0090687,0.023719,0.015018,0.0072804
36.55,0.004301,0.025908,0.014916,-0.0090542,0.023719,0.015028,0.0072846
36.6,0.004301,0.025908,0.01493,-0.0090397,0.023719,0.015038,0.0072888
36.65,0.004301,0.025908,0.014944,-0.0090253,0.023719,0.015048,0.007293
36.7,0.004301,0.025908,0.014958,-0.0090108,0.023719,0.015058,0.0072972
36.75,0.004301,0.025908,0.014972,-0.0089963,0.023719,0.015068,0.0073014
36.8,0.004301,0.025908,0.014985,-0.0089819,0.023719,0.015078,0.0073056
36.85,0.004301,0.025908,0.014999,-0.0089675,0.023719,0.015088,0.0073097
36.9,0.004301,0.025908,0.015013,-0.008953,0.023719,0.015098,0.0073139
36.95,0.004301,0.025908,0.015027,-0.0089386,0.023719,0.015108,0.0073181
37,0.004301,0.025908,0.01504,-0.0089242,0.023719,0.015118,0.0073223
37.05,0.004301,0.025908,0.015054,-0.0089098,0.023719,0.015127,0.0073264
37.1,0.004301,0.025908,0.015068,-0.0088954,0.023719,0.015137,0.0073306
37.15,0.004301,0.025908,0.015081,-0.008881,0.023719,0.015147,0.0073347
37.2,0.004301,0.025908,0.015095,-0.0088666,0.023719,0.015157,0.0073389
37.25,0.004301,0.025908,0.015109,-0.0088522,0.023719,0.015167,0.0073431
37.3,0.004301,0.025908,0.015122,-0.0088378,0.023719,0.015177,0.0073472
37.35,0.004301,0.025908,0.015136,-0.0088235,0.023719,0.015186,0.0073514
37.4,0.004301,0.025908,0.015149,-0.0088091,0.023719,0.015196,0.0073555
37.45,0.004301,0.025908,0.015163,-0.0087948,0.023719,0.015206,0.0073596
37.5,0.004301,0.025908,0.015176,-0.0087804,0.023719,0.015216,0.0073638
37.55,0.004301,0.025908,0.01519,-0.0087661,0.023719,0.015225,0.0073679
37.6,0.004301,0.025908,0.015203,-0.0087518,0.023719,0.015235,0.007372
37.65,0.004301,0.025908,0.015216,-0.0087375,0.023719,0.015245,0.0073762
37.7,0.004301,0.025908,0.01523,-0.0087232,0.023719,0.015254,0.0073803
37.75,0.004301,0.025908,0.015243,-0.0087089,0.023719,0.015264,0.0073844
37.8,0.004301,0.025908,0.015256,-0.0086946,0.023719,0.015274,0.0073885
37.85,0.004301,0.025908,0.01527,-0.0086803,0.023719,0.015283,0.0073926
37.9,0.004301,0.025908,0.015283,-0.008666,0.023719,0.015293,0.0073967
37.95,0.004301,0.025908,0.015296,-0.0086518,0.023719,0.015303,0.0074008
38,0.004301,0.025908,0.015309,-0.0086375,0.023719,0.015312,0.0074049
38.05,0.004301,0.025908,0.015323,-0.0086233,0.023719,0.015322,0.007409
38.1,0.004301,0.025908,0.015336,-0.008609,0.023719,0.015332,0.0074131
38.15,0.004301,0.025908,0.015349,-0.0085948,0.023719,0.015341,0.0074172
38.2,0.004301,0.025908,0.015362,-0.0085806,0.023719,0.015351,0.0074213
38.25,0.004301,0.025908,0.015375,-0.0085664,0.023719,0.01536,0.0074254
38.3,0.004301,0.025908,0.015388,-0.0085521,0.023719,0.01537,0.0074295
38.35,0.004301,0.025908,0.015401,-0.0085379,0.023719,0.015379,0.0074336
38.4,0.004301,0.025908,0.015414,-0.0085238,0.023719,0.015389,0.0074376
38.45,0.004301,0.025908,0.015427,-0.0085096,0.023719,0.015398,0.0074417
38.5,0.004301,0.025908,0.01544,-0.0084954,0.023719,0.015408,0.0074458
38.55,0.004301,0.025908,0.015453,-0.0084812,0.023719,0.015417,0.0074498
38.6,0.004301,0.025908,0.015466,-0.0084671,0.023719,0.015427,0.0074539
38.65,0.004301,0.025908,0.015479,-0.0084529,0.023719,0.015436,0.007458
38.7,0.004301,0.025908,0.015492,-0.0084388,0.023719,0.015446,0.007462
38.75,0.004301,0.025908,0.015505,-0.0084246,0.023719,0.015455,0.0074661
38.8,0.004301,0.025908,0.015518,-0.0084105,0.023719,0.015465,0.0074701
38.85,0.004301,0.025908,0.01553,-0.0083964,0.023719,0.015474,0.0074742
38.9,0.004301,0.025908,0.015543,-0.0083823,0.023719,0.015484,0.0074782
38.95,0.004301,0.025908,0.015556,-0.0083682,0.023719,0.015493,0.0074823
39,0.004301,0.025908,0.015569,-0.0083541,0.023719,0.015502,0.0074863
39.05,0.004301,0.025908,0.015581,-0.00834,0.023719,0.015512,0.0074903
39.1,0.004301,0.025908,0.015594,-0.0083259,0.023719,0.015521,0.0074944
39.15,0.004301,0.025908,0.015607,-0.0083119,0.023719,0.01553,0.0074984
39.2,0.004301,0.025908,0.015619,-0.0082978,0.023719,0.01554,0.0075024
39.25,0.004301,0.025908,0.015632,-0.0082837,0.023719,0.015549,0.0075064
39.3,0.004301,0.025908,0.015645,-0.0082697,0.023719,0.015558,0.0075104
39.35,0.004301,0.025908,0.015657,-0.0082557,0.023719,0.015568,0.0075145
39.4,0.004301,0.025908,0.01567,-0.0082416,0.023719,0.015577,0.0075185
39.45,0.004301,0.025908,0.015682,-0.0082276,0.023719,0.015586,0.0075225
39.5,0.004301,0.025908,0.015695,-0.0082136,0.023719,0.015596,0.0075265
39.55,0.004301,0.025908,0.015707,-0.0081996,0.023719,0.015605,0.0075305
39.6,0.004301,0.025908,0.01572,-0.0081856,0.023719,0.015614,0.0075345
39.65,0.004301,0.025908,0.015732,-0.0081716,0.023719,0.015623,0.0075385
39.7,0.004301,0.025908,0.015745,-0.0081576,0.023719,0.015633,0.0075425
39.75,0.004301,0.025908,0.015757,-0.0081436,0.023719,0.015642,0.0075465
39.8,0.004301,0.025908,0.01577,-0.0081297,0.023719,0.015651,0.0075504
39.85,0.004301,0.025908,0.015782,-0.0081157,0.023719,0.01566,0.0075544
39.9,0.004301,0.025908,0.015794,-0.0081018,0.023719,0.015669,0.0075584
39.95,0.004301,0.025908,0.015807,-0.0080878,0.023719,0.015679,0.0075624
40,0.004301,0.025908,0.015819,-0.0080739,0.023719,0.015688,0.0075663
40.05,0.004301,0.025908,0.015831,-0.00806,0.023719,0.015697,0.0075703
40.1,0.004301,0.025908,0.015844,-0.008046,0.023719,0.015706,0.0075743
40.15,0.004301,0.025908,0.015856,-0.0080321,0.023719,0.015715,0.0075782
40.2,0.004301,0.025908,0.015868,-0.0080182,0.023719,0.015724,0.0075822
40.25,0.004301,0.025908,0.01588,-0.0080043,0.023719,0.015733,0.0075862
40.3,0.004301,0.025908,0.015893,-0.0079904,0.023719,0.015742,0.0075901
40.35,0.004301,0.025908,0.015905,-0.0079766,0.023719,0.015752,0.0075941
40.4,0.004301,0.025908,0.015917,-0.0079627,0.023719,0.015761,0.007598
40.45,0.004301,0.025908,0.015929,-0.0079488,0.023719,0.01577,0.007602
40.5,0.004301,0.025908,0.015941,-0.007935,0.023719,0.015779,0.0076059
40.55,0.004301,0.025908,0.015953,-0.0079211,0.023719,0.015788,0.0076098
40.6,0.004301,0.025908,0.015965,-0.0079073,0.023719,0.015797,0.0076138
40.65,0.004301,0.025908,0.015977,-0.0078935,0.023719,0.015806,0.0076177
40.7,0.004301,0.025908,0.015989,-0.0078796,0.023719,0.015815,0.0076216
40.75,0.004301,0.025908,0.016001,-0.0078658,0.023719,0.015824,0.0076256
40.8,0.004301,0.025908,0.016013,-0.007852,0.023719,0.015833,0.0076295
40.85,0.004301,0.025908,0.016025,-0.0078382,0.023719,0.015842,0.0076334
40.9,0.004301,0.025908,0.016037,-0.0078244,0.023719,0.015851,0.0076373
40.95,0.004301,0.025908,0.016049,-0.0078106,0.023719,0.01586,0.0076412
41,0.004301,0.025908,0.016061,-0.0077969,0.023719,0.015869,0.0076452
41.05,0.004301,0.025908,0.016073,-0.0077831,0.023719,0.015878,0.0076491
41.1,0.004301,0.025908,0.016085,-0.0077693,0.023719,0.015886,0.007653
41.15,0.004301,0.025908,0.016097,-0.0077556,0.023719,0.015895,0.0076569
41.2,0.004301,0.025908,0.016109,-0.0077418,0.023719,0.015904,0.0076608
41.25,0.004301,0.025908,0.01612,-0.0077281,0.023719,0.015913,0.0076647
41.3,0.004301,0.025908,0.016132,-0.0077144,0.023719,0.015922,0.0076686
41.35,0.004301,0.025908,0.016144,-0.0077007,0.023719,0.015931,0.0076724
41.4,0.004301,0.025908,0.016156,-0.0076869,0.023719,0.01594,0.0076763
41.45,0.004301,0.025908,0.016168,-0.0076732,0.023719,0.015949,0.0076802
41.5,0.004301,0.025908,0.016179,-0.0076595,0.023719,0.015957,0.0076841
41.55,0.004301,0.025908,0.016191,-0.0076458,0.023719,0.015966,0.007688
41.6,0.004301,0.025908,0.016203,-0.0076322,0.023719,0.015975,0.0076918
41.65,0.004301,0.025908,0.016214,-0.0076185,0.023719,0.015984,0.0076957
41.7,0.004301,0.025908,0.016226,-0.0076048,0.023719,0.015993,0.0076996
41.75,0.004301,0.025908,0.016238,-0.0075912,0.023719,0.016001,0.0077034
41.8,0.004301,0.025908,0.016249,-0.0075775,0.023719,0.01601,0.0077073
41.85,0.004301,0.025908,0.016261,-0.0075639,0.023719,0.016019,0.0077112
41.9,0.004301,0.025908,0.016272,-0.0075502,0.023719,0.016028,0.007715
41.95,0.004301,0.025908,0.016284,-0.0075366,0.023719,0.016036,0.0077189
42,0.004301,0.025908,0.016295,-0.007523,0.023719,0.016045,0.0077227
42.05,0.004301,0.025908,0.016307,-0.0075094,0.023719,0.016054,0.0077266
42.1,0.004301,0.025908,0.016319,-0.0074958,0.023719,0.016063,0.0077304
42.15,0.004301,0.025908,0.01633,-0.0074822,0.023719,0.016071,0.0077343
42.2,0.004301,0.025908,0.016341,-0.0074686,0.023719,0.01608,0.0077381
42.25,0.004301,0.025908,0.016353,-0.007455,0.023719,0.016089,0.0077419
42.3,0.004301,0.025908,0.016364,-0.0074414,0.023719,0.016097,0.0077458
42.35,0.004301,0.025908,0.016376,-0.0074279,0.023719,0.016106,0.0077496
42.4,0.004301,0.025908,0.016387,-0.0074143,0.023719,0.016115,0.0077534
42.45,0.004301,0.025908,0.016399,-0.0074008,0.023719,0.016123,0.0077573
42.5,0.004301,0.025908,0.01641,-0.0073872,0.023719,0.016132,0.0077611
42.55,0.004301,0.025908,0.016421,-0.0073737,0.023719,0.016141,0.0077649
42.6,0.004301,0.025908,0.016433,-0.0073602,0.023719,0.016149,0.0077687
42.65,0.004301,0.025908,0.016444,-0.0073467,0.023719,0.016158,0.0077725
42.7,0.004301,0.025908,0.016455,-0.0073332,0.023719,0.016166,0.0077763
42.75,0.004301,0.025908,0.016467,-0.0073196,0.023719,0.016175,0.0077801
42.8,0.004301,0.025908,0.016478,-0.0073062,0.023719,0.016184,0.0077839
42.85,0.004301,0.025908,0.016489,-0.0072927,0.023719,0.016192,0.0077877
42.9,0.004301,0.025908,0.0165,-0.0072792,0.023719,0.016201,0.0077915
42.95,0.004301,0.025908,0.016511,-0.0072657,0.023719,0.016209,0.0077953
43,0.004301,0.025908,0.016523,-0.0072523,0.023719,0.016218,0.0077991
43.05,0.004301,0.025908,0.016534,-0.0072388,0.023719,0.016226,0.0078029
43.1,0.004301,0.025908,0.016545,-0.0072254,0.023719,0.016235,0.0078067
43.15,0.004301,0.025908,0.016556,-0.0072119,0.023719,0.016243,0.0078105
43.2,0.004301,0.025908,0.016567,-0.0071985,0.023719,0.016252,0.0078143
43.25,0.004301,0.025908,0.016578,-0.0071851,0.023719,0.01626,0.007818
43.3,0.004301,0.025908,0.016589,-0.0071716,0.023719,0.016269,0.0078218
43.35,0.004301,0.025908,0.016601,-0.0071582,0.023719,0.016277,0.0078256
43.4,0.004301,0.025908,0.016612,-0.0071448,0.023719,0.016286,0.0078294
43.45,0.004301,0.025908,0.016623,-0.0071314,0.023719,0.016294,0.0078331
43.5,0.004301,0.025908,0.016634,-0.007118,0.023719,0.016302,0.0078369
43.55,0.004301,0.025908,0.016645,-0.0071047,0.023719,0.016311,0.0078406
43.6,0.004301,0.025908,0.016656,-0.0070913,0.023719,0.016319,0.0078444
43.65,0.004301,0.025908,0.016667,-0.0070779,0.023719,0.016328,0.0078482
43.7,0.004301,0.025908,0.016678,-0.0070646,0.023719,0.016336,0.0078519
43.75,0.004301,0.025908,0.016689,-0.0070512,0.023719,0.016344,0.0078557
43.8,0.004301,0.025908,0.0167,-0.0070379,0.023719,0.016353,0.0078594
43.85,0.004301,0.025908,0.01671,-0.0070246,0.023719,0.016361,0.0078631
43.9,0.004301,0.025908,0.016721,-0.0070112,0.023719,0.016369,0.0078669
43.95,0.004301,0.025908,0.016732,-0.0069979,0.023719,0.016378,0.0078706
44,0.004301,0.025908,0.016743,-0.0069846,0.023719,0.016386,0.0078744
44.05,0.004301,0.025908,0.016754,-0.0069713,0.023719,0.016394,0.0078781
44.1,0.004301,0.025908,0.016765,-0.006958,0.023719,0.016403,0.0078818
44.15,0.004301,0.025908,0.016776,-0.0069447,0.023719,0.016411,0.0078855
44.2,0.004301,0.025908,0.016786,-0.0069315,0.023719,0.016419,0.0078893
44.25,0.004301,0.025908,0.016797,-0.0069182,0.023719,0.016428,0.007893
44.3,0.004301,0.025908,0.016808,-0.0069049,0.023719,0.016436,0.0078967
44.35,0.004301,0.025908,0.016819,-0.0068917,0.023719,0.016444,0.0079004
44.4,0.004301,0.025908,0.016829,-0.0068784,0.023719,0.016452,0.0079041
44.45,0.004301,0.025908,0.01684,-0.0068652,0.023719,0.016461,0.0079078
44.5,0.004301,0.025908,0.016851,-0.0068519,0.023719,0.016469,0.0079115
44.55,0.004301,0.025908,0.016862,-0.0068387,0.023719,0.016477,0.0079152
44.6,0.004301,0.025908,0.016872,-0.0068255,0.023719,0.016485,0.0079189
44.65,0.004301,0.025908,0.016883,-0.0068123,0.023719,0.016493,0.0079226
44.7,0.004301,0.025908,0.016894,-0.0067991,0.023719,0.016502,0.0079263
44.75,0.004301,0.025908,0.016904,-0.0067859,0.023719,0.01651,0.00793
44.8,0.004301,0.025908,0.016915,-0.0067727,0.023719,0.016518,0.0079337
44.85,0.004301,0.025908,0.016925,-0.0067595,0.023719,0.016526,0.0079374
44.9,0.004301,0.025908,0.016936,-0.0067464,0.023719,0.016534,0.0079411
44.95,0.004301,0.025908,0.016947,-0.0067332,0.023719,0.016542,0.0079448
45,0.004301,0.025908,0.016957,-0.00672,0.023719,0.016551,0.0079485
45.05,0.004301,0.025908,0.016968,-0.0067069,0.023719,0.016559,0.0079521
45.1,0.004301,0.025908,0.016978,-0.0066937,0.023719,0.016567,0.0079558
45.15,0.004301,0.025908,0.016989,-0.0066806,0.023719,0.016575,0.0079595
45.2,0.004301,0.025908,0.016999,-0.0066675,0.023719,0.016583,0.0079631
45.25,0.004301,0.025908,0.01701,-0.0066544,0.023719,0.016591,0.0079668
45.3,0.004301,0.025908,0.01702,-0.0066413,0.023719,0.016599,0.0079705
45.35,0.004301,0.025908,0.017031,-0.0066281,0.023719,0.016607,0.0079741
45.4,0.004301,0.025908,0.017041,-0.0066151,0.023719,0.016615,0.0079778
45.45,0.004301,0.025908,0.017051,-0.006602,0.023719,0.016623,0.0079814
45.5,0.004301,0.025908,0.017062,-0.0065889,0.023719,0.016631,0.0079851
45.55,0.004301,0.025908,0.017072,-0.0065758,0.023719,0.016639,0.0079887
45.6,0.004301,0.025908,0.017083,-0.0065627,0.023719,0.016647,0.0079924
45.65,0.004301,0.025908,0.017093,-0.0065497,0.023719,0.016655,0.007996
45.7,0.004301,0.025908,0.017103,-0.0065366,0.023719,0.016663,0.0079997
45.75,0.004301,0.025908,0.017114,-0.0065236,0.023719,0.016671,0.0080033
45.8,0.004301,0.025908,0.017124,-0.0065106,0.023719,0.016679,0.008007
45.85,0.004301,0.025908,0.017134,-0.0064975,0.023719,0.016687,0.0080106
45.9,0.004301,0.025908,0.017145,-0.0064845,0.023719,0.016695,0.0080142
45.95,0.004301,0.025908,0.017155,-0.0064715,0.023719,0.016703,0.0080178
46,0.004301,0.025908,0.017165,-0.0064585,0.023719,0.016711,0.0080215
46.05,0.004301,0.025908,0.017175,-0.0064455,0.023719,0.016719,0.0080251
46.1,0.004301,0.025908,0.017186,-0.0064325,0.023719,0.016727,0.0080287
46.15,0.004301,0.025908,0.017196,-0.0064195,0.023719,0.016735,0.0080323
46.2,0.004301,0.025908,0.017206,-0.0064065,0.023719,0.016743,0.0080359
46.25,0.004301,0.025908,0.017216,-0.0063936,0.023719,0.016751,0.0080395
46.3,0.004301,0.025908,0.017226,-0.0063806,0.023719,0.016759,0.0080432
46.35,0.004301,0.025908,0.017237,-0.0063677,0.023719,0.016767,0.0080468
46.4,0.004301,0.025908,0.017247,-0.0063547,0.023719,0.016774,0.0080504
46.45,0.004301,0.025908,0.017257,-0.0063418,0.023719,0.016782,0.008054
46.5,0.004301,0.025908,0.017267,-0.0063289,0.023719,0.01679,0.0080576
46.55,0.004301,0.025908,0.017277,-0.0063159,0.023719,0.016798,0.0080612
46.6,0.004301,0.025908,0.017287,-0.006303,0.023719,0.016806,0.0080648
46.65,0.004301,0.025908,0.017297,-0.0062901,0.023719,0.016814,0.0080683
46.7,0.004301,0.025908,0.017307,-0.0062772,0.023719,0.016821,0.0080719
46.75,0.004301,0.025908,0.017317,-0.0062643,0.023719,0.016829,0.0080755
46.8,0.004301,0.025908,0.017327,-0.0062514,0.023719,0.016837,0.0080791
46.85,0.004301,0.025908,0.017338,-0.0062386,0.023719,0.016845,0.0080827
46.9,0.004301,0.025908,0.017348,-0.0062257,0.023719,0.016853,0.0080863
46.95,0.004301,0.025908,0.017358,-0.0062128,0.023719,0.01686,0.0080898
47,0.004301,0.025908,0.017368,-0.0062,0.023719,0.016868,0.0080934
47.05,0.004301,0.025908,0.017377,-0.0061871,0.023719,0.016876,0.008097
47.1,0.004301,0.025908,0.017387,-0.0061743,0.023719,0.016884,0.0081005
47.15,0.004301,0.025908,0.017397,-0.0061614,0.023719,0.016891,0.0081041
47.2,0.004301,0.025908,0.017407,-0.0061486,0.023719,0.016899,0.0081077
47.25,0.004301,0.025908,0.017417,-0.0061358,0.023719,0.016907,0.0081112
47.3,0.004301,0.025908,0.017427,-0.006123,0.023719,0.016915,0.0081148
47.35,0.004301,0.025908,0.017437,-0.0061102,0.023719,0.016922,0.0081183
47.4,0.004301,0.025908,0.017447,-0.0060974,0.023719,0.01693,0.0081219
47.45,0.004301,0.025908,0.017457,-0.0060846,0.023719,0.016938,0.0081254
47.5,0.004301,0.025908,0.017467,-0.0060718,0.023719,0.016945,0.008129
47.55,0.004301,0.025908,0.017476,-0.006059,0.023719,0.016953,0.0081325
47.6,0.004301,0.025908,0.017486,-0.0060463,0.023719,0.016961,0.0081361
47.65,0.004301,0.025908,0.017496,-0.0060335,0.023719,0.016968,0.0081396
47.7,0.004301,0.025908,0.017506,-0.0060208,0.023719,0.016976,0.0081431
47.75,0.004301,0.025908,0.017516,-0.006008,0.023719,0.016984,0.0081467
47.8,0.004301,0.025908,0.017525,-0.0059953,0.023719,0.016991,0.0081502
47.85,0.004301,0.025908,0.017535,-0.0059826,0.023719,0.016999,0.0081537
47.9,0.004301,0.025908,0.017545,-0.0059698,0.023719,0.017006,0.0081573
47.95,0.004301,0.025908,0.017555,-0.0059571,0.023719,0.017014,0.0081608
48,0.004301,0.025908,0.017564,-0.0059444,0.023719,0.017022,0.0081643
48.05,0.004301,0.025908,0.017574,-0.0059317,0.023719,0.017029,0.0081678
48.1,0.004301,0.025908,0.017584,-0.005919,0.023719,0.017037,0.0081713
48.15,0.004301,0.025908,0.017594,-0.0059063,0.023719,0.017044,0.0081748
48.2,0.004301,0.025908,0.017603,-0.0058937,0.023719,0.017052,0.0081784
48.25,0.004301,0.025908,0.017613,-0.005881,0.023719,0.017059,0.0081819
48.3,0.004301,0.025908,0.017623,-0.0058683,0.023719,0.017067,0.0081854
48.35,0.004301,0.025908,0.017632,-0.0058557,0.023719,0.017074,0.0081889
48.4,0.004301,0.025908,0.017642,-0.005843,0.023719,0.017082,0.0081924
48.45,0.004301,0.025908,0.017651,-0.0058304,0.023719,0.017089,0.0081959
48.5,0.004301,0.025908,0.017661,-0.0058177,0.023719,0.017097,0.0081994
48.55,0.004301,0.025908,0.017671,-0.0058051,0.023719,0.017104,0.0082029
48.6,0.004301,0.025908,0.01768,-0.0057925,0.023719,0.017112,0.0082064
48.65,0.004301,0.025908,0.01769,-0.0057799,0.023719,0.017119,0.0082098
48.7,0.004301,0.025908,0.017699,-0.0057673,0.023719,0.017127,0.0082133
48.75,0.004301,0.025908,0.017709,-0.0057547,0.023719,0.017134,0.0082168
48.8,0.004301,0.025908,0.017718,-0.0057421,0.023719,0.017142,0.0082203
48.85,0.004301,0.025908,0.017728,-0.0057295,0.023719,0.017149,0.0082238
48.9,0.004301,0.025908,0.017737,-0.0057169,0.023719,0.017157,0.0082272
48.95,0.004301,0.025908,0.017747,-0.0057044,0.023719,0.017164,0.0082307
49,0.004301,0.025908,0.017756,-0.0056918,0.023719,0.017171,0.0082342
49.05,0.004301,0.025908,0.017766,-0.0056793,0.023719,0.017179,0.0082377
49.1,0.004301,0.025908,0.017775,-0.0056667,0.023719,0.017186,0.0082411
49.15,0.004301,0.025908,0.017785,-0.0056542,0.023719,0.017194,0.0082446
49.2,0.004301,0.025908,0.017794,-0.0056416,0.023719,0.017201,0.008248
49.25,0.004301,0.025908,0.017803,-0.0056291,0.023719,0.017208,0.0082515
49.3,0.004301,0.025908,0.017813,-0.0056166,0.023719,0.017216,0.008255
49.35,0.004301,0.025908,0.017822,-0.0056041,0.023719,0.017223,0.0082584
49.4,0.004301,0.025908,0.017832,-0.0055916,0.023719,0.01723,0.0082619
49.45,0.004301,0.025908,0.017841,-0.0055791,0.023719,0.017238,0.0082653
49.5,0.004301,0.025908,0.01785,-0.0055666,0.023719,0.017245,0.0082688
49.55,0.004301,0.025908,0.01786,-0.0055541,0.023719,0.017252,0.0082722
49.6,0.004301,0.025908,0.017869,-0.0055416,0.023719,0.01726,0.0082756
49.65,0.004301,0.025908,0.017878,-0.0055292,0.023719,0.017267,0.0082791
49.7,0.004301,0.025908,0.017888,-0.0055167,0.023719,0.017274,0.0082825
49.75,0.004301,0.025908,0.017897,-0.0055043,0.023719,0.017281,0.0082859
49.8,0.004301,0.025908,0.017906,-0.0054918,0.023719,0.017289,0.0082894
49.85,0.004301,0.025908,0.017915,-0.0054794,0.023719,0.017296,0.0082928
49.9,0.004301,0.025908,0.017925,-0.005467,0.023719,0.017303,0.0082962
49.95,0.004301,0.025908,0.017934,-0.0054545,0.023719,0.017311,0.0082997
50,0.004301,0.025908,0.017943,-0.0054421,0.023719,0.017318,0.0083031


==> fig/ScordelisLo/ScordelisLoSurfaceStretchComponents.csv <==
0.05,0.99914,0.99968,1,1,0.99922,0.99913,0.99913
0.1,0.99831,0.99905,0.99999,1,0.99855,0.9983,0.9983
0.15,0.9975,0.99817,0.99997,1,0.99801,0.9975,0.99749
0.2,0.99671,0.99708,0.99994,1,0.99758,0.99672,0.9967
0.25,0.99595,0.99584,0.99991,1,0.99727,0.99597,0.99594
0.3,0.99521,0.99448,0.99987,1,0.99709,0.99524,0.9952
0.35,0.9945,0.99306,0.99982,0.99999,0.99701,0.99455,0.99449
0.4,0.99381,0.99161,0.99977,0.99999,0.99702,0.99388,0.99381
0.45,0.99315,0.99017,0.99971,0.99998,0.99712,0.99325,0.99315
0.5,0.99251,0.98877,0.99965,0.99997,0.99728,0.99264,0.99251
0.55,0.99189,0.98743,0.99958,0.99997,0.99749,0.99206,0.9919
0.6,0.9913,0.98617,0.99951,0.99996,0.99773,0.9915,0.99131
0.65,0.99073,0.985,0.99943,0.99995,0.998,0.99098,0.99074
0.7,0.99018,0.98393,0.99935,0.99994,0.99828,0.99047,0.9902
0.75,0.98965,0.98297,0.99927,0.99994,0.99857,0.99,0.98968
0.8,0.98915,0.98211,0.99918,0.99993,0.99886,0.98955,0.98918
0.85,0.98866,0.98136,0.99908,0.99992,0.99915,0.98912,0.9887
0.9,0.98819,0.98072,0.99899,0.99991,0.99943,0.98871,0.98823
0.95,0.98774,0.98018,0.99889,0.9999,0.99971,0.98833,0.98779
1,0.9873,0.97974,0.99879,0.99989,0.99997,0.98797,0.98736
1.05,0.98689,0.9794,0.99868,0.99987,1.0002,0.98763,0.98695
1.1,0.98648,0.97915,0.99857,0.99986,1.0005,0.9873,0.98656
1.15,0.9861,0.97899,0.99846,0.99985,1.0007,0.987,0.98618
1.2,0.98573,0.97892,0.99835,0.99984,1.0009,0.98672,0.98582
1.25,0.98537,0.97892,0.99823,0.99983,1.0011,0.98646,0.98547
1.3,0.98503,0.979,0.99812,0.99981,1.0013,0.98621,0.98514
1.35,0.9847,0.97915,0.998,0.9998,1.0015,0.98598,0.98482
1.4,0.98438,0.97937,0.99788,0.99979,1.0017,0.98577,0.98451
1.45,0.98407,0.97966,0.99775,0.99978,1.0019,0.98557,0.98422
1.5,0.98378,0.98,0.99763,0.99976,1.002,0.98539,0.98394
1.55,0.9835,0.9804,0.9975,0.99975,1.0022,0.98522,0.98367
1.6,0.98323,0.98085,0.99738,0.99973,1.0023,0.98507,0.98341
1.65,0.98297,0.98135,0.99725,0.99972,1.0025,0.98494,0.98317
1.7,0.98272,0.98189,0.99712,0.99971,1.0026,0.98482,0.98293
1.75,0.98249,0.98248,0.99699,0.99969,1.0028,0.98471,0.98271
1.8,0.98226,0.98311,0.99686,0.99968,1.0029,0.98461,0.9825
1.85,0.98204,0.98377,0.99673,0.99966,1.003,0.98453,0.98229
1.9,0.98183,0.98447,0.9966,0.99965,1.0031,0.98446,0.9821
1.95,0.98164,0.9852,0.99647,0.99963,1.0032,0.9844,0.98192
2,0.98145,0.98597,0.99633,0.99962,1.0033,0.98436,0.98174
2.05,0.98127,0.98676,0.9962,0.9996,1.0034,0.98433,0.98158
2.1,0.98109,0.98757,0.99607,0.99958,1.0035,0.98431,0.98142
2.15,0.98093,0.98841,0.99593,0.99957,1.0036,0.9843,0.98128
2.2,0.98077,0.98927,0.9958,0.99955,1.0037,0.9843,0.98114
2.25,0.98063,0.99015,0.99567,0.99954,1.0038,0.98431,0.98101
2.3,0.98049,0.99104,0.99554,0.99952,1.0039,0.98433,0.98089
2.35,0.98036,0.99196,0.9954,0.9995,1.004,0.98436,0.98078
2.4,0.98023,0.99288,0.99527,0.99949,1.004,0.98441,0.98067
2.45,0.98012,0.99382,0.99514,0.99947,1.0041,0.98446,0.98057
2.5,0.98001,0.99478,0.99501,0.99946,1.0042,0.98452,0.98049
2.55,0.97991,0.99574,0.99488,0.99944,1.0042,0.98459,0.9804
2.6,0.97981,0.99671,0.99475,0.99942,1.0043,0.98467,0.98033
2.65,0.97973,0.99769,0.99462,0.99941,1.0044,0.98476,0.98026
2.7,0.97964,0.99868,0.99449,0.99939,1.0044,0.98486,0.9802
2.75,0.97957,0.99968,0.99437,0.99937,1.0045,0.98497,0.98015
2.8,0.9795,1.0007,0.99424,0.99936,1.0045,0.98508,0.9801
2.85,0.97944,1.0017,0.99411,0.99934,1.0046,0.9852,0.98006
2.9,0.97939,1.0027,0.99399,0.99932,1.0047,0.98533,0.98003
2.95,0.97934,1.0037,0.99387,0.99931,1.0047,0.98547,0.98001
3,0.9793,1.0047,0.99375,0.99929,1.0047,0.98562,0.97999
3.05,0.97926,1.0057,0.99362,0.99927,1.0048,0.98577,0.97997
3.1,0.97923,1.0067,0.9935,0.99925,1.0048,0.98593,0.97997
3.15,0.9792,1.0078,0.99339,0.99924,1.0049,0.98609,0.97996
3.2,0.97918,1.0088,0.99327,0.99922,1.0049,0.98627,0.97997
3.25,0.97917,1.0098,0.99315,0.9992,1.005,0.98645,0.97998
3.3,0.97916,1.0108,0.99304,0.99919,1.005,0.98663,0.98
3.35,0.97916,1.0118,0.99293,0.99917,1.005,0.98682,0.98002
3.4,0.97916,1.0128,0.99282,0.99915,1.0051,0.98702,0.98004
3.45,0.97917,1.0138,0.99271,0.99914,1.0051,0.98722,0.98008
3.5,0.97918,1.0148,0.9926,0.99912,1.0052,0.98743,0.98011
3.55,0.9792,1.0158,0.9925,0.9991,1.0052,0.98764,0.98016
3.6,0.97923,1.0168,0.99239,0.99909,1.0052,0.98786,0.98021
3.65,0.97925,1.0178,0.99229,0.99907,1.0053,0.98808,0.98026
3.7,0.97929,1.0188,0.99219,0.99905,1.0053,0.98831,0.98032
3.75,0.97932,1.0198,0.99209,0.99904,1.0053,0.98854,0.98038
3.8,0.97936,1.0208,0.99199,0.99902,1.0054,0.98878,0.98045
3.85,0.97941,1.0218,0.9919,0.99901,1.0054,0.98902,0.98052
3.9,0.97946,1.0227,0.9918,0.99899,1.0054,0.98927,0.9806
3.95,0.97952,1.0237,0.99171,0.99897,1.0055,0.98951,0.98068
4,0.97958,1.0247,0.99162,0.99896,1.0055,0.98977,0.98077
4.05,0.97964,1.0257,0.99153,0.99894,1.0055,0.99002,0.98086
4.1,0.97971,1.0266,0.99145,0.99892,1.0056,0.99028,0.98095
4.15,0.97978,1.0276,0.99137,0.99891,1.0056,0.99054,0.98105
4.2,0.97985,1.0285,0.99128,0.99889,1.0056,0.99081,0.98115
4.25,0.97993,1.0295,0.9912,0.99888,1.0057,0.99108,0.98126
4.3,0.98002,1.0304,0.99113,0.99886,1.0057,0.99135,0.98137
4.35,0.9801,1.0313,0.99105,0.99885,1.0057,0.99162,0.98148
4.4,0.98019,1.0323,0.99098,0.99883,1.0058,0.9919,0.9816
4.45,0.98029,1.0332,0.99091,0.99882,1.0058,0.99218,0.98172
4.5,0.98038,1.0341,0.99084,0.9988,1.0058,0.99246,0.98184
4.55,0.98048,1.035,0.99077,0.99878,1.0059,0.99275,0.98197
4.6,0.98059,1.0359,0.99071,0.99877,1.0059,0.99303,0.9821
4.65,0.9807,1.0368,0.99064,0.99875,1.0059,0.99332,0.98224
4.7,0.98081,1.0377,0.99058,0.99874,1.006,0.99361,0.98237
4.75,0.98092,1.0386,0.99053,0.99872,1.006,0.9939,0.98251
4.8,0.98103,1.0395,0.99047,0.99871,1.006,0.9942,0.98266
4.85,0.98115,1.0404,0.99042,0.9987,1.006,0.99449,0.9828
4.9,0.98128,1.0413,0.99036,0.99868,1.0061,0.99479,0.98295
4.95,0.9814,1.0422,0.99032,0.99867,1.0061,0.99509,0.9831
5,0.98153,1.0431,0.99027,0.99865,1.0061,0.99539,0.98326
5.05,0.98166,1.0439,0.99022,0.99864,1.0062,0.99569,0.98342
5.1,0.98179,1.0448,0.99018,0.99862,1.0062,0.99599,0.98358
5.15,0.98193,1.0456,0.99014,0.99861,1.0062,0.99629,0.98374
5.2,0.98206,1.0465,0.9901,0.9986,1.0063,0.99659,0.9839
5.25,0.9822,1.0473,0.99007,0.99858,1.0063,0.9969,0.98407
5.3,0.98235,1.0482,0.99003,0.99857,1.0063,0.9972,0.98424
5.35,0.98249,1.049,0.99,0.99856,1.0064,0.99751,0.98441
5.4,0.98264,1.0499,0.98997,0.99854,1.0064,0.99782,0.98459
5.45,0.98279,1.0507,0.98995,0.99853,1.0064,0.99812,0.98476
5.5,0.98294,1.0515,0.98992,0.99852,1.0065,0.99843,0.98494
5.55,0.98309,1.0523,0.9899,0.9985,1.0065,0.99874,0.98512
5.6,0.98325,1.0532,0.98988,0.99849,1.0065,0.99905,0.9853
5.65,0.9834,1.054,0.98986,0.99848,1.0066,0.99936,0.98549
5.7,0.98356,1.0548,0.98984,0.99847,1.0066,0.99966,0.98567
5.75,0.98372,1.0556,0.98983,0.99845,1.0066,0.99997,0.98586
5.8,0.98389,1.0564,0.98982,0.99844,1.0067,1.0003,0.98605
5.85,0.98405,1.0572,0.98981,0.99843,1.0067,1.0006,0.98624
5.9,0.98422,1.058,0.9898,0.99842,1.0067,1.0009,0.98643
5.95,0.98439,1.0588,0.9898,0.99841,1.0068,1.0012,0.98662
6,0.98455,1.0595,0.9898,0.99839,1.0068,1.0015,0.98682
6.05,0.98473,1.0603,0.9898,0.99838,1.0069,1.0018,0.98702
6.1,0.9849,1.0611,0.9898,0.99837,1.0069,1.0021,0.98721
6.15,0.98507,1.0619,0.98981,0.99836,1.0069,1.0024,0.98741
6.2,0.98525,1.0626,0.98981,0.99835,1.007,1.0028,0.98762
6.25,0.98542,1.0634,0.98982,0.99834,1.007,1.0031,0.98782
6.3,0.9856,1.0642,0.98983,0.99833,1.007,1.0034,0.98802
6.35,0.98578,1.0649,0.98985,0.99832,1.0071,1.0037,0.98823
6.4,0.98596,1.0657,0.98986,0.99831,1.0071,1.004,0.98843
6.45,0.98614,1.0664,0.98988,0.9983,1.0071,1.0043,0.98864
6.5,0.98633,1.0672,0.9899,0.99829,1.0072,1.0046,0.98885
6.55,0.98651,1.0679,0.98992,0.99828,1.0072,1.0049,0.98906
6.6,0.9867,1.0687,0.98995,0.99827,1.0072,1.0052,0.98927
6.65,0.98688,1.0694,0.98997,0.99826,1.0073,1.0055,0.98948
6.7,0.98707,1.0701,0.99,0.99825,1.0073,1.0058,0.98969
6.75,0.98726,1.0709,0.99003,0.99824,1.0073,1.0061,0.9899
6.8,0.98745,1.0716,0.99007,0.99823,1.0074,1.0064,0.99012
6.85,0.98764,1.0723,0.9901,0.99822,1.0074,1.0067,0.99033
6.9,0.98783,1.073,0.99014,0.99821,1.0075,1.007,0.99054
6.95,0.98802,1.0737,0.99018,0.9982,1.0075,1.0073,0.99076
7,0.98821,1.0744,0.99022,0.99819,1.0075,1.0076,0.99098
7.05,0.98841,1.0752,0.99026,0.99819,1.0076,1.0079,0.9912
7.1,0.9886,1.0759,0.99031,0.99818,1.0076,1.0082,0.99141
7.15,0.98879,1.0766,0.99036,0.99817,1.0076,1.0085,0.99163
7.2,0.98899,1.0773,0.99041,0.99816,1.0077,1.0088,0.99185
7.25,0.98919,1.0779,0.99046,0.99815,1.0077,1.0091,0.99207
7.3,0.98938,1.0786,0.99052,0.99815,1.0077,1.0094,0.99229
7.35,0.98958,1.0793,0.99057,0.99814,1.0078,1.0097,0.99252
7.4,0.98978,1.08,0.99063,0.99813,1.0078,1.01,0.99274
7.45,0.98998,1.0807,0.99069,0.99812,1.0079,1.0103,0.99296
7.5,0.99018,1.0814,0.99075,0.99812,1.0079,1.0106,0.99318
7.55,0.99038,1.082,0.99082,0.99811,1.0079,1.0109,0.99341
7.6,0.99058,1.0827,0.99089,0.9981,1.008,1.0111,0.99363
7.65,0.99078,1.0834,0.99095,0.9981,1.008,1.0114,0.99385
7.7,0.99098,1.0841,0.99103,0.99809,1.008,1.0117,0.99408
7.75,0.99119,1.0847,0.9911,0.99808,1.0081,1.012,0.9943
7.8,0.99139,1.0854,0.99117,0.99808,1.0081,1.0123,0.99453
7.85,0.99159,1.086,0.99125,0.99807,1.0082,1.0126,0.99476
7.9,0.9918,1.0867,0.99133,0.99807,1.0082,1.0128,0.99498
7.95,0.992,1.0873,0.99141,0.99806,1.0082,1.0131,0.99521
8,0.99221,1.088,0.99149,0.99806,1.0083,1.0134,0.99544
8.05,0.99241,1.0886,0.99158,0.99805,1.0083,1.0137,0.99566
8.1,0.99262,1.0893,0.99166,0.99805,1.0083,1.014,0.99589
8.15,0.99282,1.0899,0.99175,0.99804,1.0084,1.0142,0.99612
8.2,0.99303,1.0906,0.99184,0.99804,1.0084,1.0145,0.99635
8.25,0.99323,1.0912,0.99194,0.99803,1.0085,1.0148,0.99657
8.3,0.99344,1.0918,0.99203,0.99803,1.0085,1.0151,0.9968
8.35,0.99365,1.0925,0.99213,0.99802,1.0085,1.0153,0.99703
8.4,0.99386,1.0931,0.99222,0.99802,1.0086,1.0156,0.99726
8.45,0.99406,1.0937,0.99232,0.99801,1.0086,1.0159,0.99749
8.5,0.99427,1.0943,0.99243,0.99801,1.0086,1.0161,0.99772
8.55,0.99448,1.0949,0.99253,0.99801,1.0087,1.0164,0.99795
8.6,0.99469,1.0956,0.99264,0.998,1.0087,1.0167,0.99818
8.65,0.9949,1.0962,0.99274,0.998,1.0088,1.0169,0.9984
8.7,0.9951,1.0968,0.99285,0.998,1.0088,1.0172,0.99863
8.75,0.99531,1.0974,0.99296,0.99799,1.0088,1.0175,0.99886
8.8,0.99552,1.098,0.99308,0.99799,1.0089,1.0177,0.99909
8.85,0.99573,1.0986,0.99319,0.99799,1.0089,1.018,0.99932
8.9,0.99594,1.0992,0.99331,0.99799,1.0089,1.0183,0.99955
8.95,0.99615,1.0998,0.99343,0.99798,1.009,1.0185,0.99978
9,0.99636,1.1004,0.99355,0.99798,1.009,1.0188,1
9.05,0.99657,1.101,0.99367,0.99798,1.0091,1.019,1.0002
9.1,0.99678,1.1016,0.99379,0.99798,1.0091,1.0193,1.0005
9.15,0.99699,1.1022,0.99392,0.99798,1.0091,1.0195,1.0007
9.2,0.9972,1.1027,0.99405,0.99797,1.0092,1.0198,1.0009
9.25,0.99741,1.1033,0.99418,0.99797,1.0092,1.02,1.0012
9.3,0.99762,1.1039,0.99431,0.99797,1.0093,1.0203,1.0014
9.35,0.99783,1.1045,0.99444,0.99797,1.0093,1.0205,1.0016
9.4,0.99804,1.1051,0.99457,0.99797,1.0093,1.0208,1.0019
9.45,0.99825,1.1056,0.99471,0.99797,1.0094,1.021,1.0021
9.5,0.99846,1.1062,0.99485,0.99797,1.0094,1.0213,1.0023
9.55,0.99867,1.1068,0.99499,0.99797,1.0094,1.0215,1.0025
9.6,0.99888,1.1073,0.99513,0.99797,1.0095,1.0218,1.0028
9.65,0.99909,1.1079,0.99527,0.99797,1.0095,1.022,1.003
9.7,0.9993,1.1084,0.99541,0.99797,1.0096,1.0222,1.0032
9.75,0.99952,1.109,0.99556,0.99797,1.0096,1.0225,1.0035
9.8,0.99973,1.1096,0.99571,0.99797,1.0096,1.0227,1.0037
9.85,0.99994,1.1101,0.99586,0.99797,1.0097,1.023,1.0039
9.9,1.0001,1.1107,0.99601,0.99797,1.0097,1.0232,1.0042
9.95,1.0004,1.1112,0.99616,0.99797,1.0098,1.0234,1.0044
10,1.0004,1.1117,0.99631,0.99797,1.0097,1.0235,1.0044
10.05,1.0004,1.1121,0.99647,0.99797,1.0096,1.0235,1.0044
10.1,1.0004,1.1125,0.99662,0.99797,1.0095,1.0235,1.0045
10.15,1.0004,1.1129,0.99677,0.99797,1.0094,1.0236,1.0045
10.2,1.0004,1.1132,0.99693,0.99798,1.0094,1.0236,1.0045
10.25,1.0004,1.1135,0.99708,0.99798,1.0093,1.0237,1.0045
10.3,1.0004,1.1137,0.99724,0.99798,1.0093,1.0237,1.0045
10.35,1.0004,1.1139,0.99739,0.99798,1.0092,1.0237,1.0046
10.4,1.0004,1.1141,0.99755,0.99798,1.0092,1.0238,1.0046
10.45,1.0004,1.1143,0.9977,0.99798,1.0092,1.0238,1.0046
10.5,1.0004,1.1144,0.99786,0.99798,1.0091,1.0238,1.0046
10.55,1.0004,1.1146,0.99801,0.99798,1.0091,1.0239,1.0047
10.6,1.0004,1.1147,0.99817,0.99798,1.0091,1.0239,1.0047
10.65,1.0004,1.1148,0.99833,0.99798,1.009,1.0239,1.0047
10.7,1.0004,1.1149,0.99848,0.99799,1.009,1.024,1.0047
10.75,1.0004,1.115,0.99864,0.99799,1.009,1.024,1.0047
10.8,1.0004,1.115,0.9988,0.99799,1.009,1.024,1.0048
10.85,1.0004,1.1151,0.99895,0.99799,1.009,1.0241,1.0048
10.9,1.0004,1.1151,0.99911,0.99799,1.009,1.0241,1.0048
10.95,1.0004,1.1152,0.99927,0.99799,1.009,1.0241,1.0048
11,1.0004,1.1152,0.99943,0.99799,1.009,1.0242,1.0049
11.05,1.0004,1.1152,0.99959,0.99799,1.0089,1.0242,1.0049
11.1,1.0004,1.1153,0.99975,0.998,1.0089,1.0242,1.0049
11.15,1.0004,1.1153,0.9999,0.998,1.0089,1.0242,1.0049
11.2,1.0004,1.1153,1.0001,0.998,1.0089,1.0243,1.005
11.25,1.0004,1.1153,1.0002,0.998,1.0089,1.0243,1.005
11.3,1.0004,1.1153,1.0004,0.998,1.0089,1.0243,1.005
11.35,1.0004,1.1153,1.0005,0.998,1.0089,1.0243,1.005
11.4,1.0004,1.1153,1.0007,0.998,1.0089,1.0244,1.005
11.45,1.0004,1.1154,1.0009,0.998,1.0089,1.0244,1.0051
11.5,1.0004,1.1154,1.001,0.99801,1.0089,1.0244,1.0051
11.55,1.0004,1.1154,1.0012,0.99801,1.0089,1.0244,1.0051
11.6,1.0004,1.1154,1.0013,0.99801,1.0089,1.0245,1.0051
11.65,1.0004,1.1153,1.0015,0.99801,1.0089,1.0245,1.0052
11.7,1.0004,1.1153,1.0017,0.99801,1.0089,1.0245,1.0052
11.75,1.0004,1.1153,1.0018,0.99801,1.0089,1.0245,1.0052
11.8,1.0004,1.1153,1.002,0.99802,1.0089,1.0246,1.0052
11.85,1.0004,1.1153,1.0021,0.99802,1.0089,1.0246,1.0052
11.9,1.0004,1.1153,1.0023,0.99802,1.0089,1.0246,1.0053
11.95,1.0004,1.1153,1.0025,0.99802,1.0089,1.0246,1.0053
12,1.0004,1.1153,1.0026,0.99802,1.0089,1.0247,1.0053
12.05,1.0004,1.1153,1.0028,0.99802,1.0089,1.0247,1.0053
12.1,1.0004,1.1153,1.003,0.99802,1.0089,1.0247,1.0054
12.15,1.0004,1.1153,1.0031,0.99803,1.0089,1.0247,1.0054
12.2,1.0004,1.1153,1.0033,0.99803,1.0089,1.0247,1.0054
12.25,1.0004,1.1153,1.0034,0.99803,1.0089,1.0247,1.0054
12.3,1.0004,1.1153,1.0036,0.99803,1.0089,1.0248,1.0054
12.35,1.0004,1.1153,1.0038,0.99803,1.0089,1.0248,1.0055
12.4,1.0004,1.1153,1.0039,0.99803,1.0089,1.0248,1.0055
12.45,1.0004,1.1153,1.0041,0.99804,1.0089,1.0248,1.0055
12.5,1.0004,1.1153,1.0043,0.99804,1.0089,1.0248,1.0055
12.55,1.0004,1.1152,1.0044,0.99804,1.0089,1.0249,1.0056
12.6,1.0004,1.1152,1.0046,0.99804,1.0089,1.0249,1.0056
12.65,1.0004,1.1152,1.0047,0.99804,1.0089,1.0249,1.0056
12.7,1.0004,1.1152,1.0049,0.99805,1.0089,1.0249,1.0056
12.75,1.0004,1.1152,1.0051,0.99805,1.0089,1.0249,1.0056
12.8,1.0004,1.1152,1.0052,0.99805,1.0089,1.0249,1.0057
12.85,1.0004,1.1152,1.0054,0.99805,1.0089,1.0249,1.0057
12.9,1.0004,1.1152,1.0056,0.99805,1.0089,1.025,1.0057
12.95,1.0004,1.1152,1.0057,0.99805,1.0089,1.025,1.0057
13,1.0004,1.1152,1.0059,0.99806,1.0089,1.025,1.0057
13.05,1.0004,1.1152,1.0061,0.99806,1.0089,1.025,1.0058
13.1,1.0004,1.1152,1.0062,0.99806,1.0089,1.025,1.0058
13.15,1.0004,1.1152,1.0064,0.99806,1.0089,1.025,1.0058
13.2,1.0004,1.1152,1.0066,0.99806,1.0089,1.025,1.0058
13.25,1.0004,1.1152,1.0067,0.99807,1.0089,1.025,1.0059
13.3,1.0004,1.1152,1.0069,0.99807,1.0089,1.0251,1.0059
13.35,1.0004,1.1152,1.007,0.99807,1.0089,1.0251,1.0059
13.4,1.0004,1.1152,1.0072,0.99807,1.0089,1.0251,1.0059
13.45,1.0004,1.1152,1.0074,0.99807,1.0089,1.0251,1.0059
13.5,1.0004,1.1152,1.0075,0.99808,1.0089,1.0251,1.006
13.55,1.0004,1.1152,1.0077,0.99808,1.0089,1.0251,1.006
13.6,1.0004,1.1152,1.0079,0.99808,1.0089,1.0251,1.006
13.65,1.0004,1.1152,1.008,0.99808,1.0089,1.0251,1.006
13.7,1.0004,1.1152,1.0082,0.99809,1.0089,1.0251,1.006
13.75,1.0004,1.1152,1.0084,0.99809,1.0089,1.0251,1.0061
13.8,1.0004,1.1152,1.0085,0.99809,1.0089,1.0251,1.0061
13.85,1.0004,1.1152,1.0087,0.99809,1.0089,1.0251,1.0061
13.9,1.0004,1.1152,1.0089,0.99809,1.0089,1.0252,1.0061
13.95,1.0004,1.1152,1.009,0.9981,1.0089,1.0252,1.0062
14,1.0004,1.1152,1.0092,0.9981,1.0089,1.0252,1.0062
14.05,1.0004,1.1152,1.0094,0.9981,1.0089,1.0252,1.0062
14.1,1.0004,1.1152,1.0095,0.9981,1.0089,1.0252,1.0062
14.15,1.0004,1.1152,1.0097,0.99811,1.0089,1.0252,1.0062
14.2,1.0004,1.1151,1.0099,0.99811,1.0089,1.0252,1.0063
14.25,1.0004,1.1151,1.01,0.99811,1.0089,1.0252,1.0063
14.3,1.0004,1.1151,1.0102,0.99811,1.0089,1.0252,1.0063
14.35,1.0004,1.1151,1.0104,0.99811,1.0089,1.0252,1.0063
14.4,1.0004,1.1151,1.0105,0.99812,1.0089,1.0252,1.0063
14.45,1.0004,1.1151,1.0107,0.99812,1.0089,1.0252,1.0064
14.5,1.0004,1.1151,1.0109,0.99812,1.0089,1.0252,1.0064
14.55,1.0004,1.1151,1.011,0.99812,1.0089,1.0252,1.0064
14.6,1.0004,1.1151,1.0112,0.99813,1.0089,1.0252,1.0064
14.65,1.0004,1.1151,1.0114,0.99813,1.0089,1.0252,1.0065
14.7,1.0004,1.1151,1.0115,0.99813,1.0089,1.0252,1.0065
14.75,1.0004,1.1151,1.0117,0.99813,1.0089,1.0252,1.0065
14.8,1.0004,1.1151,1.0118,0.99814,1.0089,1.0252,1.0065
14.85,1.0004,1.1151,1.012,0.99814,1.0089,1.0252,1.0065
14.9,1.0004,1.1151,1.0122,0.99814,1.0089,1.0252,1.0066
14.95,1.0004,1.1151,1.0123,0.99814,1.0089,1.0252,1.0066
15,1.0004,1.1151,1.0125,0.99815,1.0089,1.0252,1.0066
15.05,1.0004,1.1151,1.0127,0.99815,1.0089,1.0252,1.0066
15.1,1.0004,1.1151,1.0128,0.99815,1.0089,1.0252,1.0066
15.15,1.0004,1.1151,1.013,0.99815,1.0089,1.0252,1.0067
15.2,1.0004,1.1151,1.0132,0.99816,1.0089,1.0252,1.0067
15.25,1.0004,1.1151,1.0133,0.99816,1.0089,1.0252,1.0067
15.3,1.0004,1.1151,1.0135,0.99816,1.0089,1.0252,1.0067
15.35,1.0004,1.1151,1.0137,0.99817,1.0089,1.0252,1.0067
15.4,1.0004,1.1151,1.0138,0.99817,1.0089,1.0252,1.0068
15.45,1.0004,1.1151,1.014,0.99817,1.0089,1.0252,1.0068
15.5,1.0004,1.1151,1.0142,0.99817,1.0089,1.0252,1.0068
15.55,1.0004,1.1151,1.0143,0.99818,1.0089,1.0252,1.0068
15.6,1.0004,1.1151,1.0145,0.99818,1.0089,1.0252,1.0068
15.65,1.0004,1.1151,1.0147,0.99818,1.0089,1.0252,1.0069
15.7,1.0004,1.1151,1.0148,0.99818,1.0089,1.0252,1.0069
15.75,1.0004,1.1151,1.015,0.99819,1.0089,1.0252,1.0069
15.8,1.0004,1.1151,1.0152,0.99819,1.0089,1.0252,1.0069
15.85,1.0004,1.1151,1.0153,0.99819,1.0089,1.0252,1.0069
15.9,1.0004,1.1151,1.0155,0.9982,1.0089,1.0252,1.007
15.95,1.0004,1.1151,1.0157,0.9982,1.0089,1.0252,1.007
16,1.0004,1.1151,1.0158,0.9982,1.0089,1.0252,1.007
16.05,1.0004,1.1151,1.016,0.9982,1.0089,1.0252,1.007
16.1,1.0004,1.1151,1.0162,0.99821,1.0089,1.0252,1.0071
16.15,1.0004,1.1151,1.0163,0.99821,1.0089,1.0252,1.0071
16.2,1.0004,1.1151,1.0165,0.99821,1.0089,1.0252,1.0071
16.25,1.0004,1.1151,1.0167,0.99822,1.0089,1.0252,1.0071
16.3,1.0004,1.1151,1.0168,0.99822,1.0089,1.0252,1.0071
16.35,1.0004,1.1151,1.017,0.99822,1.0089,1.0252,1.0072
16.4,1.0004,1.1151,1.0171,0.99823,1.0089,1.0252,1.0072
16.45,1.0004,1.1151,1.0173,0.99823,1.0089,1.0251,1.0072
16.5,1.0004,1.1151,1.0175,0.99823,1.0089,1.0251,1.0072
16.55,1.0004,1.1151,1.0176,0.99823,1.0089,1.0251,1.0072
16.6,1.0004,1.1151,1.0178,0.99824,1.0089,1.0251,1.0073
16.65,1.0004,1.1151,1.018,0.99824,1.0089,1.0251,1.0073
16.7,1.0004,1.1151,1.0181,0.99824,1.0089,1.0251,1.0073
16.75,1.0004,1.1151,1.0183,0.99825,1.0089,1.0251,1.0073
16.8,1.0004,1.1151,1.0185,0.99825,1.0089,1.0251,1.0073
16.85,1.0004,1.1151,1.0186,0.99825,1.0089,1.0251,1.0074
16.9,1.0004,1.1151,1.0188,0.99826,1.0089,1.0251,1.0074
16.95,1.0004,1.1151,1.019,0.99826,1.0089,1.0251,1.0074
17,1.0004,1.1151,1.0191,0.99826,1.0089,1.0251,1.0074
17.05,1.0004,1.1151,1.0193,0.99827,1.0089,1.0251,1.0074
17.1,1.0004,1.1151,1.0195,0.99827,1.0089,1.025,1.0075
17.15,1.0004,1.1151,1.0196,0.99827,1.0089,1.025,1.0075
17.2,1.0004,1.1151,1.0198,0.99828,1.0089,1.025,1.0075
17.25,1.0004,1.1151,1.0199,0.99828,1.0089,1.025,1.0075
17.3,1.0004,1.1151,1.0201,0.99828,1.0089,1.025,1.0075
17.35,1.0004,1.1151,1.0203,0.99829,1.0089,1.025,1.0076
17.4,1.0004,1.1151,1.0204,0.99829,1.0089,1.025,1.0076
17.45,1.0004,1.1151,1.0206,0.99829,1.0089,1.025,1.0076
17.5,1.0004,1.1151,1.0208,0.9983,1.0089,1.025,1.0076
17.55,1.0004,1.1151,1.0209,0.9983,1.0089,1.025,1.0076
17.6,1.0004,1.1151,1.0211,0.9983,1.0089,1.025,1.0077
17.65,1.0004,1.1151,1.0213,0.99831,1.0089,1.0249,1.0077
17.7,1.0004,1.1151,1.0214,0.99831,1.0089,1.0249,1.0077
17.75,1.0004,1.1151,1.0216,0.99831,1.0089,1.0249,1.0077
17.8,1.0004,1.1151,1.0217,0.99832,1.0089,1.0249,1.0077
17.85,1.0004,1.1151,1.0219,0.99832,1.0089,1.0249,1.0078
17.9,1.0004,1.1151,1.0221,0.99832,1.0089,1.0249,1.0078
17.95,1.0004,1.1151,1.0222,0.99833,1.0089,1.0249,1.0078
18,1.0004,1.1151,1.0224,0.99833,1.0089,1.0249,1.0078
18.05,1.0004,1.1151,1.0226,0.99833,1.0089,1.0249,1.0078
18.1,1.0004,1.1151,1.0227,0.99834,1.0089,1.0248,1.0078
18.15,1.0004,1.1151,1.0229,0.99834,1.0089,1.0248,1.0079
18.2,1.0004,1.1151,1.023,0.99834,1.0089,1.0248,1.0079
18.25,1.0004,1.1151,1.0232,0.99835,1.0089,1.0248,1.0079
18.3,1.0004,1.1151,1.0234,0.99835,1.0089,1.0248,1.0079
18.35,1.0004,1.1151,1.0235,0.99835,1.0089,1.0248,1.0079
18.4,1.0004,1.1151,1.0237,0.99836,1.0089,1.0248,1.008
18.45,1.0004,1.1151,1.0238,0.99836,1.0089,1.0248,1.008
18.5,1.0004,1.1151,1.024,0.99837,1.0089,1.0247,1.008
18.55,1.0004,1.1151,1.0242,0.99837,1.0089,1.0247,1.008
18.6,1.0004,1.1151,1.0243,0.99837,1.0089,1.0247,1.008
18.65,1.0004,1.1151,1.0245,0.99838,1.0089,1.0247,1.0081
18.7,1.0004,1.1151,1.0247,0.99838,1.0089,1.0247,1.0081
18.75,1.0004,1.1151,1.0248,0.99838,1.0089,1.0247,1.0081
18.8,1.0004,1.1151,1.025,0.99839,1.0089,1.0247,1.0081
18.85,1.0004,1.1151,1.0251,0.99839,1.0089,1.0247,1.0081
18.9,1.0004,1.1151,1.0253,0.99839,1.0089,1.0246,1.0082
18.95,1.0004,1.1151,1.0255,0.9984,1.0089,1.0246,1.0082
19,1.0004,1.1151,1.0256,0.9984,1.0089,1.0246,1.0082
19.05,1.0004,1.1151,1.0258,0.99841,1.0089,1.0246,1.0082
19.1,1.0004,1.1151,1.0259,0.99841,1.0089,1.0246,1.0082
19.15,1.0004,1.1151,1.0261,0.99841,1.0089,1.0246,1.0083
19.2,1.0004,1.1151,1.0263,0.99842,1.0089,1.0246,1.0083
19.25,1.0004,1.1151,1.0264,0.99842,1.0089,1.0245,1.0083
19.3,1.0004,1.1151,1.0266,0.99843,1.0089,1.0245,1.0083
19.35,1.0004,1.1151,1.0267,0.99843,1.0089,1.0245,1.0083
19.4,1.0004,1.1151,1.0269,0.99843,1.0089,1.0245,1.0083
19.45,1.0004,1.1151,1.0271,0.99844,1.0089,1.0245,1.0084
19.5,1.0004,1.1151,1.0272,0.99844,1.0089,1.0245,1.0084
19.55,1.0004,1.1151,1.0274,0.99845,1.0089,1.0245,1.0084
19.6,1.0004,1.1151,1.0275,0.99845,1.0089,1.0244,1.0084
19.65,1.0004,1.1151,1.0277,0.99845,1.0089,1.0244,1.0084
19.7,1.0004,1.1151,1.0278,0.99846,1.0089,1.0244,1.0085
19.75,1.0004,1.1151,1.028,0.99846,1.0089,1.0244,1.0085
19.8,1.0004,1.1151,1.0282,0.99847,1.0089,1.0244,1.0085
19.85,1.0004,1.1151,1.0283,0.99847,1.0089,1.0244,1.0085
19.9,1.0004,1.1151,1.0285,0.99847,1.0089,1.0243,1.0085
19.95,1.0004,1.1151,1.0286,0.99848,1.0089,1.0243,1.0086
20,1.0004,1.1151,1.0288,0.99848,1.0089,1.0243,1.0086
20.05,1.0004,1.1151,1.029,0.99849,1.0089,1.0243,1.0086
20.1,1.0004,1.1151,1.0291,0.99849,1.0089,1.0243,1.0086
20.15,1.0004,1.1151,1.0293,0.99849,1.0089,1.0243,1.0086
20.2,1.0004,1.1151,1.0294,0.9985,1.0089,1.0242,1.0087
20.25,1.0004,1.1151,1.0296,0.9985,1.0089,1.0242,1.0087
20.3,1.0004,1.1151,1.0297,0.99851,1.0089,1.0242,1.0087
20.35,1.0004,1.1151,1.0299,0.99851,1.0089,1.0242,1.0087
20.4,1.0004,1.1151,1.0301,0.99851,1.0089,1.0242,1.0087
20.45,1.0004,1.1151,1.0302,0.99852,1.0089,1.0242,1.0087
20.5,1.0004,1.1151,1.0304,0.99852,1.0089,1.0241,1.0088
20.55,1.0004,1.1151,1.0305,0.99853,1.0089,1.0241,1.0088
20.6,1.0004,1.1151,1.0307,0.99853,1.0089,1.0241,1.0088
20.65,1.0004,1.1151,1.0308,0.99854,1.0089,1.0241,1.0088
20.7,1.0004,1.1151,1.031,0.99854,1.0089,1.0241,1.0088
20.75,1.0004,1.1151,1.0311,0.99854,1.0089,1.0241,1.0089
20.8,1.0004,1.1151,1.0313,0.99855,1.0089,1.024,1.0089
20.85,1.0004,1.1151,1.0315,0.99855,1.0089,1.024,1.0089
20.9,1.0004,1.1151,1.0316,0.99856,1.0089,1.024,1.0089
20.95,1.0004,1.1151,1.0318,0.99856,1.0089,1.024,1.0089
21,1.0004,1.1151,1.0319,0.99857,1.0089,1.024,1.0089
21.05,1.0004,1.1151,1.0321,0.99857,1.0089,1.024,1.009
21.1,1.0004,1.1151,1.0322,0.99857,1.0089,1.0239,1.009
21.15,1.0004,1.1151,1.0324,0.99858,1.0089,1.0239,1.009
21.2,1.0004,1.1151,1.0325,0.99858,1.0089,1.0239,1.009
21.25,1.0004,1.1151,1.0327,0.99859,1.0089,1.0239,1.009
21.3,1.0004,1.1151,1.0328,0.99859,1.0089,1.0239,1.0091
21.35,1.0004,1.1151,1.033,0.9986,1.0089,1.0238,1.0091
21.4,1.0004,1.1151,1.0331,0.9986,1.0089,1.0238,1.0091
21.45,1.0004,1.1151,1.0333,0.99861,1.0089,1.0238,1.0091
21.5,1.0004,1.1151,1.0335,0.99861,1.0089,1.0238,1.0091
21.55,1.0004,1.1151,1.0336,0.99861,1.0089,1.0238,1.0091
21.6,1.0004,1.1151,1.0338,0.99862,1.0089,1.0237,1.0092
21.65,1.0004,1.1151,1.0339,0.99862,1.0089,1.0237,1.0092
21.7,1.0004,1.1151,1.0341,0.99863,1.0089,1.0237,1.0092
21.75,1.0004,1.1151,1.0342,0.99863,1.0089,1.0237,1.0092
21.8,1.0004,1.1151,1.0344,0.99864,1.0089,1.0237,1.0092
21.85,1.0004,1.1151,1.0345,0.99864,1.0089,1.0237,1.0093
21.9,1.0004,1.1151,1.0347,0.99865,1.0089,1.0236,1.0093
21.95,1.0004,1.1151,1.0348,0.99865,1.0089,1.0236,1.0093
22,1.0004,1.1151,1.035,0.99866,1.0089,1.0236,1.0093
22.05,1.0004,1.1151,1.0351,0.99866,1.0089,1.0236,1.0093
22.1,1.0004,1.1151,1.0353,0.99867,1.0089,1.0236,1.0093
22.15,1.0004,1.1151,1.0354,0.99867,1.0089,1.0235,1.0094
22.2,1.0004,1.1151,1.0356,0.99867,1.0089,1.0235,1.0094
22.25,1.0004,1.1151,1.0357,0.99868,1.0089,1.0235,1.0094
22.3,1.0004,1.1151,1.0359,0.99868,1.0089,1.0235,1.0094
22.35,1.0004,1.1151,1.036,0.99869,1.0089,1.0235,1.0094
22.4,1.0004,1.1151,1.0362,0.99869,1.0089,1.0234,1.0095
22.45,1.0004,1.1151,1.0363,0.9987,1.0089,1.0234,1.0095
22.5,1.0004,1.1151,1.0365,0.9987,1.0089,1.0234,1.0095
22.55,1.0004,1.1151,1.0366,0.99871,1.0089,1.0234,1.0095
22.6,1.0004,1.1151,1.0368,0.99871,1.0089,1.0234,1.0095
22.65,1.0004,1.1151,1.0369,0.99872,1.0089,1.0233,1.0095
22.7,1.0004,1.1151,1.0371,0.99872,1.0089,1.0233,1.0096
22.75,1.0004,1.1151,1.0372,0.99873,1.0089,1.0233,1.0096
22.8,1.0004,1.1151,1.0374,0.99873,1.0089,1.0233,1.0096
22.85,1.0004,1.1151,1.0375,0.99874,1.0089,1.0233,1.0096
22.9,1.0004,1.1151,1.0377,0.99874,1.0089,1.0232,1.0096
22.95,1.0004,1.1151,1.0378,0.99875,1.0089,1.0232,1.0097
23,1.0004,1.1151,1.038,0.99875,1.0089,1.0232,1.0097
23.05,1.0004,1.1151,1.0381,0.99876,1.0089,1.0232,1.0097
23.1,1.0004,1.1151,1.0383,0.99876,1.0089,1.0232,1.0097
23.15,1.0004,1.1151,1.0384,0.99877,1.0089,1.0231,1.0097
23.2,1.0004,1.1151,1.0385,0.99877,1.0089,1.0231,1.0097
23.25,1.0004,1.1151,1.0387,0.99878,1.0089,1.0231,1.0098
23.3,1.0004,1.1151,1.0388,0.99878,1.0089,1.0231,1.0098
23.35,1.0004,1.1151,1.039,0.99879,1.0089,1.0231,1.0098
23.4,1.0004,1.1151,1.0391,0.99879,1.0089,1.023,1.0098
23.45,1.0004,1.1151,1.0393,0.9988,1.0089,1.023,1.0098
23.5,1.0004,1.1151,1.0394,0.9988,1.0089,1.023,1.0098
23.55,1.0004,1.1151,1.0396,0.99881,1.0089,1.023,1.0099
23.6,1.0004,1.1151,1.0397,0.99881,1.0089,1.023,1.0099
23.65,1.0004,1.1151,1.0399,0.99882,1.0089,1.0229,1.0099
23.7,1.0004,1.1151,1.04,0.99882,1.0089,1.0229,1.0099
23.75,1.0004,1.1151,1.0402,0.99883,1.0089,1.0229,1.0099
23.8,1.0004,1.1151,1.0403,0.99883,1.0089,1.0229,1.0099
23.85,1.0004,1.1151,1.0404,0.99884,1.0089,1.0229,1.01
23.9,1.0004,1.1151,1.0406,0.99884,1.0089,1.0228,1.01
23.95,1.0004,1.1151,1.0407,0.99885,1.0089,1.0228,1.01
24,1.0004,1.1151,1.0409,0.99885,1.0089,1.0228,1.01
24.05,1.0004,1.1151,1.041,0.99886,1.0089,1.0228,1.01
24.1,1.0004,1.1151,1.0412,0.99886,1.0089,1.0228,1.0101
24.15,1.0004,1.1151,1.0413,0.99887,1.0089,1.0227,1.0101
24.2,1.0004,1.1151,1.0414,0.99887,1.0089,1.0227,1.0101
24.25,1.0004,1.1151,1.0416,0.99888,1.0089,1.0227,1.0101
24.3,1.0004,1.1151,1.0417,0.99888,1.0089,1.0227,1.0101
24.35,1.0004,1.1151,1.0419,0.99889,1.0089,1.0226,1.0101
24.4,1.0004,1.1151,1.042,0.99889,1.0089,1.0226,1.0102
24.45,1.0004,1.1151,1.0422,0.9989,1.0089,1.0226,1.0102
24.5,1.0004,1.1151,1.0423,0.99891,1.0089,1.0226,1.0102
24.55,1.0004,1.1151,1.0424,0.99891,1.0089,1.0226,1.0102
24.6,1.0004,1.1151,1.0426,0.99892,1.0089,1.0225,1.0102
24.65,1.0004,1.1151,1.0427,0.99892,1.0089,1.0225,1.0102
24.7,1.0004,1.1151,1.0429,0.99893,1.0089,1.0225,1.0103
24.75,1.0004,1.1151,1.043,0.99893,1.0089,1.0225,1.0103
24.8,1.0004,1.1151,1.0432,0.99894,1.0089,1.0225,1.0103
24.85,1.0004,1.1151,1.0433,0.99894,1.0089,1.0224,1.0103
24.9,1.0004,1.1151,1.0434,0.99895,1.0089,1.0224,1.0103
24.95,1.0004,1.1151,1.0436,0.99895,1.0089,1.0224,1.0103
25,1.0004,1.1151,1.0437,0.99896,1.0089,1.0224,1.0104
25.05,1.0004,1.1151,1.0439,0.99896,1.0089,1.0223,1.0104
25.1,1.0004,1.1151,1.044,0.99897,1.0089,1.0223,1.0104
25.15,1.0004,1.1151,1.0441,0.99898,1.0089,1.0223,1.0104
25.2,1.0004,1.1151,1.0443,0.99898,1.0089,1.0223,1.0104
25.25,1.0004,1.1151,1.0444,0.99899,1.0089,1.0223,1.0104
25.3,1.0004,1.1151,1.0446,0.99899,1.0089,1.0222,1.0105
25.35,1.0004,1.1151,1.0447,0.999,1.0089,1.0222,1.0105
25.4,1.0004,1.1151,1.0448,0.999,1.0089,1.0222,1.0105
25.45,1.0004,1.1151,1.045,0.99901,1.0089,1.0222,1.0105
25.5,1.0004,1.1151,1.0451,0.99901,1.0089,1.0222,1.0105
25.55,1.0004,1.1151,1.0452,0.99902,1.0089,1.0221,1.0105
25.6,1.0004,1.1151,1.0454,0.99903,1.0089,1.0221,1.0106
25.65,1.0004,1.1151,1.0455,0.99903,1.0089,1.0221,1.0106
25.7,1.0004,1.1151,1.0457,0.99904,1.0089,1.0221,1.0106
25.75,1.0004,1.1151,1.0458,0.99904,1.0089,1.022,1.0106
25.8,1.0004,1.1151,1.0459,0.99905,1.0089,1.022,1.0106
25.85,1.0004,1.1151,1.0461,0.99905,1.0089,1.022,1.0106
25.9,1.0004,1.1151,1.0462,0.99906,1.0089,1.022,1.0107
25.95,1.0004,1.1151,1.0463,0.99906,1.0089,1.022,1.0107
26,1.0004,1.1151,1.0465,0.99907,1.0089,1.0219,1.0107
26.05,1.0004,1.1151,1.0466,0.99908,1.0089,1.0219,1.0107
26.1,1.0004,1.1151,1.0468,0.99908,1.0089,1.0219,1.0107
26.15,1.0004,1.1151,1.0469,0.99909,1.0089,1.0219,1.0107
26.2,1.0004,1.1151,1.047,0.99909,1.0089,1.0219,1.0108
26.25,1.0004,1.1151,1.0472,0.9991,1.0089,1.0218,1.0108
26.3,1.0004,1.1151,1.0473,0.9991,1.0089,1.0218,1.0108
26.35,1.0004,1.1151,1.0474,0.99911,1.0089,1.0218,1.0108
26.4,1.0004,1.1151,1.0476,0.99912,1.0089,1.0218,1.0108
26.45,1.0004,1.1151,1.0477,0.99912,1.0089,1.0217,1.0108
26.5,1.0004,1.1151,1.0478,0.99913,1.0089,1.0217,1.0109
26.55,1.0004,1.1151,1.048,0.99913,1.0089,1.0217,1.0109
26.6,1.0004,1.1151,1.0481,0.99914,1.0089,1.0217,1.0109
26.65,1.0004,1.1151,1.0482,0.99915,1.0089,1.0217,1.0109
26.7,1.0004,1.1151,1.0484,0.99915,1.0089,1.0216,1.0109
26.75,1.0004,1.1151,1.0485,0.99916,1.0089,1.0216,1.0109
26.8,1.0004,1.1151,1.0486,0.99916,1.0089,1.0216,1.011
26.85,1.0004,1.1151,1.0488,0.99917,1.0089,1.0216,1.011
26.9,1.0004,1.1151,1.0489,0.99918,1.0089,1.0216,1.011
26.95,1.0004,1.1151,1.049,0.99918,1.0089,1.0215,1.011
27,1.0004,1.1151,1.0492,0.99919,1.0089,1.0215,1.011
27.05,1.0004,1.1151,1.0493,0.99919,1.0089,1.0215,1.011
27.1,1.0004,1.1151,1.0494,0.9992,1.0089,1.0215,1.0111
27.15,1.0004,1.1151,1.0496,0.9992,1.0089,1.0214,1.0111
27.2,1.0004,1.1151,1.0497,0.99921,1.0089,1.0214,1.0111
27.25,1.0004,1.1151,1.0498,0.99922,1.0089,1.0214,1.0111
27.3,1.0004,1.1151,1.05,0.99922,1.0089,1.0214,1.0111
27.35,1.0004,1.1151,1.0501,0.99923,1.0089,1.0214,1.0111
27.4,1.0004,1.1151,1.0502,0.99923,1.0089,1.0213,1.0112
27.45,1.0004,1.1151,1.0503,0.99924,1.0089,1.0213,1.0112
27.5,1.0004,1.1151,1.0505,0.99925,1.0089,1.0213,1.0112
27.55,1.0004,1.1151,1.0506,0.99925,1.0089,1.0213,1.0112
27.6,1.0004,1.1151,1.0507,0.99926,1.0089,1.0212,1.0112
27.65,1.0004,1.1151,1.0509,0.99927,1.0089,1.0212,1.0112
27.7,1.0004,1.1151,1.051,0.99927,1.0089,1.0212,1.0112
27.75,1.0004,1.1151,1.0511,0.99928,1.0089,1.0212,1.0113
27.8,1.0004,1.1151,1.0513,0.99928,1.0089,1.0212,1.0113
27.85,1.0004,1.1151,1.0514,0.99929,1.0089,1.0211,1.0113
27.9,1.0004,1.1151,1.0515,0.9993,1.0089,1.0211,1.0113
27.95,1.0004,1.1151,1.0516,0.9993,1.0089,1.0211,1.0113
28,1.0004,1.1151,1.0518,0.99931,1.0089,1.0211,1.0113
28.05,1.0004,1.1151,1.0519,0.99931,1.0089,1.0211,1.0114
28.1,1.0004,1.1151,1.052,0.99932,1.0089,1.021,1.0114
28.15,1.0004,1.1151,1.0522,0.99933,1.0089,1.021,1.0114
28.2,1.0004,1.1151,1.0523,0.99933,1.0089,1.021,1.0114
28.25,1.0004,1.1151,1.0524,0.99934,1.0089,1.021,1.0114
28.3,1.0004,1.1151,1.0525,0.99935,1.0089,1.0209,1.0114
28.35,1.0004,1.1151,1.0527,0.99935,1.0089,1.0209,1.0115
28.4,1.0004,1.1151,1.0528,0.99936,1.0089,1.0209,1.0115
28.45,1.0004,1.1151,1.0529,0.99936,1.0089,1.0209,1.0115
28.5,1.0004,1.1151,1.053,0.99937,1.0089,1.0209,1.0115
28.55,1.0004,1.1151,1.0532,0.99938,1.0089,1.0208,1.0115
28.6,1.0004,1.1151,1.0533,0.99938,1.0089,1.0208,1.0115
28.65,1.0004,1.1151,1.0534,0.99939,1.0089,1.0208,1.0115
28.7,1.0004,1.1151,1.0535,0.9994,1.0089,1.0208,1.0116
28.75,1.0004,1.1151,1.0537,0.9994,1.0089,1.0208,1.0116
28.8,1.0004,1.1151,1.0538,0.99941,1.0089,1.0207,1.0116
28.85,1.0004,1.1151,1.0539,0.99942,1.0089,1.0207,1.0116
28.9,1.0004,1.1151,1.054,0.99942,1.0089,1.0207,1.0116
28.95,1.0004,1.1151,1.0542,0.99943,1.0089,1.0207,1.0116
29,1.0004,1.1151,1.0543,0.99943,1.0089,1.0206,1.0117
29.05,1.0004,1.1151,1.0544,0.99944,1.0089,1.0206,1.0117
29.1,1.0004,1.1151,1.0545,0.99945,1.0089,1.0206,1.0117
29.15,1.0004,1.1151,1.0547,0.99945,1.0089,1.0206,1.0117
29.2,1.0004,1.1151,1.0548,0.99946,1.0089,1.0206,1.0117
29.25,1.0004,1.1151,1.0549,0.99947,1.0089,1.0205,1.0117
29.3,1.0004,1.1151,1.055,0.99947,1.0089,1.0205,1.0118
29.35,1.0004,1.1151,1.0552,0.99948,1.0089,1.0205,1.0118
29.4,1.0004,1.1151,1.0553,0.99949,1.0089,1.0205,1.0118
29.45,1.0004,1.1151,1.0554,0.99949,1.0089,1.0205,1.0118
29.5,1.0004,1.1151,1.0555,0.9995,1.0089,1.0204,1.0118
29.55,1.0004,1.1151,1.0557,0.99951,1.0089,1.0204,1.0118
29.6,1.0004,1.1151,1.0558,0.99951,1.0089,1.0204,1.0118
29.65,1.0004,1.1151,1.0559,0.99952,1.0089,1.0204,1.0119
29.7,1.0004,1.1151,1.056,0.99953,1.0089,1.0203,1.0119
29.75,1.0004,1.1151,1.0561,0.99953,1.0089,1.0203,1.0119
29.8,1.0004,1.1151,1.0563,0.99954,1.0089,1.0203,1.0119
29.85,1.0004,1.1151,1.0564,0.99955,1.0089,1.0203,1.0119
29.9,1.0004,1.1151,1.0565,0.99955,1.0089,1.0203,1.0119
29.95,1.0004,1.1151,1.0566,0.99956,1.0089,1.0202,1.012
30,1.0004,1.1151,1.0567,0.99957,1.0089,1.0202,1.012
30.05,1.0004,1.1151,1.0569,0.99957,1.0089,1.0202,1.012
30.1,1.0004,1.1151,1.057,0.99958,1.0089,1.0202,1.012
30.15,1.0004,1.1151,1.0571,0.99959,1.0089,1.0202,1.012
30.2,1.0004,1.1151,1.0572,0.99959,1.0089,1.0201,1.012
30.25,1.0004,1.1151,1.0573,0.9996,1.0089,1.0201,1.012
30.3,1.0004,1.1151,1.0575,0.99961,1.0089,1.0201,1.0121
30.35,1.0004,1.1151,1.0576,0.99961,1.0089,1.0201,1.0121
30.4,1.0004,1.1151,1.0577,0.99962,1.0089,1.0201,1.0121
30.45,1.0004,1.1151,1.0578,0.99963,1.0089,1.02,1.0121
30.5,1.0004,1.1151,1.0579,0.99963,1.0089,1.02,1.0121
30.55,1.0004,1.1151,1.0581,0.99964,1.0089,1.02,1.0121
30.6,1.0004,1.1151,1.0582,0.99965,1.0089,1.02,1.0121
30.65,1.0004,1.1151,1.0583,0.99965,1.0089,1.0199,1.0122
30.7,1.0004,1.1151,1.0584,0.99966,1.0089,1.0199,1.0122
30.75,1.0004,1.1151,1.0585,0.99967,1.0089,1.0199,1.0122
30.8,1.0004,1.1151,1.0586,0.99967,1.0089,1.0199,1.0122
30.85,1.0004,1.1151,1.0588,0.99968,1.0089,1.0199,1.0122
30.9,1.0004,1.1151,1.0589,0.99969,1.0089,1.0198,1.0122
30.95,1.0004,1.1151,1.059,0.99969,1.0089,1.0198,1.0123
31,1.0004,1.1151,1.0591,0.9997,1.0089,1.0198,1.0123
31.05,1.0004,1.1151,1.0592,0.99971,1.0089,1.0198,1.0123
31.1,1.0004,1.1151,1.0593,0.99971,1.0089,1.0198,1.0123
31.15,1.0004,1.1151,1.0595,0.99972,1.0089,1.0197,1.0123
31.2,1.0004,1.1151,1.0596,0.99973,1.0089,1.0197,1.0123
31.25,1.0004,1.1151,1.0597,0.99974,1.0089,1.0197,1.0123
31.3,1.0004,1.1151,1.0598,0.99974,1.0089,1.0197,1.0124
31.35,1.0004,1.1151,1.0599,0.99975,1.0089,1.0197,1.0124
31.4,1.0004,1.1151,1.06,0.99976,1.0089,1.0196,1.0124
31.45,1.0004,1.1151,1.0601,0.99976,1.0089,1.0196,1.0124
31.5,1.0004,1.1151,1.0603,0.99977,1.0089,1.0196,1.0124
31.55,1.0004,1.1151,1.0604,0.99978,1.0089,1.0196,1.0124
31.6,1.0004,1.1151,1.0605,0.99978,1.0089,1.0196,1.0124
31.65,1.0004,1.1151,1.0606,0.99979,1.0089,1.0195,1.0125
31.7,1.0004,1.1151,1.0607,0.9998,1.0089,1.0195,1.0125
31.75,1.0004,1.1151,1.0608,0.99981,1.0089,1.0195,1.0125
31.8,1.0004,1.1151,1.0609,0.99981,1.0089,1.0195,1.0125
31.85,1.0004,1.1151,1.0611,0.99982,1.0089,1.0194,1.0125
31.9,1.0004,1.1151,1.0612,0.99983,1.0089,1.0194,1.0125
31.95,1.0004,1.1151,1.0613,0.99983,1.0089,1.0194,1.0125
32,1.0004,1.1151,1.0614,0.99984,1.0089,1.0194,1.0126
32.05,1.0004,1.1151,1.0615,0.99985,1.0089,1.0194,1.0126
32.1,1.0004,1.1151,1.0616,0.99986,1.0089,1.0193,1.0126
32.15,1.0004,1.1151,1.0617,0.99986,1.0089,1.0193,1.0126
32.2,1.0004,1.1151,1.0618,0.99987,1.0089,1.0193,1.0126
32.25,1.0004,1.1151,1.062,0.99988,1.0089,1.0193,1.0126
32.3,1.0004,1.1151,1.0621,0.99988,1.0089,1.0193,1.0127
32.35,1.0004,1.1151,1.0622,0.99989,1.0089,1.0192,1.0127
32.4,1.0004,1.1151,1.0623,0.9999,1.0089,1.0192,1.0127
32.45,1.0004,1.1151,1.0624,0.99991,1.0089,1.0192,1.0127
32.5,1.0004,1.1151,1.0625,0.99991,1.0089,1.0192,1.0127
32.55,1.0004,1.1151,1.0626,0.99992,1.0089,1.0192,1.0127
32.6,1.0004,1.1151,1.0627,0.99993,1.0089,1.0191,1.0127
32.65,1.0004,1.1151,1.0628,0.99993,1.0089,1.0191,1.0128
32.7,1.0004,1.1151,1.063,0.99994,1.0089,1.0191,1.0128
32.75,1.0004,1.1151,1.0631,0.99995,1.0089,1.0191,1.0128
32.8,1.0004,1.1151,1.0632,0.99996,1.0089,1.0191,1.0128
32.85,1.0004,1.1151,1.0633,0.99996,1.0089,1.019,1.0128
32.9,1.0004,1.1151,1.0634,0.99997,1.0089,1.019,1.0128
32.95,1.0004,1.1151,1.0635,0.99998,1.0089,1.019,1.0128
33,1.0004,1.1151,1.0636,0.99999,1.0089,1.019,1.0129
33.05,1.0004,1.1151,1.0637,0.99999,1.0089,1.019,1.0129
33.1,1.0004,1.1151,1.0638,1,1.0089,1.0189,1.0129
33.15,1.0004,1.1151,1.0639,1,1.0089,1.0189,1.0129
33.2,1.0004,1.1151,1.064,1,1.0089,1.0189,1.0129
33.25,1.0004,1.1151,1.0642,1,1.0089,1.0189,1.0129
33.3,1.0004,1.1151,1.0643,1,1.0089,1.0189,1.0129
33.35,1.0004,1.1151,1.0644,1,1.0089,1.0188,1.013
33.4,1.0004,1.1151,1.0645,1,1.0089,1.0188,1.013
33.45,1.0004,1.1151,1.0646,1.0001,1.0089,1.0188,1.013
33.5,1.0004,1.1151,1.0647,1.0001,1.0089,1.0188,1.013
33.55,1.0004,1.1151,1.0648,1.0001,1.0089,1.0188,1.013
33.6,1.0004,1.1151,1.0649,1.0001,1.0089,1.0187,1.013
33.65,1.0004,1.1151,1.065,1.0001,1.0089,1.0187,1.013
33.7,1.0004,1.1151,1.0651,1.0001,1.0089,1.0187,1.0131
33.75,1.0004,1.1151,1.0652,1.0001,1.0089,1.0187,1.0131
33.8,1.0004,1.1151,1.0653,1.0001,1.0089,1.0187,1.0131
33.85,1.0004,1.1151,1.0654,1.0001,1.0089,1.0186,1.0131
33.9,1.0004,1.1151,1.0655,1.0001,1.0089,1.0186,1.0131
33.95,1.0004,1.1151,1.0656,1.0001,1.0089,1.0186,1.0131
34,1.0004,1.1151,1.0657,1.0001,1.0089,1.0186,1.0131
34.05,1.0004,1.1151,1.0659,1.0001,1.0089,1.0186,1.0132
34.1,1.0004,1.1151,1.066,1.0001,1.0089,1.0186,1.0132
34.15,1.0004,1.1151,1.0661,1.0002,1.0089,1.0185,1.0132
34.2,1.0004,1.1151,1.0662,1.0002,1.0089,1.0185,1.0132
34.25,1.0004,1.1151,1.0663,1.0002,1.0089,1.0185,1.0132
34.3,1.0004,1.1151,1.0664,1.0002,1.0089,1.0185,1.0132
34.35,1.0004,1.1151,1.0665,1.0002,1.0089,1.0185,1.0132
34.4,1.0004,1.1151,1.0666,1.0002,1.0089,1.0184,1.0132
34.45,1.0004,1.1151,1.0667,1.0002,1.0089,1.0184,1.0133
34.5,1.0004,1.1151,1.0668,1.0002,1.0089,1.0184,1.0133
34.55,1.0004,1.1151,1.0669,1.0002,1.0089,1.0184,1.0133
34.6,1.0004,1.1151,1.067,1.0002,1.0089,1.0184,1.0133
34.65,1.0004,1.1151,1.0671,1.0002,1.0089,1.0183,1.0133
34.7,1.0004,1.1151,1.0672,1.0002,1.0089,1.0183,1.0133
34.75,1.0004,1.1151,1.0673,1.0002,1.0089,1.0183,1.0133
34.8,1.0004,1.1151,1.0674,1.0003,1.0089,1.0183,1.0134
34.85,1.0004,1.1151,1.0675,1.0003,1.0089,1.0183,1.0134
34.9,1.0004,1.1151,1.0676,1.0003,1.0089,1.0182,1.0134
34.95,1.0004,1.1151,1.0677,1.0003,1.0089,1.0182,1.0134
35,1.0004,1.1151,1.0678,1.0003,1.0089,1.0182,1.0134
35.05,1.0004,1.1151,1.0679,1.0003,1.0089,1.0182,1.0134
35.1,1.0004,1.1151,1.068,1.0003,1.0089,1.0182,1.0134
35.15,1.0004,1.1151,1.0681,1.0003,1.0089,1.0181,1.0135
35.2,1.0004,1.1151,1.0682,1.0003,1.0089,1.0181,1.0135
35.25,1.0004,1.1151,1.0683,1.0003,1.0089,1.0181,1.0135
35.3,1.0004,1.1151,1.0684,1.0003,1.0089,1.0181,1.0135
35.35,1.0004,1.1151,1.0685,1.0003,1.0089,1.0181,1.0135
35.4,1.0004,1.1151,1.0686,1.0004,1.0089,1.0181,1.0135
35.45,1.0004,1.1151,1.0687,1.0004,1.0089,1.018,1.0135
35.5,1.0004,1.1151,1.0688,1.0004,1.0089,1.018,1.0136
35.55,1.0004,1.1151,1.0689,1.0004,1.0089,1.018,1.0136
35.6,1.0004,1.1151,1.069,1.0004,1.0089,1.018,1.0136
35.65,1.0004,1.1151,1.0691,1.0004,1.0089,1.018,1.0136
35.7,1.0004,1.1151,1.0692,1.0004,1.0089,1.0179,1.0136
35.75,1.0004,1.1151,1.0693,1.0004,1.0089,1.0179,1.0136
35.8,1.0004,1.1151,1.0694,1.0004,1.0089,1.0179,1.0136
35.85,1.0004,1.1151,1.0695,1.0004,1.0089,1.0179,1.0136
35.9,1.0004,1.1151,1.0696,1.0004,1.0089,1.0179,1.0137
35.95,1.0004,1.1151,1.0697,1.0004,1.0089,1.0179,1.0137
36,1.0004,1.1151,1.0698,1.0004,1.0089,1.0178,1.0137
36.05,1.0004,1.1151,1.0699,1.0005,1.0089,1.0178,1.0137
36.1,1.0004,1.1151,1.07,1.0005,1.0089,1.0178,1.0137
36.15,1.0004,1.1151,1.0701,1.0005,1.0089,1.0178,1.0137
36.2,1.0004,1.1151,1.0702,1.0005,1.0089,1.0178,1.0137
36.25,1.0004,1.1151,1.0703,1.0005,1.0089,1.0177,1.0138
36.3,1.0004,1.1151,1.0704,1.0005,1.0089,1.0177,1.0138
36.35,1.0004,1.1151,1.0705,1.0005,1.0089,1.0177,1.0138
36.4,1.0004,1.1151,1.0706,1.0005,1.0089,1.0177,1.0138
36.45,1.0004,1.1151,1.0707,1.0005,1.0089,1.0177,1.0138
36.5,1.0004,1.1151,1.0708,1.0005,1.0089,1.0177,1.0138
36.55,1.0004,1.1151,1.0709,1.0005,1.0089,1.0176,1.0138
36.6,1.0004,1.1151,1.0709,1.0005,1.0089,1.0176,1.0138
36.65,1.0004,1.1151,1.071,1.0005,1.0089,1.0176,1.0139
36.7,1.0004,1.1151,1.0711,1.0006,1.0089,1.0176,1.0139
36.75,1.0004,1.1151,1.0712,1.0006,1.0089,1.0176,1.0139
36.8,1.0004,1.1151,1.0713,1.0006,1.0089,1.0175,1.0139
36.85,1.0004,1.1151,1.0714,1.0006,1.0089,1.0175,1.0139
36.9,1.0004,1.1151,1.0715,1.0006,1.0089,1.0175,1.0139
36.95,1.0004,1.1151,1.0716,1.0006,1.0089,1.0175,1.0139
37,1.0004,1.1151,1.0717,1.0006,1.0089,1.0175,1.014
37.05,1.0004,1.1151,1.0718,1.0006,1.0089,1.0175,1.014
37.1,1.0004,1.1151,1.0719,1.0006,1.0089,1.0174,1.014
37.15,1.0004,1.1151,1.072,1.0006,1.0089,1.0174,1.014
37.2,1.0004,1.1151,1.0721,1.0006,1.0089,1.0174,1.014
37.25,1.0004,1.1151,1.0722,1.0006,1.0089,1.0174,1.014
37.3,1.0004,1.1151,1.0723,1.0007,1.0089,1.0174,1.014
37.35,1.0004,1.1151,1.0724,1.0007,1.0089,1.0173,1.014
37.4,1.0004,1.1151,1.0725,1.0007,1.0089,1.0173,1.0141
37.45,1.0004,1.1151,1.0725,1.0007,1.0089,1.0173,1.0141
37.5,1.0004,1.1151,1.0726,1.0007,1.0089,1.0173,1.0141
37.55,1.0004,1.1151,1.0727,1.0007,1.0089,1.0173,1.0141
37.6,1.0004,1.1151,1.0728,1.0007,1.0089,1.0173,1.0141
37.65,1.0004,1.1151,1.0729,1.0007,1.0089,1.0172,1.0141
37.7,1.0004,1.1151,1.073,1.0007,1.0089,1.0172,1.0141
37.75,1.0004,1.1151,1.0731,1.0007,1.0089,1.0172,1.0141
37.8,1.0004,1.1151,1.0732,1.0007,1.0089,1.0172,1.0142
37.85,1.0004,1.1151,1.0733,1.0007,1.0089,1.0172,1.0142
37.9,1.0004,1.1151,1.0734,1.0008,1.0089,1.0172,1.0142
37.95,1.0004,1.1151,1.0735,1.0008,1.0089,1.0171,1.0142
38,1.0004,1.1151,1.0736,1.0008,1.0089,1.0171,1.0142
38.05,1.0004,1.1151,1.0736,1.0008,1.0089,1.0171,1.0142
38.1,1.0004,1.1151,1.0737,1.0008,1.0089,1.0171,1.0142
38.15,1.0004,1.1151,1.0738,1.0008,1.0089,1.0171,1.0142
38.2,1.0004,1.1151,1.0739,1.0008,1.0089,1.0171,1.0143
38.25,1.0004,1.1151,1.074,1.0008,1.0089,1.017,1.0143
38.3,1.0004,1.1151,1.0741,1.0008,1.0089,1.017,1.0143
38.35,1.0004,1.1151,1.0742,1.0008,1.0089,1.017,1.0143
38.4,1.0004,1.1151,1.0743,1.0008,1.0089,1.017,1.0143
38.45,1.0004,1.1151,1.0744,1.0008,1.0089,1.017,1.0143
38.5,1.0004,1.1151,1.0744,1.0009,1.0089,1.0169,1.0143
38.55,1.0004,1.1151,1.0745,1.0009,1.0089,1.0169,1.0144
38.6,1.0004,1.1151,1.0746,1.0009,1.0089,1.0169,1.0144
38.65,1.0004,1.1151,1.0747,1.0009,1.0089,1.0169,1.0144
38.7,1.0004,1.1151,1.0748,1.0009,1.0089,1.0169,1.0144
38.75,1.0004,1.1151,1.0749,1.0009,1.0089,1.0169,1.0144
38.8,1.0004,1.1151,1.075,1.0009,1.0089,1.0168,1.0144
38.85,1.0004,1.1151,1.0751,1.0009,1.0089,1.0168,1.0144
38.9,1.0004,1.1151,1.0752,1.0009,1.0089,1.0168,1.0144
38.95,1.0004,1.1151,1.0752,1.0009,1.0089,1.0168,1.0145
39,1.0004,1.1151,1.0753,1.0009,1.0089,1.0168,1.0145
39.05,1.0004,1.1151,1.0754,1.0009,1.0089,1.0168,1.0145
39.1,1.0004,1.1151,1.0755,1.001,1.0089,1.0167,1.0145
39.15,1.0004,1.1151,1.0756,1.001,1.0089,1.0167,1.0145
39.2,1.0004,1.1151,1.0757,1.001,1.0089,1.0167,1.0145
39.25,1.0004,1.1151,1.0758,1.001,1.0089,1.0167,1.0145
39.3,1.0004,1.1151,1.0758,1.001,1.0089,1.0167,1.0145
39.35,1.0004,1.1151,1.0759,1.001,1.0089,1.0167,1.0146
39.4,1.0004,1.1151,1.076,1.001,1.0089,1.0166,1.0146
39.45,1.0004,1.1151,1.0761,1.001,1.0089,1.0166,1.0146
39.5,1.0004,1.1151,1.0762,1.001,1.0089,1.0166,1.0146
39.55,1.0004,1.1151,1.0763,1.001,1.0089,1.0166,1.0146
39.6,1.0004,1.1151,1.0764,1.001,1.0089,1.0166,1.0146
39.65,1.0004,1.1151,1.0764,1.0011,1.0089,1.0166,1.0146
39.7,1.0004,1.1151,1.0765,1.0011,1.0089,1.0166,1.0146
39.75,1.0004,1.1151,1.0766,1.0011,1.0089,1.0165,1.0147
39.8,1.0004,1.1151,1.0767,1.0011,1.0089,1.0165,1.0147
39.85,1.0004,1.1151,1.0768,1.0011,1.0089,1.0165,1.0147
39.9,1.0004,1.1151,1.0769,1.0011,1.0089,1.0165,1.0147
39.95,1.0004,1.1151,1.077,1.0011,1.0089,1.0165,1.0147
40,1.0004,1.1151,1.077,1.0011,1.0089,1.0165,1.0147
40.05,1.0004,1.1151,1.0771,1.0011,1.0089,1.0164,1.0147
40.1,1.0004,1.1151,1.0772,1.0011,1.0089,1.0164,1.0147
40.15,1.0004,1.1151,1.0773,1.0011,1.0089,1.0164,1.0148
40.2,1.0004,1.1151,1.0774,1.0011,1.0089,1.0164,1.0148
40.25,1.0004,1.1151,1.0775,1.0012,1.0089,1.0164,1.0148
40.3,1.0004,1.1151,1.0775,1.0012,1.0089,1.0164,1.0148
40.35,1.0004,1.1151,1.0776,1.0012,1.0089,1.0163,1.0148
40.4,1.0004,1.1151,1.0777,1.0012,1.0089,1.0163,1.0148
40.45,1.0004,1.1151,1.0778,1.0012,1.0089,1.0163,1.0148
40.5,1.0004,1.1151,1.0779,1.0012,1.0089,1.0163,1.0148
40.55,1.0004,1.1151,1.078,1.0012,1.0089,1.0163,1.0148
40.6,1.0004,1.1151,1.078,1.0012,1.0089,1.0163,1.0149
40.65,1.0004,1.1151,1.0781,1.0012,1.0089,1.0162,1.0149
40.7,1.0004,1.1151,1.0782,1.0012,1.0089,1.0162,1.0149
40.75,1.0004,1.1151,1.0783,1.0012,1.0089,1.0162,1.0149
40.8,1.0004,1.1151,1.0784,1.0013,1.0089,1.0162,1.0149
40.85,1.0004,1.1151,1.0784,1.0013,1.0089,1.0162,1.0149
40.9,1.0004,1.1151,1.0785,1.0013,1.0089,1.0162,1.0149
40.95,1.0004,1.1151,1.0786,1.0013,1.0089,1.0162,1.0149
41,1.0004,1.1151,1.0787,1.0013,1.0089,1.0161,1.015
41.05,1.0004,1.1151,1.0788,1.0013,1.0089,1.0161,1.015
41.1,1.0004,1.1151,1.0788,1.0013,1.0089,1.0161,1.015
41.15,1.0004,1.1151,1.0789,1.0013,1.0089,1.0161,1.015
41.2,1.0004,1.1151,1.079,1.0013,1.0089,1.0161,1.015
41.25,1.0004,1.1151,1.0791,1.0013,1.0089,1.0161,1.015
41.3,1.0004,1.1151,1.0792,1.0013,1.0089,1.016,1.015
41.35,1.0004,1.1151,1.0792,1.0014,1.0089,1.016,1.015
41.4,1.0004,1.1151,1.0793,1.0014,1.0089,1.016,1.0151
41.45,1.0004,1.1151,1.0794,1.0014,1.0089,1.016,1.0151
41.5,1.0004,1.1151,1.0795,1.0014,1.0089,1.016,1.0151
41.55,1.0004,1.1151,1.0796,1.0014,1.0089,1.016,1.0151
41.6,1.0004,1.1151,1.0796,1.0014,1.0089,1.016,1.0151
41.65,1.0004,1.1151,1.0797,1.0014,1.0089,1.0159,1.0151
41.7,1.0004,1.1151,1.0798,1.0014,1.0089,1.0159,1.0151
41.75,1.0004,1.1151,1.0799,1.0014,1.0089,1.0159,1.0151
41.8,1.0004,1.1151,1.08,1.0014,1.0089,1.0159,1.0151
41.85,1.0004,1.1151,1.08,1.0014,1.0089,1.0159,1.0152
41.9,1.0004,1.1151,1.0801,1.0015,1.0089,1.0159,1.0152
41.95,1.0004,1.1151,1.0802,1.0015,1.0089,1.0158,1.0152
42,1.0004,1.1151,1.0803,1.0015,1.0089,1.0158,1.0152
42.05,1.0004,1.1151,1.0803,1.0015,1.0089,1.0158,1.0152
42.1,1.0004,1.1151,1.0804,1.0015,1.0089,1.0158,1.0152
42.15,1.0004,1.1151,1.0805,1.0015,1.0089,1.0158,1.0152
42.2,1.0004,1.1151,1.0806,1.0015,1.0089,1.0158,1.0152
42.25,1.0004,1.1151,1.0807,1.0015,1.0089,1.0158,1.0153
42.3,1.0004,1.1151,1.0807,1.0015,1.0089,1.0157,1.0153
42.35,1.0004,1.1151,1.0808,1.0015,1.0089,1.0157,1.0153
42.4,1.0004,1.1151,1.0809,1.0015,1.0089,1.0157,1.0153
42.45,1.0004,1.1151,1.081,1.0016,1.0089,1.0157,1.0153
42.5,1.0004,1.1151,1.081,1.0016,1.0089,1.0157,1.0153
42.55,1.0004,1.1151,1.0811,1.0016,1.0089,1.0157,1.0153
42.6,1.0004,1.1151,1.0812,1.0016,1.0089,1.0157,1.0153
42.65,1.0004,1.1151,1.0813,1.0016,1.0089,1.0156,1.0153
42.7,1.0004,1.1151,1.0813,1.0016,1.0089,1.0156,1.0154
42.75,1.0004,1.1151,1.0814,1.0016,1.0089,1.0156,1.0154
42.8,1.0004,1.1151,1.0815,1.0016,1.0089,1.0156,1.0154
42.85,1.0004,1.1151,1.0816,1.0016,1.0089,1.0156,1.0154
42.9,1.0004,1.1151,1.0816,1.0016,1.0089,1.0156,1.0154
42.95,1.0004,1.1151,1.0817,1.0016,1.0089,1.0156,1.0154
43,1.0004,1.1151,1.0818,1.0017,1.0089,1.0155,1.0154
43.05,1.0004,1.1151,1.0819,1.0017,1.0089,1.0155,1.0154
43.1,1.0004,1.1151,1.0819,1.0017,1.0089,1.0155,1.0155
43.15,1.0004,1.1151,1.082,1.0017,1.0089,1.0155,1.0155
43.2,1.0004,1.1151,1.0821,1.0017,1.0089,1.0155,1.0155
43.25,1.0004,1.1151,1.0822,1.0017,1.0089,1.0155,1.0155
43.3,1.0004,1.1151,1.0822,1.0017,1.0089,1.0155,1.0155
43.35,1.0004,1.1151,1.0823,1.0017,1.0089,1.0154,1.0155
43.4,1.0004,1.1151,1.0824,1.0017,1.0089,1.0154,1.0155
43.45,1.0004,1.1151,1.0825,1.0017,1.0089,1.0154,1.0155
43.5,1.0004,1.1151,1.0825,1.0017,1.0089,1.0154,1.0155
43.55,1.0004,1.1151,1.0826,1.0018,1.0089,1.0154,1.0156
43.6,1.0004,1.1151,1.0827,1.0018,1.0089,1.0154,1.0156
43.65,1.0004,1.1151,1.0827,1.0018,1.0089,1.0154,1.0156
43.7,1.0004,1.1151,1.0828,1.0018,1.0089,1.0153,1.0156
43.75,1.0004,1.1151,1.0829,1.0018,1.0089,1.0153,1.0156
43.8,1.0004,1.1151,1.083,1.0018,1.0089,1.0153,1.0156
43.85,1.0004,1.1151,1.083,1.0018,1.0089,1.0153,1.0156
43.9,1.0004,1.1151,1.0831,1.0018,1.0089,1.0153,1.0156
43.95,1.0004,1.1151,1.0832,1.0018,1.0089,1.0153,1.0156
44,1.0004,1.1151,1.0832,1.0018,1.0089,1.0153,1.0157
44.05,1.0004,1.1151,1.0833,1.0019,1.0089,1.0152,1.0157
44.1,1.0004,1.1151,1.0834,1.0019,1.0089,1.0152,1.0157
44.15,1.0004,1.1151,1.0835,1.0019,1.0089,1.0152,1.0157
44.2,1.0004,1.1151,1.0835,1.0019,1.0089,1.0152,1.0157
44.25,1.0004,1.1151,1.0836,1.0019,1.0089,1.0152,1.0157
44.3,1.0004,1.1151,1.0837,1.0019,1.0089,1.0152,1.0157
44.35,1.0004,1.1151,1.0837,1.0019,1.0089,1.0152,1.0157
44.4,1.0004,1.1151,1.0838,1.0019,1.0089,1.0151,1.0157
44.45,1.0004,1.1151,1.0839,1.0019,1.0089,1.0151,1.0158
44.5,1.0004,1.1151,1.084,1.0019,1.0089,1.0151,1.0158
44.55,1.0004,1.1151,1.084,1.0019,1.0089,1.0151,1.0158
44.6,1.0004,1.1151,1.0841,1.002,1.0089,1.0151,1.0158
44.65,1.0004,1.1151,1.0842,1.002,1.0089,1.0151,1.0158
44.7,1.0004,1.1151,1.0842,1.002,1.0089,1.0151,1.0158
44.75,1.0004,1.1151,1.0843,1.002,1.0089,1.015,1.0158
44.8,1.0004,1.1151,1.0844,1.002,1.0089,1.015,1.0158
44.85,1.0004,1.1151,1.0844,1.002,1.0089,1.015,1.0158
44.9,1.0004,1.1151,1.0845,1.002,1.0089,1.015,1.0159
44.95,1.0004,1.1151,1.0846,1.002,1.0089,1.015,1.0159
45,1.0004,1.1151,1.0847,1.002,1.0089,1.015,1.0159
45.05,1.0004,1.1151,1.0847,1.002,1.0089,1.015,1.0159
45.1,1.0004,1.1151,1.0848,1.0021,1.0089,1.015,1.0159
45.15,1.0004,1.1151,1.0849,1.0021,1.0089,1.0149,1.0159
45.2,1.0004,1.1151,1.0849,1.0021,1.0089,1.0149,1.0159
45.25,1.0004,1.1151,1.085,1.0021,1.0089,1.0149,1.0159
45.3,1.0004,1.1151,1.0851,1.0021,1.0089,1.0149,1.0159
45.35,1.0004,1.1151,1.0851,1.0021,1.0089,1.0149,1.016
45.4,1.0004,1.1151,1.0852,1.0021,1.0089,1.0149,1.016
45.45,1.0004,1.1151,1.0853,1.0021,1.0089,1.0149,1.016
45.5,1.0004,1.1151,1.0853,1.0021,1.0089,1.0149,1.016
45.55,1.0004,1.1151,1.0854,1.0021,1.0089,1.0148,1.016
45.6,1.0004,1.1151,1.0855,1.0021,1.0089,1.0148,1.016
45.65,1.0004,1.1151,1.0855,1.0022,1.0089,1.0148,1.016
45.7,1.0004,1.1151,1.0856,1.0022,1.0089,1.0148,1.016
45.75,1.0004,1.1151,1.0857,1.0022,1.0089,1.0148,1.016
45.8,1.0004,1.1151,1.0857,1.0022,1.0089,1.0148,1.0161
45.85,1.0004,1.1151,1.0858,1.0022,1.0089,1.0148,1.0161
45.9,1.0004,1.1151,1.0859,1.0022,1.0089,1.0147,1.0161
45.95,1.0004,1.1151,1.0859,1.0022,1.0089,1.0147,1.0161
46,1.0004,1.1151,1.086,1.0022,1.0089,1.0147,1.0161
46.05,1.0004,1.1151,1.0861,1.0022,1.0089,1.0147,1.0161
46.1,1.0004,1.1151,1.0861,1.0022,1.0089,1.0147,1.0161
46.15,1.0004,1.1151,1.0862,1.0023,1.0089,1.0147,1.0161
46.2,1.0004,1.1151,1.0863,1.0023,1.0089,1.0147,1.0161
46.25,1.0004,1.1151,1.0863,1.0023,1.0089,1.0147,1.0162
46.3,1.0004,1.1151,1.0864,1.0023,1.0089,1.0146,1.0162
46.35,1.0004,1.1151,1.0865,1.0023,1.0089,1.0146,1.0162
46.4,1.0004,1.1151,1.0865,1.0023,1.0089,1.0146,1.0162
46.45,1.0004,1.1151,1.0866,1.0023,1.0089,1.0146,1.0162
46.5,1.0004,1.1151,1.0867,1.0023,1.0089,1.0146,1.0162
46.55,1.0004,1.1151,1.0867,1.0023,1.0089,1.0146,1.0162
46.6,1.0004,1.1151,1.0868,1.0023,1.0089,1.0146,1.0162
46.65,1.0004,1.1151,1.0869,1.0024,1.0089,1.0146,1.0162
46.7,1.0004,1.1151,1.0869,1.0024,1.0089,1.0145,1.0162
46.75,1.0004,1.1151,1.087,1.0024,1.0089,1.0145,1.0163
46.8,1.0004,1.1151,1.087,1.0024,1.0089,1.0145,1.0163
46.85,1.0004,1.1151,1.0871,1.0024,1.0089,1.0145,1.0163
46.9,1.0004,1.1151,1.0872,1.0024,1.0089,1.0145,1.0163
46.95,1.0004,1.1151,1.0872,1.0024,1.0089,1.0145,1.0163
47,1.0004,1.1151,1.0873,1.0024,1.0089,1.0145,1.0163
47.05,1.0004,1.1151,1.0874,1.0024,1.0089,1.0145,1.0163
47.1,1.0004,1.1151,1.0874,1.0024,1.0089,1.0144,1.0163
47.15,1.0004,1.1151,1.0875,1.0025,1.0089,1.0144,1.0163
47.2,1.0004,1.1151,1.0876,1.0025,1.0089,1.0144,1.0164
47.25,1.0004,1.1151,1.0876,1.0025,1.0089,1.0144,1.0164
47.3,1.0004,1.1151,1.0877,1.0025,1.0089,1.0144,1.0164
47.35,1.0004,1.1151,1.0877,1.0025,1.0089,1.0144,1.0164
47.4,1.0004,1.1151,1.0878,1.0025,1.0089,1.0144,1.0164
47.45,1.0004,1.1151,1.0879,1.0025,1.0089,1.0144,1.0164
47.5,1.0004,1.1151,1.0879,1.0025,1.0089,1.0143,1.0164
47.55,1.0004,1.1151,1.088,1.0025,1.0089,1.0143,1.0164
47.6,1.0004,1.1151,1.0881,1.0025,1.0089,1.0143,1.0164
47.65,1.0004,1.1151,1.0881,1.0026,1.0089,1.0143,1.0164
47.7,1.0004,1.1151,1.0882,1.0026,1.0089,1.0143,1.0165
47.75,1.0004,1.1151,1.0882,1.0026,1.0089,1.0143,1.0165
47.8,1.0004,1.1151,1.0883,1.0026,1.0089,1.0143,1.0165
47.85,1.0004,1.1151,1.0884,1.0026,1.0089,1.0143,1.0165
47.9,1.0004,1.1151,1.0884,1.0026,1.0089,1.0143,1.0165
47.95,1.0004,1.1151,1.0885,1.0026,1.0089,1.0142,1.0165
48,1.0004,1.1151,1.0885,1.0026,1.0089,1.0142,1.0165
48.05,1.0004,1.1151,1.0886,1.0026,1.0089,1.0142,1.0165
48.1,1.0004,1.1151,1.0887,1.0026,1.0089,1.0142,1.0165
48.15,1.0004,1.1151,1.0887,1.0027,1.0089,1.0142,1.0166
48.2,1.0004,1.1151,1.0888,1.0027,1.0089,1.0142,1.0166
48.25,1.0004,1.1151,1.0888,1.0027,1.0089,1.0142,1.0166
48.3,1.0004,1.1151,1.0889,1.0027,1.0089,1.0142,1.0166
48.35,1.0004,1.1151,1.089,1.0027,1.0089,1.0141,1.0166
48.4,1.0004,1.1151,1.089,1.0027,1.0089,1.0141,1.0166
48.45,1.0004,1.1151,1.0891,1.0027,1.0089,1.0141,1.0166
48.5,1.0004,1.1151,1.0891,1.0027,1.0089,1.0141,1.0166
48.55,1.0004,1.1151,1.0892,1.0027,1.0089,1.0141,1.0166
48.6,1.0004,1.1151,1.0893,1.0027,1.0089,1.0141,1.0166
48.65,1.0004,1.1151,1.0893,1.0028,1.0089,1.0141,1.0167
48.7,1.0004,1.1151,1.0894,1.0028,1.0089,1.0141,1.0167
48.75,1.0004,1.1151,1.0894,1.0028,1.0089,1.0141,1.0167
48.8,1.0004,1.1151,1.0895,1.0028,1.0089,1.014,1.0167
48.85,1.0004,1.1151,1.0896,1.0028,1.0089,1.014,1.0167
48.9,1.0004,1.1151,1.0896,1.0028,1.0089,1.014,1.0167
48.95,1.0004,1.1151,1.0897,1.0028,1.0089,1.014,1.0167
49,1.0004,1.1151,1.0897,1.0028,1.0089,1.014,1.0167
49.05,1.0004,1.1151,1.0898,1.0028,1.0089,1.014,1.0167
49.1,1.0004,1.1151,1.0899,1.0029,1.0089,1.014,1.0167
49.15,1.0004,1.1151,1.0899,1.0029,1.0089,1.014,1.0168
49.2,1.0004,1.1151,1.09,1.0029,1.0089,1.014,1.0168
49.25,1.0004,1.1151,1.09,1.0029,1.0089,1.0139,1.0168
49.3,1.0004,1.1151,1.0901,1.0029,1.0089,1.0139,1.0168
49.35,1.0004,1.1151,1.0901,1.0029,1.0089,1.0139,1.0168
49.4,1.0004,1.1151,1.0902,1.0029,1.0089,1.0139,1.0168
49.45,1.0004,1.1151,1.0903,1.0029,1.0089,1.0139,1.0168
49.5,1.0004,1.1151,1.0903,1.0029,1.0089,1.0139,1.0168
49.55,1.0004,1.1151,1.0904,1.0029,1.0089,1.0139,1.0168
49.6,1.0004,1.1151,1.0904,1.003,1.0089,1.0139,1.0168
49.65,1.0004,1.1151,1.0905,1.003,1.0089,1.0139,1.0169
49.7,1.0004,1.1151,1.0905,1.003,1.0089,1.0138,1.0169
49.75,1.0004,1.1151,1.0906,1.003,1.0089,1.0138,1.0169
49.8,1.0004,1.1151,1.0907,1.003,1.0089,1.0138,1.0169
49.85,1.0004,1.1151,1.0907,1.003,1.0089,1.0138,1.0169
49.9,1.0004,1.1151,1.0908,1.003,1.0089,1.0138,1.0169
49.95,1.0004,1.1151,1.0908,1.003,1.0089,1.0138,1.0169
50,1.0004,1.1151,1.0909,1.003,1.0089,1.0138,1.0169


==> fig/ScordelisLo/ScordelisLoSurfaceStretches.csv <==
0.05,0.99914,0.99889,0.99914,0.99914
0.1,0.99831,0.9976,0.99829,0.99831
0.15,0.9975,0.99618,0.99746,0.99749
0.2,0.99671,0.99467,0.99666,0.9967
0.25,0.99595,0.99312,0.99587,0.99594
0.3,0.99521,0.99158,0.99511,0.9952
0.35,0.9945,0.99009,0.99437,0.99448
0.4,0.99381,0.98866,0.99365,0.99379
0.45,0.99315,0.98732,0.99296,0.99313
0.5,0.99251,0.98608,0.99229,0.99248
0.55,0.99189,0.98495,0.99164,0.99187
0.6,0.9913,0.98394,0.99102,0.99127
0.65,0.99073,0.98303,0.99041,0.9907
0.7,0.99018,0.98224,0.98983,0.99015
0.75,0.98965,0.98157,0.98927,0.98962
0.8,0.98915,0.981,0.98873,0.9891
0.85,0.98866,0.98053,0.98821,0.98861
0.9,0.98819,0.98016,0.98771,0.98814
0.95,0.98774,0.97989,0.98723,0.98769
1,0.9873,0.97971,0.98677,0.98725
1.05,0.98689,0.97962,0.98632,0.98683
1.1,0.98648,0.97961,0.98589,0.98642
1.15,0.9861,0.97967,0.98548,0.98603
1.2,0.98573,0.97981,0.98509,0.98566
1.25,0.98537,0.98002,0.98471,0.9853
1.3,0.98503,0.9803,0.98435,0.98495
1.35,0.9847,0.98064,0.984,0.98462
1.4,0.98438,0.98103,0.98367,0.9843
1.45,0.98407,0.98149,0.98336,0.984
1.5,0.98378,0.98199,0.98305,0.9837
1.55,0.9835,0.98254,0.98276,0.98342
1.6,0.98323,0.98314,0.98249,0.98315
1.65,0.98297,0.98379,0.98223,0.98289
1.7,0.98272,0.98447,0.98198,0.98264
1.75,0.98249,0.98519,0.98174,0.9824
1.8,0.98226,0.98594,0.98152,0.98218
1.85,0.98204,0.98673,0.98131,0.98196
1.9,0.98183,0.98754,0.98111,0.98175
1.95,0.98164,0.98838,0.98093,0.98155
2,0.98145,0.98925,0.98075,0.98136
2.05,0.98127,0.99015,0.98059,0.98119
2.1,0.98109,0.99106,0.98044,0.98101
2.15,0.98093,0.99199,0.98029,0.98085
2.2,0.98077,0.99294,0.98017,0.9807
2.25,0.98063,0.99391,0.98005,0.98055
2.3,0.98049,0.99489,0.97994,0.98042
2.35,0.98036,0.99589,0.97984,0.98029
2.4,0.98023,0.99689,0.97975,0.98017
2.45,0.98012,0.99791,0.97968,0.98006
2.5,0.98001,0.99894,0.97961,0.97995
2.55,0.97991,0.99997,0.97955,0.97985
2.6,0.97981,1.001,0.9795,0.97976
2.65,0.97973,1.0021,0.97947,0.97968
2.7,0.97964,1.0031,0.97944,0.9796
2.75,0.97957,1.0042,0.97942,0.97953
2.8,0.9795,1.0052,0.97941,0.97947
2.85,0.97944,1.0063,0.97941,0.97942
2.9,0.97939,1.0073,0.97941,0.97937
2.95,0.97934,1.0084,0.97943,0.97932
3,0.9793,1.0095,0.97945,0.97929
3.05,0.97926,1.0105,0.97948,0.97926
3.1,0.97923,1.0116,0.97953,0.97923
3.15,0.9792,1.0127,0.97957,0.97922
3.2,0.97918,1.0137,0.97963,0.97921
3.25,0.97917,1.0148,0.97969,0.9792
3.3,0.97916,1.0159,0.97977,0.9792
3.35,0.97916,1.0169,0.97984,0.9792
3.4,0.97916,1.018,0.97993,0.97922
3.45,0.97917,1.019,0.98002,0.97923
3.5,0.97918,1.0201,0.98012,0.97925
3.55,0.9792,1.0211,0.98023,0.97928
3.6,0.97923,1.0221,0.98034,0.97931
3.65,0.97925,1.0232,0.98046,0.97935
3.7,0.97929,1.0242,0.98059,0.97939
3.75,0.97932,1.0252,0.98072,0.97944
3.8,0.97936,1.0263,0.98086,0.97949
3.85,0.97941,1.0273,0.98101,0.97955
3.9,0.97946,1.0283,0.98116,0.97961
3.95,0.97952,1.0293,0.98131,0.97967
4,0.97958,1.0303,0.98147,0.97974
4.05,0.97964,1.0313,0.98164,0.97982
4.1,0.97971,1.0323,0.98181,0.9799
4.15,0.97978,1.0333,0.98199,0.97998
4.2,0.97985,1.0343,0.98217,0.98006
4.25,0.97993,1.0353,0.98236,0.98016
4.3,0.98002,1.0363,0.98255,0.98025
4.35,0.9801,1.0372,0.98275,0.98035
4.4,0.98019,1.0382,0.98295,0.98045
4.45,0.98029,1.0392,0.98316,0.98056
4.5,0.98038,1.0401,0.98337,0.98066
4.55,0.98048,1.0411,0.98359,0.98078
4.6,0.98059,1.042,0.98381,0.98089
4.65,0.9807,1.043,0.98403,0.98101
4.7,0.98081,1.0439,0.98426,0.98114
4.75,0.98092,1.0449,0.98449,0.98126
4.8,0.98103,1.0458,0.98472,0.98139
4.85,0.98115,1.0467,0.98496,0.98152
4.9,0.98128,1.0476,0.9852,0.98166
4.95,0.9814,1.0485,0.98545,0.98179
5,0.98153,1.0495,0.9857,0.98193
5.05,0.98166,1.0504,0.98595,0.98208
5.1,0.98179,1.0513,0.98621,0.98222
5.15,0.98193,1.0522,0.98647,0.98237
5.2,0.98206,1.0531,0.98673,0.98252
5.25,0.9822,1.0539,0.987,0.98268
5.3,0.98235,1.0548,0.98726,0.98283
5.35,0.98249,1.0557,0.98754,0.98299
5.4,0.98264,1.0566,0.98781,0.98315
5.45,0.98279,1.0575,0.98809,0.98331
5.5,0.98294,1.0583,0.98837,0.98348
5.55,0.98309,1.0592,0.98865,0.98365
5.6,0.98325,1.06,0.98893,0.98382
5.65,0.9834,1.0609,0.98922,0.98399
5.7,0.98356,1.0618,0.98951,0.98416
5.75,0.98372,1.0626,0.9898,0.98433
5.8,0.98389,1.0634,0.9901,0.98451
5.85,0.98405,1.0643,0.9904,0.98469
5.9,0.98422,1.0651,0.9907,0.98487
5.95,0.98439,1.0659,0.991,0.98505
6,0.98455,1.0668,0.9913,0.98524
6.05,0.98473,1.0676,0.99161,0.98542
6.1,0.9849,1.0684,0.99192,0.98561
6.15,0.98507,1.0692,0.99222,0.9858
6.2,0.98525,1.07,0.99254,0.98599
6.25,0.98542,1.0708,0.99285,0.98618
6.3,0.9856,1.0717,0.99317,0.98637
6.35,0.98578,1.0725,0.99348,0.98656
6.4,0.98596,1.0732,0.9938,0.98676
6.45,0.98614,1.074,0.99412,0.98695
6.5,0.98633,1.0748,0.99445,0.98715
6.55,0.98651,1.0756,0.99477,0.98735
6.6,0.9867,1.0764,0.9951,0.98755
6.65,0.98688,1.0772,0.99543,0.98775
6.7,0.98707,1.078,0.99576,0.98795
6.75,0.98726,1.0787,0.99609,0.98816
6.8,0.98745,1.0795,0.99642,0.98836
6.85,0.98764,1.0803,0.99675,0.98857
6.9,0.98783,1.081,0.99709,0.98877
6.95,0.98802,1.0818,0.99743,0.98898
7,0.98821,1.0825,0.99776,0.98919
7.05,0.98841,1.0833,0.9981,0.9894
7.1,0.9886,1.084,0.99844,0.98961
7.15,0.98879,1.0848,0.99879,0.98982
7.2,0.98899,1.0855,0.99913,0.99003
7.25,0.98919,1.0863,0.99948,0.99024
7.3,0.98938,1.087,0.99982,0.99045
7.35,0.98958,1.0877,1.0002,0.99067
7.4,0.98978,1.0885,1.0005,0.99088
7.45,0.98998,1.0892,1.0009,0.9911
7.5,0.99018,1.0899,1.0012,0.99131
7.55,0.99038,1.0906,1.0016,0.99153
7.6,0.99058,1.0913,1.0019,0.99175
7.65,0.99078,1.0921,1.0023,0.99196
7.7,0.99098,1.0928,1.0026,0.99218
7.75,0.99119,1.0935,1.003,0.9924
7.8,0.99139,1.0942,1.0033,0.99262
7.85,0.99159,1.0949,1.0037,0.99284
7.9,0.9918,1.0956,1.0041,0.99306
7.95,0.992,1.0963,1.0044,0.99328
8,0.99221,1.097,1.0048,0.9935
8.05,0.99241,1.0977,1.0051,0.99372
8.1,0.99262,1.0984,1.0055,0.99394
8.15,0.99282,1.0991,1.0059,0.99417
8.2,0.99303,1.0997,1.0062,0.99439
8.25,0.99323,1.1004,1.0066,0.99461
8.3,0.99344,1.1011,1.007,0.99483
8.35,0.99365,1.1018,1.0073,0.99506
8.4,0.99386,1.1024,1.0077,0.99528
8.45,0.99406,1.1031,1.0081,0.99551
8.5,0.99427,1.1038,1.0085,0.99573
8.55,0.99448,1.1044,1.0088,0.99596
8.6,0.99469,1.1051,1.0092,0.99618
8.65,0.9949,1.1058,1.0096,0.99641
8.7,0.9951,1.1064,1.0099,0.99663
8.75,0.99531,1.1071,1.0103,0.99686
8.8,0.99552,1.1077,1.0107,0.99709
8.85,0.99573,1.1084,1.0111,0.99731
8.9,0.99594,1.109,1.0114,0.99754
8.95,0.99615,1.1097,1.0118,0.99777
9,0.99636,1.1103,1.0122,0.99799
9.05,0.99657,1.111,1.0126,0.99822
9.1,0.99678,1.1116,1.013,0.99845
9.15,0.99699,1.1122,1.0133,0.99868
9.2,0.9972,1.1129,1.0137,0.99891
9.25,0.99741,1.1135,1.0141,0.99913
9.3,0.99762,1.1141,1.0145,0.99936
9.35,0.99783,1.1147,1.0149,0.99959
9.4,0.99804,1.1154,1.0152,0.99982
9.45,0.99825,1.116,1.0156,1
9.5,0.99846,1.1166,1.016,1.0003
9.55,0.99867,1.1172,1.0164,1.0005
9.6,0.99888,1.1178,1.0168,1.0007
9.65,0.99909,1.1184,1.0172,1.001
9.7,0.9993,1.119,1.0176,1.0012
9.75,0.99952,1.1196,1.0179,1.0014
9.8,0.99973,1.1202,1.0183,1.0017
9.85,0.99994,1.1208,1.0187,1.0019
9.9,1.0001,1.1214,1.0191,1.0021
9.95,1.0004,1.122,1.0195,1.0023
10,1.0004,1.1224,1.0197,1.0024
10.05,1.0004,1.1228,1.0199,1.0024
10.1,1.0004,1.1231,1.0201,1.0024
10.15,1.0004,1.1234,1.0203,1.0024
10.2,1.0004,1.1236,1.0205,1.0025
10.25,1.0004,1.1238,1.0207,1.0025
10.3,1.0004,1.124,1.0209,1.0025
10.35,1.0004,1.1242,1.0211,1.0025
10.4,1.0004,1.1244,1.0213,1.0026
10.45,1.0004,1.1245,1.0214,1.0026
10.5,1.0004,1.1246,1.0216,1.0026
10.55,1.0004,1.1247,1.0218,1.0026
10.6,1.0004,1.1248,1.022,1.0027
10.65,1.0004,1.1249,1.0222,1.0027
10.7,1.0004,1.125,1.0224,1.0027
10.75,1.0004,1.125,1.0226,1.0027
10.8,1.0004,1.1251,1.0228,1.0027
10.85,1.0004,1.1251,1.023,1.0028
10.9,1.0004,1.1251,1.0232,1.0028
10.95,1.0004,1.1252,1.0234,1.0028
11,1.0004,1.1252,1.0236,1.0028
11.05,1.0004,1.1252,1.0238,1.0029
11.1,1.0004,1.1252,1.024,1.0029
11.15,1.0004,1.1253,1.0241,1.0029
11.2,1.0004,1.1253,1.0243,1.0029
11.25,1.0004,1.1253,1.0245,1.003
11.3,1.0004,1.1253,1.0247,1.003
11.35,1.0004,1.1253,1.0249,1.003
11.4,1.0004,1.1253,1.0251,1.003
11.45,1.0004,1.1253,1.0253,1.0031
11.5,1.0004,1.1253,1.0255,1.0031
11.55,1.0004,1.1253,1.0257,1.0031
11.6,1.0004,1.1253,1.0258,1.0031
11.65,1.0004,1.1253,1.026,1.0032
11.7,1.0004,1.1253,1.0262,1.0032
11.75,1.0004,1.1253,1.0264,1.0032
11.8,1.0004,1.1253,1.0266,1.0032
11.85,1.0004,1.1253,1.0268,1.0032
11.9,1.0004,1.1253,1.027,1.0033
11.95,1.0004,1.1253,1.0272,1.0033
12,1.0004,1.1252,1.0273,1.0033
12.05,1.0004,1.1252,1.0275,1.0033
12.1,1.0004,1.1252,1.0277,1.0034
12.15,1.0004,1.1252,1.0279,1.0034
12.2,1.0004,1.1252,1.0281,1.0034
12.25,1.0004,1.1252,1.0283,1.0034
12.3,1.0004,1.1252,1.0285,1.0035
12.35,1.0004,1.1252,1.0286,1.0035
12.4,1.0004,1.1252,1.0288,1.0035
12.45,1.0004,1.1252,1.029,1.0035
12.5,1.0004,1.1252,1.0292,1.0036
12.55,1.0004,1.1252,1.0294,1.0036
12.6,1.0004,1.1252,1.0296,1.0036
12.65,1.0004,1.1252,1.0297,1.0036
12.7,1.0004,1.1252,1.0299,1.0037
12.75,1.0004,1.1252,1.0301,1.0037
12.8,1.0004,1.1252,1.0303,1.0037
12.85,1.0004,1.1252,1.0305,1.0037
12.9,1.0004,1.1252,1.0307,1.0037
12.95,1.0004,1.1251,1.0308,1.0038
13,1.0004,1.1251,1.031,1.0038
13.05,1.0004,1.1251,1.0312,1.0038
13.1,1.0004,1.1251,1.0314,1.0038
13.15,1.0004,1.1251,1.0316,1.0039
13.2,1.0004,1.1251,1.0317,1.0039
13.25,1.0004,1.1251,1.0319,1.0039
13.3,1.0004,1.1251,1.0321,1.0039
13.35,1.0004,1.1251,1.0323,1.004
13.4,1.0004,1.1251,1.0325,1.004
13.45,1.0004,1.1251,1.0326,1.004
13.5,1.0004,1.1251,1.0328,1.004
13.55,1.0004,1.1251,1.033,1.0041
13.6,1.0004,1.1251,1.0332,1.0041
13.65,1.0004,1.1251,1.0334,1.0041
13.7,1.0004,1.1251,1.0335,1.0041
13.75,1.0004,1.1251,1.0337,1.0041
13.8,1.0004,1.1251,1.0339,1.0042
13.85,1.0004,1.1251,1.0341,1.0042
13.9,1.0004,1.1251,1.0342,1.0042
13.95,1.0004,1.1251,1.0344,1.0042
14,1.0004,1.1251,1.0346,1.0043
14.05,1.0004,1.1251,1.0348,1.0043
14.1,1.0004,1.1251,1.0349,1.0043
14.15,1.0004,1.1251,1.0351,1.0043
14.2,1.0004,1.1251,1.0353,1.0044
14.25,1.0004,1.1251,1.0355,1.0044
14.3,1.0004,1.1251,1.0356,1.0044
14.35,1.0004,1.1251,1.0358,1.0044
14.4,1.0004,1.1251,1.036,1.0045
14.45,1.0004,1.1251,1.0362,1.0045
14.5,1.0004,1.1251,1.0363,1.0045
14.55,1.0004,1.1251,1.0365,1.0045
14.6,1.0004,1.1251,1.0367,1.0045
14.65,1.0004,1.1251,1.0369,1.0046
14.7,1.0004,1.1251,1.037,1.0046
14.75,1.0004,1.1251,1.0372,1.0046
14.8,1.0004,1.1251,1.0374,1.0046
14.85,1.0004,1.1251,1.0375,1.0047
14.9,1.0004,1.1251,1.0377,1.0047
14.95,1.0004,1.1251,1.0379,1.0047
15,1.0004,1.1251,1.0381,1.0047
15.05,1.0004,1.1251,1.0382,1.0048
15.1,1.0004,1.1251,1.0384,1.0048
15.15,1.0004,1.1251,1.0386,1.0048
15.2,1.0004,1.1251,1.0387,1.0048
15.25,1.0004,1.1251,1.0389,1.0048
15.3,1.0004,1.1251,1.0391,1.0049
15.35,1.0004,1.1251,1.0392,1.0049
15.4,1.0004,1.1251,1.0394,1.0049
15.45,1.0004,1.1251,1.0396,1.0049
15.5,1.0004,1.1251,1.0398,1.005
15.55,1.0004,1.1251,1.0399,1.005
15.6,1.0004,1.1251,1.0401,1.005
15.65,1.0004,1.1251,1.0403,1.005
15.7,1.0004,1.1251,1.0404,1.0051
15.75,1.0004,1.1251,1.0406,1.0051
15.8,1.0004,1.1251,1.0408,1.0051
15.85,1.0004,1.1251,1.0409,1.0051
15.9,1.0004,1.1251,1.0411,1.0052
15.95,1.0004,1.1251,1.0413,1.0052
16,1.0004,1.1251,1.0414,1.0052
16.05,1.0004,1.1251,1.0416,1.0052
16.1,1.0004,1.1251,1.0417,1.0052
16.15,1.0004,1.1251,1.0419,1.0053
16.2,1.0004,1.1251,1.0421,1.0053
16.25,1.0004,1.1251,1.0422,1.0053
16.3,1.0004,1.1251,1.0424,1.0053
16.35,1.0004,1.1251,1.0426,1.0054
16.4,1.0004,1.1251,1.0427,1.0054
16.45,1.0004,1.1251,1.0429,1.0054
16.5,1.0004,1.1251,1.0431,1.0054
16.55,1.0004,1.1251,1.0432,1.0055
16.6,1.0004,1.1251,1.0434,1.0055
16.65,1.0004,1.1251,1.0435,1.0055
16.7,1.0004,1.1251,1.0437,1.0055
16.75,1.0004,1.1251,1.0439,1.0055
16.8,1.0004,1.1251,1.044,1.0056
16.85,1.0004,1.1251,1.0442,1.0056
16.9,1.0004,1.1251,1.0444,1.0056
16.95,1.0004,1.1251,1.0445,1.0056
17,1.0004,1.1251,1.0447,1.0057
17.05,1.0004,1.1251,1.0448,1.0057
17.1,1.0004,1.1251,1.045,1.0057
17.15,1.0004,1.1251,1.0451,1.0057
17.2,1.0004,1.1251,1.0453,1.0058
17.25,1.0004,1.1251,1.0455,1.0058
17.3,1.0004,1.1251,1.0456,1.0058
17.35,1.0004,1.1251,1.0458,1.0058
17.4,1.0004,1.1251,1.0459,1.0058
17.45,1.0004,1.1251,1.0461,1.0059
17.5,1.0004,1.1251,1.0463,1.0059
17.55,1.0004,1.1251,1.0464,1.0059
17.6,1.0004,1.1251,1.0466,1.0059
17.65,1.0004,1.1251,1.0467,1.006
17.7,1.0004,1.1251,1.0469,1.006
17.75,1.0004,1.1251,1.047,1.006
17.8,1.0004,1.1251,1.0472,1.006
17.85,1.0004,1.1251,1.0474,1.0061
17.9,1.0004,1.1251,1.0475,1.0061
17.95,1.0004,1.1251,1.0477,1.0061
18,1.0004,1.1251,1.0478,1.0061
18.05,1.0004,1.1251,1.048,1.0061
18.1,1.0004,1.1251,1.0481,1.0062
18.15,1.0004,1.1251,1.0483,1.0062
18.2,1.0004,1.1251,1.0484,1.0062
18.25,1.0004,1.1251,1.0486,1.0062
18.3,1.0004,1.1251,1.0487,1.0063
18.35,1.0004,1.1251,1.0489,1.0063
18.4,1.0004,1.1251,1.049,1.0063
18.45,1.0004,1.1251,1.0492,1.0063
18.5,1.0004,1.1251,1.0494,1.0064
18.55,1.0004,1.1251,1.0495,1.0064
18.6,1.0004,1.1251,1.0497,1.0064
18.65,1.0004,1.1251,1.0498,1.0064
18.7,1.0004,1.1251,1.05,1.0064
18.75,1.0004,1.1251,1.0501,1.0065
18.8,1.0004,1.1251,1.0503,1.0065
18.85,1.0004,1.1251,1.0504,1.0065
18.9,1.0004,1.1251,1.0506,1.0065
18.95,1.0004,1.1251,1.0507,1.0066
19,1.0004,1.1251,1.0509,1.0066
19.05,1.0004,1.1251,1.051,1.0066
19.1,1.0004,1.1251,1.0512,1.0066
19.15,1.0004,1.1251,1.0513,1.0067
19.2,1.0004,1.1251,1.0515,1.0067
19.25,1.0004,1.1251,1.0516,1.0067
19.3,1.0004,1.1251,1.0518,1.0067
19.35,1.0004,1.1251,1.0519,1.0067
19.4,1.0004,1.1251,1.0521,1.0068
19.45,1.0004,1.1251,1.0522,1.0068
19.5,1.0004,1.1251,1.0523,1.0068
19.55,1.0004,1.1251,1.0525,1.0068
19.6,1.0004,1.1251,1.0526,1.0069
19.65,1.0004,1.1251,1.0528,1.0069
19.7,1.0004,1.1251,1.0529,1.0069
19.75,1.0004,1.1251,1.0531,1.0069
19.8,1.0004,1.1251,1.0532,1.007
19.85,1.0004,1.1251,1.0534,1.007
19.9,1.0004,1.1251,1.0535,1.007
19.95,1.0004,1.1251,1.0537,1.007
20,1.0004,1.1251,1.0538,1.007
20.05,1.0004,1.1251,1.0539,1.0071
20.1,1.0004,1.1251,1.0541,1.0071
20.15,1.0004,1.1251,1.0542,1.0071
20.2,1.0004,1.1251,1.0544,1.0071
20.25,1.0004,1.1251,1.0545,1.0072
20.3,1.0004,1.1251,1.0547,1.0072
20.35,1.0004,1.1251,1.0548,1.0072
20.4,1.0004,1.1251,1.055,1.0072
20.45,1.0004,1.1251,1.0551,1.0072
20.5,1.0004,1.1251,1.0552,1.0073
20.55,1.0004,1.1251,1.0554,1.0073
20.6,1.0004,1.1251,1.0555,1.0073
20.65,1.0004,1.1251,1.0557,1.0073
20.7,1.0004,1.1251,1.0558,1.0074
20.75,1.0004,1.1251,1.0559,1.0074
20.8,1.0004,1.1251,1.0561,1.0074
20.85,1.0004,1.1251,1.0562,1.0074
20.9,1.0004,1.1251,1.0564,1.0075
20.95,1.0004,1.1251,1.0565,1.0075
21,1.0004,1.1251,1.0566,1.0075
21.05,1.0004,1.1251,1.0568,1.0075
21.1,1.0004,1.1251,1.0569,1.0075
21.15,1.0004,1.1251,1.0571,1.0076
21.2,1.0004,1.1251,1.0572,1.0076
21.25,1.0004,1.1251,1.0573,1.0076
21.3,1.0004,1.1251,1.0575,1.0076
21.35,1.0004,1.1251,1.0576,1.0077
21.4,1.0004,1.1251,1.0578,1.0077
21.45,1.0004,1.1251,1.0579,1.0077
21.5,1.0004,1.1251,1.058,1.0077
21.55,1.0004,1.1251,1.0582,1.0078
21.6,1.0004,1.1251,1.0583,1.0078
21.65,1.0004,1.1251,1.0584,1.0078
21.7,1.0004,1.1251,1.0586,1.0078
21.75,1.0004,1.1251,1.0587,1.0078
21.8,1.0004,1.1251,1.0589,1.0079
21.85,1.0004,1.1251,1.059,1.0079
21.9,1.0004,1.1251,1.0591,1.0079
21.95,1.0004,1.1251,1.0593,1.0079
22,1.0004,1.1251,1.0594,1.008
22.05,1.0004,1.1251,1.0595,1.008
22.1,1.0004,1.1251,1.0597,1.008
22.15,1.0004,1.1251,1.0598,1.008
22.2,1.0004,1.1251,1.0599,1.008
22.25,1.0004,1.1251,1.0601,1.0081
22.3,1.0004,1.1251,1.0602,1.0081
22.35,1.0004,1.1251,1.0603,1.0081
22.4,1.0004,1.1251,1.0605,1.0081
22.45,1.0004,1.1251,1.0606,1.0082
22.5,1.0004,1.1251,1.0607,1.0082
22.55,1.0004,1.1251,1.0609,1.0082
22.6,1.0004,1.1251,1.061,1.0082
22.65,1.0004,1.1251,1.0611,1.0082
22.7,1.0004,1.1251,1.0613,1.0083
22.75,1.0004,1.1251,1.0614,1.0083
22.8,1.0004,1.1251,1.0615,1.0083
22.85,1.0004,1.1251,1.0617,1.0083
22.9,1.0004,1.1251,1.0618,1.0084
22.95,1.0004,1.1251,1.0619,1.0084
23,1.0004,1.1251,1.062,1.0084
23.05,1.0004,1.1251,1.0622,1.0084
23.1,1.0004,1.1251,1.0623,1.0085
23.15,1.0004,1.1251,1.0624,1.0085
23.2,1.0004,1.1251,1.0626,1.0085
23.25,1.0004,1.1251,1.0627,1.0085
23.3,1.0004,1.1251,1.0628,1.0085
23.35,1.0004,1.1251,1.0629,1.0086
23.4,1.0004,1.1251,1.0631,1.0086
23.45,1.0004,1.1251,1.0632,1.0086
23.5,1.0004,1.1251,1.0633,1.0086
23.55,1.0004,1.1251,1.0635,1.0087
23.6,1.0004,1.1251,1.0636,1.0087
23.65,1.0004,1.1251,1.0637,1.0087
23.7,1.0004,1.1251,1.0638,1.0087
23.75,1.0004,1.1251,1.064,1.0087
23.8,1.0004,1.1251,1.0641,1.0088
23.85,1.0004,1.1251,1.0642,1.0088
23.9,1.0004,1.1251,1.0643,1.0088
23.95,1.0004,1.1251,1.0645,1.0088
24,1.0004,1.1251,1.0646,1.0089
24.05,1.0004,1.1251,1.0647,1.0089
24.1,1.0004,1.1251,1.0648,1.0089
24.15,1.0004,1.1251,1.065,1.0089
24.2,1.0004,1.1251,1.0651,1.0089
24.25,1.0004,1.1251,1.0652,1.009
24.3,1.0004,1.1251,1.0653,1.009
24.35,1.0004,1.1251,1.0655,1.009
24.4,1.0004,1.1251,1.0656,1.009
24.45,1.0004,1.1251,1.0657,1.0091
24.5,1.0004,1.1251,1.0658,1.0091
24.55,1.0004,1.1251,1.066,1.0091
24.6,1.0004,1.1251,1.0661,1.0091
24.65,1.0004,1.1251,1.0662,1.0092
24.7,1.0004,1.1251,1.0663,1.0092
24.75,1.0004,1.1251,1.0665,1.0092
24.8,1.0004,1.1251,1.0666,1.0092
24.85,1.0004,1.1251,1.0667,1.0092
24.9,1.0004,1.1251,1.0668,1.0093
24.95,1.0004,1.1251,1.0669,1.0093
25,1.0004,1.1251,1.0671,1.0093
25.05,1.0004,1.1251,1.0672,1.0093
25.1,1.0004,1.1251,1.0673,1.0094
25.15,1.0004,1.1251,1.0674,1.0094
25.2,1.0004,1.1251,1.0675,1.0094
25.25,1.0004,1.1251,1.0677,1.0094
25.3,1.0004,1.1251,1.0678,1.0094
25.35,1.0004,1.1251,1.0679,1.0095
25.4,1.0004,1.1251,1.068,1.0095
25.45,1.0004,1.1251,1.0681,1.0095
25.5,1.0004,1.1251,1.0683,1.0095
25.55,1.0004,1.1251,1.0684,1.0096
25.6,1.0004,1.1251,1.0685,1.0096
25.65,1.0004,1.1251,1.0686,1.0096
25.7,1.0004,1.1251,1.0687,1.0096
25.75,1.0004,1.1251,1.0689,1.0096
25.8,1.0004,1.1251,1.069,1.0097
25.85,1.0004,1.1251,1.0691,1.0097
25.9,1.0004,1.1251,1.0692,1.0097
25.95,1.0004,1.1251,1.0693,1.0097
26,1.0004,1.1251,1.0694,1.0098
26.05,1.0004,1.1251,1.0696,1.0098
26.1,1.0004,1.1251,1.0697,1.0098
26.15,1.0004,1.1251,1.0698,1.0098
26.2,1.0004,1.1251,1.0699,1.0098
26.25,1.0004,1.1251,1.07,1.0099
26.3,1.0004,1.1251,1.0701,1.0099
26.35,1.0004,1.1251,1.0703,1.0099
26.4,1.0004,1.1251,1.0704,1.0099
26.45,1.0004,1.1251,1.0705,1.01
26.5,1.0004,1.1251,1.0706,1.01
26.55,1.0004,1.1251,1.0707,1.01
26.6,1.0004,1.1251,1.0708,1.01
26.65,1.0004,1.1251,1.0709,1.01
26.7,1.0004,1.1251,1.0711,1.0101
26.75,1.0004,1.1251,1.0712,1.0101
26.8,1.0004,1.1251,1.0713,1.0101
26.85,1.0004,1.1251,1.0714,1.0101
26.9,1.0004,1.1251,1.0715,1.0102
26.95,1.0004,1.1251,1.0716,1.0102
27,1.0004,1.1251,1.0717,1.0102
27.05,1.0004,1.1251,1.0718,1.0102
27.1,1.0004,1.1251,1.072,1.0102
27.15,1.0004,1.1251,1.0721,1.0103
27.2,1.0004,1.1251,1.0722,1.0103
27.25,1.0004,1.1251,1.0723,1.0103
27.3,1.0004,1.1251,1.0724,1.0103
27.35,1.0004,1.1251,1.0725,1.0104
27.4,1.0004,1.1251,1.0726,1.0104
27.45,1.0004,1.1251,1.0727,1.0104
27.5,1.0004,1.1251,1.0728,1.0104
27.55,1.0004,1.1251,1.073,1.0104
27.6,1.0004,1.1251,1.0731,1.0105
27.65,1.0004,1.1251,1.0732,1.0105
27.7,1.0004,1.1251,1.0733,1.0105
27.75,1.0004,1.1251,1.0734,1.0105
27.8,1.0004,1.1251,1.0735,1.0106
27.85,1.0004,1.1251,1.0736,1.0106
27.9,1.0004,1.1251,1.0737,1.0106
27.95,1.0004,1.1251,1.0738,1.0106
28,1.0004,1.1251,1.0739,1.0106
28.05,1.0004,1.1251,1.074,1.0107
28.1,1.0004,1.1251,1.0742,1.0107
28.15,1.0004,1.1251,1.0743,1.0107
28.2,1.0004,1.1251,1.0744,1.0107
28.25,1.0004,1.1251,1.0745,1.0108
28.3,1.0004,1.1251,1.0746,1.0108
28.35,1.0004,1.1251,1.0747,1.0108
28.4,1.0004,1.1251,1.0748,1.0108
28.45,1.0004,1.1251,1.0749,1.0108
28.5,1.0004,1.1251,1.075,1.0109
28.55,1.0004,1.1251,1.0751,1.0109
28.6,1.0004,1.1251,1.0752,1.0109
28.65,1.0004,1.1251,1.0753,1.0109
28.7,1.0004,1.1251,1.0754,1.011
28.75,1.0004,1.1251,1.0755,1.011
28.8,1.0004,1.1251,1.0756,1.011
28.85,1.0004,1.1251,1.0757,1.011
28.9,1.0004,1.1251,1.0759,1.011
28.95,1.0004,1.1251,1.076,1.0111
29,1.0004,1.1251,1.0761,1.0111
29.05,1.0004,1.1251,1.0762,1.0111
29.1,1.0004,1.1251,1.0763,1.0111
29.15,1.0004,1.1251,1.0764,1.0112
29.2,1.0004,1.1251,1.0765,1.0112
29.25,1.0004,1.1251,1.0766,1.0112
29.3,1.0004,1.1251,1.0767,1.0112
29.35,1.0004,1.1251,1.0768,1.0112
29.4,1.0004,1.1251,1.0769,1.0113
29.45,1.0004,1.1251,1.077,1.0113
29.5,1.0004,1.1251,1.0771,1.0113
29.55,1.0004,1.1251,1.0772,1.0113
29.6,1.0004,1.1251,1.0773,1.0114
29.65,1.0004,1.1251,1.0774,1.0114
29.7,1.0004,1.1251,1.0775,1.0114
29.75,1.0004,1.1251,1.0776,1.0114
29.8,1.0004,1.1251,1.0777,1.0114
29.85,1.0004,1.1251,1.0778,1.0115
29.9,1.0004,1.1251,1.0779,1.0115
29.95,1.0004,1.1251,1.078,1.0115
30,1.0004,1.1251,1.0781,1.0115
30.05,1.0004,1.1251,1.0782,1.0115
30.1,1.0004,1.1251,1.0783,1.0116
30.15,1.0004,1.1251,1.0784,1.0116
30.2,1.0004,1.1251,1.0785,1.0116
30.25,1.0004,1.1251,1.0786,1.0116
30.3,1.0004,1.1251,1.0787,1.0117
30.35,1.0004,1.1251,1.0788,1.0117
30.4,1.0004,1.1251,1.0789,1.0117
30.45,1.0004,1.1251,1.079,1.0117
30.5,1.0004,1.1251,1.0791,1.0117
30.55,1.0004,1.1251,1.0792,1.0118
30.6,1.0004,1.1251,1.0793,1.0118
30.65,1.0004,1.1251,1.0794,1.0118
30.7,1.0004,1.1251,1.0795,1.0118
30.75,1.0004,1.1251,1.0796,1.0119
30.8,1.0004,1.1251,1.0797,1.0119
30.85,1.0004,1.1251,1.0798,1.0119
30.9,1.0004,1.1251,1.0799,1.0119
30.95,1.0004,1.1251,1.08,1.0119
31,1.0004,1.1251,1.0801,1.012
31.05,1.0004,1.1251,1.0802,1.012
31.1,1.0004,1.1251,1.0803,1.012
31.15,1.0004,1.1251,1.0804,1.012
31.2,1.0004,1.1251,1.0805,1.0121
31.25,1.0004,1.1251,1.0806,1.0121
31.3,1.0004,1.1251,1.0807,1.0121
31.35,1.0004,1.1251,1.0808,1.0121
31.4,1.0004,1.1251,1.0808,1.0121
31.45,1.0004,1.1251,1.0809,1.0122
31.5,1.0004,1.1251,1.081,1.0122
31.55,1.0004,1.1251,1.0811,1.0122
31.6,1.0004,1.1251,1.0812,1.0122
31.65,1.0004,1.1251,1.0813,1.0123
31.7,1.0004,1.1251,1.0814,1.0123
31.75,1.0004,1.1251,1.0815,1.0123
31.8,1.0004,1.1251,1.0816,1.0123
31.85,1.0004,1.1251,1.0817,1.0123
31.9,1.0004,1.1251,1.0818,1.0124
31.95,1.0004,1.1251,1.0819,1.0124
32,1.0004,1.1251,1.082,1.0124
32.05,1.0004,1.1251,1.0821,1.0124
32.1,1.0004,1.1251,1.0822,1.0124
32.15,1.0004,1.1251,1.0823,1.0125
32.2,1.0004,1.1251,1.0823,1.0125
32.25,1.0004,1.1251,1.0824,1.0125
32.3,1.0004,1.1251,1.0825,1.0125
32.35,1.0004,1.1251,1.0826,1.0126
32.4,1.0004,1.1251,1.0827,1.0126
32.45,1.0004,1.1251,1.0828,1.0126
32.5,1.0004,1.1251,1.0829,1.0126
32.55,1.0004,1.1251,1.083,1.0126
32.6,1.0004,1.1251,1.0831,1.0127
32.65,1.0004,1.1251,1.0832,1.0127
32.7,1.0004,1.1251,1.0833,1.0127
32.75,1.0004,1.1251,1.0834,1.0127
32.8,1.0004,1.1251,1.0834,1.0128
32.85,1.0004,1.1251,1.0835,1.0128
32.9,1.0004,1.1251,1.0836,1.0128
32.95,1.0004,1.1251,1.0837,1.0128
33,1.0004,1.1251,1.0838,1.0128
33.05,1.0004,1.1251,1.0839,1.0129
33.1,1.0004,1.1251,1.084,1.0129
33.15,1.0004,1.1251,1.0841,1.0129
33.2,1.0004,1.1251,1.0842,1.0129
33.25,1.0004,1.1251,1.0842,1.0129
33.3,1.0004,1.1251,1.0843,1.013
33.35,1.0004,1.1251,1.0844,1.013
33.4,1.0004,1.1251,1.0845,1.013
33.45,1.0004,1.1251,1.0846,1.013
33.5,1.0004,1.1251,1.0847,1.0131
33.55,1.0004,1.1251,1.0848,1.0131
33.6,1.0004,1.1251,1.0849,1.0131
33.65,1.0004,1.1251,1.085,1.0131
33.7,1.0004,1.1251,1.085,1.0131
33.75,1.0004,1.1251,1.0851,1.0132
33.8,1.0004,1.1251,1.0852,1.0132
33.85,1.0004,1.1251,1.0853,1.0132
33.9,1.0004,1.1251,1.0854,1.0132
33.95,1.0004,1.1251,1.0855,1.0133
34,1.0004,1.1251,1.0856,1.0133
34.05,1.0004,1.1251,1.0856,1.0133
34.1,1.0004,1.1251,1.0857,1.0133
34.15,1.0004,1.1251,1.0858,1.0133
34.2,1.0004,1.1251,1.0859,1.0134
34.25,1.0004,1.1251,1.086,1.0134
34.3,1.0004,1.1251,1.0861,1.0134
34.35,1.0004,1.1251,1.0862,1.0134
34.4,1.0004,1.1251,1.0862,1.0134
34.45,1.0004,1.1251,1.0863,1.0135
34.5,1.0004,1.1251,1.0864,1.0135
34.55,1.0004,1.1251,1.0865,1.0135
34.6,1.0004,1.1251,1.0866,1.0135
34.65,1.0004,1.1251,1.0867,1.0136
34.7,1.0004,1.1251,1.0867,1.0136
34.75,1.0004,1.1251,1.0868,1.0136
34.8,1.0004,1.1251,1.0869,1.0136
34.85,1.0004,1.1251,1.087,1.0136
34.9,1.0004,1.1251,1.0871,1.0137
34.95,1.0004,1.1251,1.0872,1.0137
35,1.0004,1.1251,1.0872,1.0137
35.05,1.0004,1.1251,1.0873,1.0137
35.1,1.0004,1.1251,1.0874,1.0137
35.15,1.0004,1.1251,1.0875,1.0138
35.2,1.0004,1.1251,1.0876,1.0138
35.25,1.0004,1.1251,1.0877,1.0138
35.3,1.0004,1.1251,1.0877,1.0138
35.35,1.0004,1.1251,1.0878,1.0139
35.4,1.0004,1.1251,1.0879,1.0139
35.45,1.0004,1.1251,1.088,1.0139
35.5,1.0004,1.1251,1.0881,1.0139
35.55,1.0004,1.1251,1.0881,1.0139
35.6,1.0004,1.1251,1.0882,1.014
35.65,1.0004,1.1251,1.0883,1.014
35.7,1.0004,1.1251,1.0884,1.014
35.75,1.0004,1.1251,1.0885,1.014
35.8,1.0004,1.1251,1.0886,1.0141
35.85,1.0004,1.1251,1.0886,1.0141
35.9,1.0004,1.1251,1.0887,1.0141
35.95,1.0004,1.1251,1.0888,1.0141
36,1.0004,1.1251,1.0889,1.0141
36.05,1.0004,1.1251,1.0889,1.0142
36.1,1.0004,1.1251,1.089,1.0142
36.15,1.0004,1.1251,1.0891,1.0142
36.2,1.0004,1.1251,1.0892,1.0142
36.25,1.0004,1.1251,1.0893,1.0142
36.3,1.0004,1.1251,1.0893,1.0143
36.35,1.0004,1.1251,1.0894,1.0143
36.4,1.0004,1.1251,1.0895,1.0143
36.45,1.0004,1.1251,1.0896,1.0143
36.5,1.0004,1.1251,1.0897,1.0144
36.55,1.0004,1.1251,1.0897,1.0144
36.6,1.0004,1.1251,1.0898,1.0144
36.65,1.0004,1.1251,1.0899,1.0144
36.7,1.0004,1.1251,1.09,1.0144
36.75,1.0004,1.1251,1.09,1.0145
36.8,1.0004,1.1251,1.0901,1.0145
36.85,1.0004,1.1251,1.0902,1.0145
36.9,1.0004,1.1251,1.0903,1.0145
36.95,1.0004,1.1251,1.0904,1.0145
37,1.0004,1.1251,1.0904,1.0146
37.05,1.0004,1.1251,1.0905,1.0146
37.1,1.0004,1.1251,1.0906,1.0146
37.15,1.0004,1.1251,1.0907,1.0146
37.2,1.0004,1.1251,1.0907,1.0147
37.25,1.0004,1.1251,1.0908,1.0147
37.3,1.0004,1.1251,1.0909,1.0147
37.35,1.0004,1.1251,1.091,1.0147
37.4,1.0004,1.1251,1.091,1.0147
37.45,1.0004,1.1251,1.0911,1.0148
37.5,1.0004,1.1251,1.0912,1.0148
37.55,1.0004,1.1251,1.0913,1.0148
37.6,1.0004,1.1251,1.0913,1.0148
37.65,1.0004,1.1251,1.0914,1.0148
37.7,1.0004,1.1251,1.0915,1.0149
37.75,1.0004,1.1251,1.0916,1.0149
37.8,1.0004,1.1251,1.0916,1.0149
37.85,1.0004,1.1251,1.0917,1.0149
37.9,1.0004,1.1251,1.0918,1.015
37.95,1.0004,1.1251,1.0919,1.015
38,1.0004,1.1251,1.0919,1.015
38.05,1.0004,1.1251,1.092,1.015
38.1,1.0004,1.1251,1.0921,1.015
38.15,1.0004,1.1251,1.0922,1.0151
38.2,1.0004,1.1251,1.0922,1.0151
38.25,1.0004,1.1251,1.0923,1.0151
38.3,1.0004,1.1251,1.0924,1.0151
38.35,1.0004,1.1251,1.0924,1.0151
38.4,1.0004,1.1251,1.0925,1.0152
38.45,1.0004,1.1251,1.0926,1.0152
38.5,1.0004,1.1251,1.0927,1.0152
38.55,1.0004,1.1251,1.0927,1.0152
38.6,1.0004,1.1251,1.0928,1.0152
38.65,1.0004,1.1251,1.0929,1.0153
38.7,1.0004,1.1251,1.0929,1.0153
38.75,1.0004,1.1251,1.093,1.0153
38.8,1.0004,1.1251,1.0931,1.0153
38.85,1.0004,1.1251,1.0932,1.0154
38.9,1.0004,1.1251,1.0932,1.0154
38.95,1.0004,1.1251,1.0933,1.0154
39,1.0004,1.1251,1.0934,1.0154
39.05,1.0004,1.1251,1.0934,1.0154
39.1,1.0004,1.1251,1.0935,1.0155
39.15,1.0004,1.1251,1.0936,1.0155
39.2,1.0004,1.1251,1.0937,1.0155
39.25,1.0004,1.1251,1.0937,1.0155
39.3,1.0004,1.1251,1.0938,1.0155
39.35,1.0004,1.1251,1.0939,1.0156
39.4,1.0004,1.1251,1.0939,1.0156
39.45,1.0004,1.1251,1.094,1.0156
39.5,1.0004,1.1251,1.0941,1.0156
39.55,1.0004,1.1251,1.0941,1.0157
39.6,1.0004,1.1251,1.0942,1.0157
39.65,1.0004,1.1251,1.0943,1.0157
39.7,1.0004,1.1251,1.0943,1.0157
39.75,1.0004,1.1251,1.0944,1.0157
39.8,1.0004,1.1251,1.0945,1.0158
39.85,1.0004,1.1251,1.0946,1.0158
39.9,1.0004,1.1251,1.0946,1.0158
39.95,1.0004,1.1251,1.0947,1.0158
40,1.0004,1.1251,1.0948,1.0158
40.05,1.0004,1.1251,1.0948,1.0159
40.1,1.0004,1.1251,1.0949,1.0159
40.15,1.0004,1.1251,1.095,1.0159
40.2,1.0004,1.1251,1.095,1.0159
40.25,1.0004,1.1251,1.0951,1.016
40.3,1.0004,1.1251,1.0952,1.016
40.35,1.0004,1.1251,1.0952,1.016
40.4,1.0004,1.1251,1.0953,1.016
40.45,1.0004,1.1251,1.0954,1.016
40.5,1.0004,1.1251,1.0954,1.0161
40.55,1.0004,1.1251,1.0955,1.0161
40.6,1.0004,1.1251,1.0956,1.0161
40.65,1.0004,1.1251,1.0956,1.0161
40.7,1.0004,1.1251,1.0957,1.0161
40.75,1.0004,1.1251,1.0958,1.0162
40.8,1.0004,1.1251,1.0958,1.0162
40.85,1.0004,1.1251,1.0959,1.0162
40.9,1.0004,1.1251,1.096,1.0162
40.95,1.0004,1.1251,1.096,1.0162
41,1.0004,1.1251,1.0961,1.0163
41.05,1.0004,1.1251,1.0962,1.0163
41.1,1.0004,1.1251,1.0962,1.0163
41.15,1.0004,1.1251,1.0963,1.0163
41.2,1.0004,1.1251,1.0963,1.0164
41.25,1.0004,1.1251,1.0964,1.0164
41.3,1.0004,1.1251,1.0965,1.0164
41.35,1.0004,1.1251,1.0965,1.0164
41.4,1.0004,1.1251,1.0966,1.0164
41.45,1.0004,1.1251,1.0967,1.0165
41.5,1.0004,1.1251,1.0967,1.0165
41.55,1.0004,1.1251,1.0968,1.0165
41.6,1.0004,1.1251,1.0969,1.0165
41.65,1.0004,1.1251,1.0969,1.0165
41.7,1.0004,1.1251,1.097,1.0166
41.75,1.0004,1.1251,1.0971,1.0166
41.8,1.0004,1.1251,1.0971,1.0166
41.85,1.0004,1.1251,1.0972,1.0166
41.9,1.0004,1.1251,1.0972,1.0166
41.95,1.0004,1.1251,1.0973,1.0167
42,1.0004,1.1251,1.0974,1.0167
42.05,1.0004,1.1251,1.0974,1.0167
42.1,1.0004,1.1251,1.0975,1.0167
42.15,1.0004,1.1251,1.0976,1.0168
42.2,1.0004,1.1251,1.0976,1.0168
42.25,1.0004,1.1251,1.0977,1.0168
42.3,1.0004,1.1251,1.0977,1.0168
42.35,1.0004,1.1251,1.0978,1.0168
42.4,1.0004,1.1251,1.0979,1.0169
42.45,1.0004,1.1251,1.0979,1.0169
42.5,1.0004,1.1251,1.098,1.0169
42.55,1.0004,1.1251,1.098,1.0169
42.6,1.0004,1.1251,1.0981,1.0169
42.65,1.0004,1.1251,1.0982,1.017
42.7,1.0004,1.1251,1.0982,1.017
42.75,1.0004,1.1251,1.0983,1.017
42.8,1.0004,1.1251,1.0984,1.017
42.85,1.0004,1.1251,1.0984,1.017
42.9,1.0004,1.1251,1.0985,1.0171
42.95,1.0004,1.1251,1.0985,1.0171
43,1.0004,1.1251,1.0986,1.0171
43.05,1.0004,1.1251,1.0987,1.0171
43.1,1.0004,1.1251,1.0987,1.0172
43.15,1.0004,1.1251,1.0988,1.0172
43.2,1.0004,1.1251,1.0988,1.0172
43.25,1.0004,1.1251,1.0989,1.0172
43.3,1.0004,1.1251,1.099,1.0172
43.35,1.0004,1.1251,1.099,1.0173
43.4,1.0004,1.1251,1.0991,1.0173
43.45,1.0004,1.1251,1.0991,1.0173
43.5,1.0004,1.1251,1.0992,1.0173
43.55,1.0004,1.1251,1.0992,1.0173
43.6,1.0004,1.1251,1.0993,1.0174
43.65,1.0004,1.1251,1.0994,1.0174
43.7,1.0004,1.1251,1.0994,1.0174
43.75,1.0004,1.1251,1.0995,1.0174
43.8,1.0004,1.1251,1.0995,1.0174
43.85,1.0004,1.1251,1.0996,1.0175
43.9,1.0004,1.1251,1.0997,1.0175
43.95,1.0004,1.1251,1.0997,1.0175
44,1.0004,1.1251,1.0998,1.0175
44.05,1.0004,1.1251,1.0998,1.0176
44.1,1.0004,1.1251,1.0999,1.0176
44.15,1.0004,1.1251,1.0999,1.0176
44.2,1.0004,1.1251,1.1,1.0176
44.25,1.0004,1.1251,1.1001,1.0176
44.3,1.0004,1.1251,1.1001,1.0177
44.35,1.0004,1.1251,1.1002,1.0177
44.4,1.0004,1.1251,1.1002,1.0177
44.45,1.0004,1.1251,1.1003,1.0177
44.5,1.0004,1.1251,1.1003,1.0177
44.55,1.0004,1.1251,1.1004,1.0178
44.6,1.0004,1.1251,1.1005,1.0178
44.65,1.0004,1.1251,1.1005,1.0178
44.7,1.0004,1.1251,1.1006,1.0178
44.75,1.0004,1.1251,1.1006,1.0178
44.8,1.0004,1.1251,1.1007,1.0179
44.85,1.0004,1.1251,1.1007,1.0179
44.9,1.0004,1.1251,1.1008,1.0179
44.95,1.0004,1.1251,1.1009,1.0179
45,1.0004,1.1251,1.1009,1.0179
45.05,1.0004,1.1251,1.101,1.018
45.1,1.0004,1.1251,1.101,1.018
45.15,1.0004,1.1251,1.1011,1.018
45.2,1.0004,1.1251,1.1011,1.018
45.25,1.0004,1.1251,1.1012,1.0181
45.3,1.0004,1.1251,1.1012,1.0181
45.35,1.0004,1.1251,1.1013,1.0181
45.4,1.0004,1.1251,1.1013,1.0181
45.45,1.0004,1.1251,1.1014,1.0181
45.5,1.0004,1.1251,1.1015,1.0182
45.55,1.0004,1.1251,1.1015,1.0182
45.6,1.0004,1.1251,1.1016,1.0182
45.65,1.0004,1.1251,1.1016,1.0182
45.7,1.0004,1.1251,1.1017,1.0182
45.75,1.0004,1.1251,1.1017,1.0183
45.8,1.0004,1.1251,1.1018,1.0183
45.85,1.0004,1.1251,1.1018,1.0183
45.9,1.0004,1.1251,1.1019,1.0183
45.95,1.0004,1.1251,1.1019,1.0183
46,1.0004,1.1251,1.102,1.0184
46.05,1.0004,1.1251,1.102,1.0184
46.1,1.0004,1.1251,1.1021,1.0184
46.15,1.0004,1.1251,1.1022,1.0184
46.2,1.0004,1.1251,1.1022,1.0184
46.25,1.0004,1.1251,1.1023,1.0185
46.3,1.0004,1.1251,1.1023,1.0185
46.35,1.0004,1.1251,1.1024,1.0185
46.4,1.0004,1.1251,1.1024,1.0185
46.45,1.0004,1.1251,1.1025,1.0185
46.5,1.0004,1.1251,1.1025,1.0186
46.55,1.0004,1.1251,1.1026,1.0186
46.6,1.0004,1.1251,1.1026,1.0186
46.65,1.0004,1.1251,1.1027,1.0186
46.7,1.0004,1.1251,1.1027,1.0187
46.75,1.0004,1.1251,1.1028,1.0187
46.8,1.0004,1.1251,1.1028,1.0187
46.85,1.0004,1.1251,1.1029,1.0187
46.9,1.0004,1.1251,1.1029,1.0187
46.95,1.0004,1.1251,1.103,1.0188
47,1.0004,1.1251,1.103,1.0188
47.05,1.0004,1.1251,1.1031,1.0188
47.1,1.0004,1.1251,1.1031,1.0188
47.15,1.0004,1.1251,1.1032,1.0188
47.2,1.0004,1.1251,1.1032,1.0189
47.25,1.0004,1.1251,1.1033,1.0189
47.3,1.0004,1.1251,1.1033,1.0189
47.35,1.0004,1.1251,1.1034,1.0189
47.4,1.0004,1.1251,1.1034,1.0189
47.45,1.0004,1.1251,1.1035,1.019
47.5,1.0004,1.1251,1.1035,1.019
47.55,1.0004,1.1251,1.1036,1.019
47.6,1.0004,1.1251,1.1036,1.019
47.65,1.0004,1.1251,1.1037,1.019
47.7,1.0004,1.1251,1.1037,1.0191
47.75,1.0004,1.1251,1.1038,1.0191
47.8,1.0004,1.1251,1.1038,1.0191
47.85,1.0004,1.1251,1.1039,1.0191
47.9,1.0004,1.1251,1.1039,1.0191
47.95,1.0004,1.1251,1.104,1.0192
48,1.0004,1.1251,1.104,1.0192
48.05,1.0004,1.1251,1.1041,1.0192
48.1,1.0004,1.1251,1.1041,1.0192
48.15,1.0004,1.1251,1.1042,1.0193
48.2,1.0004,1.1251,1.1042,1.0193
48.25,1.0004,1.1251,1.1043,1.0193
48.3,1.0004,1.1251,1.1043,1.0193
48.35,1.0004,1.1251,1.1044,1.0193
48.4,1.0004,1.1251,1.1044,1.0194
48.45,1.0004,1.1251,1.1045,1.0194
48.5,1.0004,1.1251,1.1045,1.0194
48.55,1.0004,1.1251,1.1046,1.0194
48.6,1.0004,1.1251,1.1046,1.0194
48.65,1.0004,1.1251,1.1047,1.0195
48.7,1.0004,1.1251,1.1047,1.0195
48.75,1.0004,1.1251,1.1048,1.0195
48.8,1.0004,1.1251,1.1048,1.0195
48.85,1.0004,1.1251,1.1049,1.0195
48.9,1.0004,1.1251,1.1049,1.0196
48.95,1.0004,1.1251,1.1049,1.0196
49,1.0004,1.1251,1.105,1.0196
49.05,1.0004,1.1251,1.105,1.0196
49.1,1.0004,1.1251,1.1051,1.0196
49.15,1.0004,1.1251,1.1051,1.0197
49.2,1.0004,1.1251,1.1052,1.0197
49.25,1.0004,1.1251,1.1052,1.0197
49.3,1.0004,1.1251,1.1053,1.0197
49.35,1.0004,1.1251,1.1053,1.0197
49.4,1.0004,1.1251,1.1054,1.0198
49.45,1.0004,1.1251,1.1054,1.0198
49.5,1.0004,1.1251,1.1055,1.0198
49.55,1.0004,1.1251,1.1055,1.0198
49.6,1.0004,1.1251,1.1055,1.0198
49.65,1.0004,1.1251,1.1056,1.0199
49.7,1.0004,1.1251,1.1056,1.0199
49.75,1.0004,1.1251,1.1057,1.0199
49.8,1.0004,1.1251,1.1057,1.0199
49.85,1.0004,1.1251,1.1058,1.02
49.9,1.0004,1.1251,1.1058,1.02
49.95,1.0004,1.1251,1.1059,1.02
50,1.0004,1.1251,1.1059,1.02


==> fig/cube/cubeDisplacementNorm.csv <==
0,0,0,0,0,0,0,0,0,0,0,0,0
0.008,2.7914e-06,2.8841e-07,1.4447e-07,9.637e-08,5.5861e-06,8.3841e-06,1.1185e-05,1.399e-05,1.6797e-05,1.9608e-05,2.2422e-05,2.0857e-05
0.02,1.3609e-05,1.4384e-06,7.2142e-07,4.8144e-07,2.7296e-05,4.1061e-05,5.4905e-05,6.8827e-05,8.2827e-05,9.6906e-05,0.00011106,4.0568e-05
0.032,3.1902e-05,3.4439e-06,1.7293e-06,1.1545e-06,6.4238e-05,9.701e-05,0.00013022,0.00016387,0.00019795,0.00023248,0.00026745,4.6793e-05
0.044,5.7222e-05,6.3e-06,3.167e-06,2.1151e-06,0.00011586,0.00017591,0.00023739,0.0003003,0.00036464,0.00043043,0.00049767,4.0052e-05
0.056,8.9212e-05,1.0002e-05,5.0333e-06,3.3627e-06,0.00018188,0.00027803,0.00037769,0.00048087,0.0005876,0.0006979,0.00081179,2.092e-05
0.068,0.00012759,1.4548e-05,7.3275e-06,4.8969e-06,0.00026229,0.00040416,0.00055326,0.00070967,0.00087344,0.0010446,0.0012233,1.0039e-05
0.08,0.00017214,1.9935e-05,1.0049e-05,6.7175e-06,0.00035725,0.00055548,0.00076699,0.00099191,0.0012304,0.0014826,0.0017486,5.2325e-05
0.092,0.00022271,2.6161e-05,1.3197e-05,8.8244e-06,0.00046712,0.00073356,0.0010223,0.0013337,0.0016681,0.0020255,0.0024064,0.00010552
0.104,0.00027919,3.3225e-05,1.6772e-05,1.1217e-05,0.00059239,0.00094023,0.0013233,0.001742,0.0021969,0.0026884,0.003217,0.00016927
0.116,0.0003415,4.1129e-05,2.0774e-05,1.3897e-05,0.00073367,0.0011775,0.0016741,0.002224,0.0028281,0.0034872,0.0042028,0.00024328
0.128,0.00040962,4.9872e-05,2.5204e-05,1.6862e-05,0.00089165,0.0014477,0.0020792,0.0027873,0.0035733,0.0044399,0.0053911,0.00032732
0.14,0.00048355,5.9458e-05,3.006e-05,2.0114e-05,0.0010671,0.001753,0.0025433,0.0034397,0.0044458,0.0055684,0.0068175,0.00042117
0.152,0.0005633,6.9888e-05,3.5345e-05,2.3653e-05,0.0012608,0.0020958,0.0030708,0.0041899,0.0054618,0.0069015,0.0085286,0.00052467
0.164,0.00064891,8.1166e-05,4.106e-05,2.7479e-05,0.0014735,0.0024782,0.0036667,0.0050482,0.0066418,0.0084754,0.010581,0.00063765
0.176,0.00074044,9.3296e-05,4.7205e-05,3.1594e-05,0.0017062,0.0029025,0.0043364,0.0060275,0.0080114,0.010333,0.013037,0.00075997
0.188,0.00083794,0.00010628,5.3782e-05,3.5996e-05,0.0019594,0.003371,0.0050866,0.0071438,0.0096004,0.012519,0.015955,0.0008915
0.2,0.00094148,0.00012013,6.0792e-05,4.0688e-05,0.0022339,0.0038861,0.0059253,0.0084154,0.01144,0.015077,0.019382,0.0010321
0.212,0.0010511,0.00013485,6.8237e-05,4.567e-05,0.0025305,0.0044509,0.0068621,0.0098624,0.013561,0.018041,0.023343,0.0011817
0.224,0.001167,0.00015045,7.612e-05,5.0943e-05,0.0028497,0.0050688,0.0079079,0.011505,0.015987,0.021428,0.027834,0.0013402
0.236,0.001289,0.00016693,8.4442e-05,5.6508e-05,0.0031921,0.0057442,0.0090741,0.01336,0.018734,0.025237,0.032821,0.0015074
0.248,0.0014174,0.00018431,9.3206e-05,6.2365e-05,0.0035587,0.0064817,0.010372,0.015441,0.021805,0.029446,0.03824,0.0016832
0.26,0.0015521,0.00020259,0.00010241,6.8517e-05,0.0039502,0.0072866,0.011811,0.017755,0.025188,0.034011,0.044006,0.0018676
0.272,0.0016932,0.00022178,0.00011207,7.4965e-05,0.0043678,0.0081642,0.013399,0.020301,0.028861,0.038872,0.050014,0.0020604
0.284,0.0018406,0.00024189,0.00012217,8.1709e-05,0.0048127,0.0091194,0.015141,0.02307,0.032786,0.043957,0.056155,0.0022616
0.296,0.0019944,0.00026294,0.00013273,8.8752e-05,0.0052863,0.010157,0.017037,0.026044,0.036917,0.049187,0.062322,0.0024709
0.308,0.0021545,0.00028494,0.00014375,9.6095e-05,0.0057904,0.01128,0.019083,0.029199,0.041202,0.054482,0.06842,0.0026883
0.32,0.002321,0.0003079,0.00015522,0.00010374,0.0063264,0.012492,0.021271,0.032505,0.045586,0.059768,0.074372,0.0029137
0.332,0.0024939,0.00033183,0.00016716,0.00011169,0.006896,0.013791,0.023589,0.03593,0.050015,0.064984,0.080125,0.0031469
0.344,0.002673,0.00035675,0.00017957,0.00011994,0.0075008,0.015179,0.026021,0.039438,0.05444,0.070079,0.085644,0.0033879
0.356,0.0028586,0.00038267,0.00019245,0.0001285,0.0081421,0.01665,0.02855,0.042994,0.058818,0.075018,0.090917,0.0036365
0.368,0.0030505,0.00040961,0.00020581,0.00013737,0.0088211,0.018201,0.031157,0.046567,0.063117,0.079782,0.095945,0.0038927
0.38,0.0032489,0.00043758,0.00021965,0.00014655,0.0095385,0.019826,0.033821,0.050128,0.06731,0.084361,0.10074,0.0041562
0.392,0.0034538,0.0004666,0.00023397,0.00015604,0.010295,0.021516,0.036524,0.053652,0.071383,0.088758,0.10533,0.0044269
0.404,0.0036654,0.00049669,0.00024878,0.00016585,0.011089,0.023263,0.039246,0.057121,0.075328,0.092982,0.10973,0.0047048
0.416,0.0038838,0.00052787,0.0002641,0.00017598,0.011922,0.025059,0.041972,0.060521,0.079144,0.097049,0.11398,0.0049898
0.428,0.0041092,0.00056015,0.00027991,0.00018643,0.012792,0.026894,0.044686,0.063843,0.082834,0.10097,0.11808,0.0052816
0.44,0.0043417,0.00059355,0.00029623,0.0001972,0.013697,0.028759,0.047378,0.067083,0.086408,0.10478,0.12207,0.0055801
0.452,0.0045815,0.0006281,0.00031306,0.00020829,0.014635,0.030645,0.050038,0.07024,0.089874,0.10847,0.12596,0.0058853
0.464,0.0048288,0.00066381,0.00033041,0.00021972,0.015605,0.032543,0.052658,0.073316,0.093245,0.11207,0.12976,0.0061971
0.476,0.0050837,0.0007007,0.00034828,0.00023147,0.016602,0.034447,0.055236,0.076314,0.096531,0.11559,0.13349,0.0065152
0.488,0.0053465,0.00073879,0.00036668,0.00024357,0.017626,0.03635,0.057768,0.079242,0.099743,0.11904,0.13715,0.0068396
0.5,0.0056172,0.00077811,0.00038562,0.00025599,0.018672,0.038247,0.060253,0.082105,0.10289,0.12243,0.14075,0.0071701
0.512,0.0058961,0.00081868,0.00040511,0.00026876,0.019737,0.040134,0.062693,0.084909,0.10598,0.12576,0.14429,0.0075067
0.524,0.0061832,0.00086052,0.00042514,0.00028187,0.02082,0.042006,0.06509,0.087663,0.10902,0.12905,0.14778,0.0078492
0.536,0.0064785,0.00090365,0.00044574,0.00029533,0.021917,0.043862,0.067445,0.090371,0.11202,0.13229,0.15121,0.0081974
0.548,0.0067822,0.00094811,0.00046689,0.00030914,0.023024,0.045699,0.069762,0.093038,0.11497,0.13548,0.1546,0.0085513
0.56,0.0070942,0.0009939,0.00048862,0.0003233,0.024141,0.047518,0.072045,0.09567,0.11789,0.13864,0.15794,0.0089107
0.572,0.0074144,0.0010411,0.00051093,0.00033782,0.025264,0.049318,0.074297,0.098269,0.12078,0.14175,0.16124,0.0092756
0.584,0.0077427,0.0010896,0.00053382,0.0003527,0.026391,0.051098,0.076521,0.10084,0.12363,0.14483,0.16449,0.0096457
0.596,0.0080792,0.0011396,0.00055731,0.00036795,0.027522,0.05286,0.07872,0.10338,0.12645,0.14787,0.16769,0.010021
0.608,0.0084234,0.001191,0.00058141,0.00038356,0.028653,0.054604,0.080897,0.1059,0.12924,0.15087,0.17085,0.010401
0.62,0.0087754,0.0012439,0.00060611,0.00039954,0.029785,0.056332,0.083053,0.1084,0.13201,0.15383,0.17397,0.010787
0.632,0.0091348,0.0012983,0.00063143,0.0004159,0.030915,0.058045,0.085192,0.11088,0.13474,0.15676,0.17704,0.011177
0.644,0.0095015,0.0013542,0.00065738,0.00043264,0.032045,0.059744,0.087314,0.11333,0.13745,0.15966,0.18008,0.011572
0.656,0.009875,0.0014117,0.00068397,0.00044977,0.033171,0.061431,0.08942,0.11576,0.14013,0.16252,0.18307,0.011971
0.668,0.010255,0.0014708,0.0007112,0.00046728,0.034296,0.063107,0.091513,0.11818,0.14278,0.16534,0.18602,0.012376
0.68,0.010642,0.0015314,0.00073909,0.00048519,0.035417,0.064772,0.093592,0.12057,0.1454,0.16813,0.18893,0.012784
0.692,0.011034,0.0015937,0.00076764,0.00050349,0.036535,0.066429,0.095658,0.12294,0.14799,0.17088,0.1918,0.013197
0.704,0.011433,0.0016577,0.00079687,0.0005222,0.037651,0.068077,0.097711,0.12529,0.15056,0.17361,0.19464,0.013614
0.716,0.011836,0.0017234,0.00082678,0.00054131,0.038763,0.069718,0.099752,0.12763,0.1531,0.1763,0.19743,0.014035
0.728,0.012245,0.0017908,0.00085738,0.00056083,0.039873,0.071352,0.10178,0.12994,0.15562,0.17895,0.20019,0.01446
0.74,0.012659,0.00186,0.00088868,0.00058077,0.04098,0.072979,0.1038,0.13223,0.15811,0.18158,0.20292,0.014889
0.752,0.013078,0.0019309,0.00092069,0.00060112,0.042086,0.074601,0.1058,0.13451,0.16057,0.18417,0.2056,0.015321
0.764,0.0135,0.0020037,0.00095343,0.00062191,0.043189,0.076217,0.10779,0.13676,0.163,0.18674,0.20826,0.015758
0.776,0.013927,0.0020784,0.00098691,0.00064312,0.04429,0.077827,0.10977,0.139,0.16541,0.18927,0.21088,0.016198
0.788,0.014358,0.0021549,0.0010211,0.00066477,0.04539,0.079432,0.11174,0.14121,0.1678,0.19177,0.21346,0.016641
0.8,0.014792,0.0022334,0.0010561,0.00068686,0.046489,0.081032,0.11369,0.1434,0.17016,0.19425,0.21602,0.017088
0.812,0.01523,0.0023138,0.0010918,0.00070939,0.047587,0.082626,0.11563,0.14558,0.17249,0.19669,0.21854,0.017539
0.824,0.015671,0.0023962,0.0011283,0.00073237,0.048685,0.084215,0.11756,0.14774,0.1748,0.19911,0.22103,0.017992
0.836,0.016115,0.0024806,0.0011656,0.00075582,0.049781,0.085798,0.11948,0.14987,0.17709,0.2015,0.2235,0.018449
0.848,0.016562,0.002567,0.0012037,0.00077972,0.050878,0.087375,0.12138,0.15199,0.17935,0.20386,0.22593,0.018908
0.86,0.017012,0.0026556,0.0012427,0.00080409,0.051974,0.088947,0.12327,0.15409,0.18159,0.2062,0.22833,0.019371
0.872,0.017465,0.0027463,0.0012824,0.00082894,0.05307,0.090512,0.12515,0.15617,0.18381,0.20851,0.23071,0.019837
0.884,0.017921,0.0028391,0.001323,0.00085426,0.054166,0.092072,0.12701,0.15824,0.186,0.21079,0.23305,0.020305
0.896,0.018379,0.0029341,0.0013644,0.00088007,0.055261,0.093625,0.12886,0.16028,0.18818,0.21305,0.23537,0.020776
0.908,0.01884,0.0030313,0.0014066,0.00090636,0.056357,0.095171,0.1307,0.1623,0.19033,0.21528,0.23766,0.02125
0.92,0.019303,0.0031309,0.0014498,0.00093316,0.057452,0.096712,0.13253,0.16431,0.19246,0.2175,0.23993,0.021727
0.932,0.019769,0.0032327,0.0014938,0.00096046,0.058547,0.098245,0.13434,0.1663,0.19456,0.21968,0.24217,0.022205
0.944,0.020237,0.0033368,0.0015387,0.00098827,0.059641,0.099772,0.13614,0.16828,0.19665,0.22185,0.24439,0.022687
0.956,0.020707,0.0034433,0.0015846,0.0010166,0.060735,0.10129,0.13792,0.17023,0.19872,0.22399,0.24658,0.023171
0.968,0.02118,0.0035522,0.0016313,0.0010454,0.061829,0.1028,0.1397,0.17217,0.20076,0.2261,0.24874,0.023657
0.98,0.021655,0.0036636,0.001679,0.0010748,0.062922,0.10431,0.14146,0.17409,0.20279,0.2282,0.25089,0.024145
0.992,0.022133,0.0037775,0.0017277,0.0011047,0.064014,0.10581,0.1432,0.176,0.2048,0.23028,0.25301,0.024635
1.004,0.022613,0.0038939,0.0017773,0.0011352,0.065106,0.1073,0.14494,0.17789,0.20678,0.23233,0.2551,0.025128
1.016,0.023095,0.0040129,0.0018278,0.0011661,0.066196,0.10878,0.14666,0.17976,0.20875,0.23436,0.25718,0.025622
1.028,0.023579,0.0041346,0.0018794,0.0011977,0.067285,0.11026,0.14837,0.18161,0.2107,0.23637,0.25923,0.026119
1.04,0.024066,0.0042589,0.001932,0.0012298,0.068373,0.11173,0.15007,0.18346,0.21264,0.23837,0.26126,0.026617
1.052,0.024555,0.0043859,0.0019856,0.0012625,0.06946,0.11319,0.15176,0.18528,0.21455,0.24034,0.26327,0.027118
1.064,0.025046,0.0045157,0.0020402,0.0012957,0.070545,0.11464,0.15343,0.18709,0.21645,0.24229,0.26526,0.02762
1.076,0.025539,0.0046483,0.0020958,0.0013296,0.071628,0.11609,0.15509,0.18889,0.21833,0.24423,0.26723,0.028124
1.088,0.026035,0.0047838,0.0021526,0.001364,0.07271,0.11753,0.15674,0.19067,0.22019,0.24614,0.26918,0.028629
1.1,0.026532,0.0049222,0.0022104,0.001399,0.07379,0.11896,0.15838,0.19243,0.22204,0.24804,0.27111,0.029136
1.112,0.027032,0.0050636,0.0022692,0.0014346,0.074867,0.12039,0.16001,0.19418,0.22386,0.24992,0.27302,0.029645
1.124,0.027534,0.0052081,0.0023292,0.0014709,0.075943,0.1218,0.16163,0.19592,0.22568,0.25178,0.27491,0.030155
1.136,0.028038,0.0053556,0.0023903,0.0015077,0.077017,0.12321,0.16323,0.19764,0.22747,0.25362,0.27678,0.030666
1.148,0.028544,0.0055064,0.0024526,0.0015452,0.078088,0.12461,0.16482,0.19935,0.22925,0.25545,0.27864,0.031179
1.16,0.029052,0.0056603,0.002516,0.0015833,0.079157,0.12601,0.1664,0.20105,0.23102,0.25726,0.28048,0.031694
1.172,0.029561,0.0058176,0.0025805,0.0016221,0.080223,0.12739,0.16798,0.20273,0.23277,0.25905,0.2823,0.032209
1.184,0.030073,0.0059782,0.0026462,0.0016615,0.081287,0.12877,0.16954,0.20439,0.23451,0.26083,0.2841,0.032726
1.196,0.030587,0.0061423,0.0027132,0.0017016,0.082349,0.13014,0.17108,0.20605,0.23623,0.26259,0.28588,0.033244
1.208,0.031102,0.0063098,0.0027813,0.0017423,0.083407,0.13151,0.17262,0.20769,0.23793,0.26433,0.28765,0.033764
1.22,0.03162,0.006481,0.0028507,0.0017837,0.084463,0.13287,0.17415,0.20932,0.23962,0.26606,0.2894,0.034284
1.232,0.032139,0.0066558,0.0029213,0.0018258,0.085516,0.13422,0.17567,0.21094,0.2413,0.26778,0.29114,0.034805
1.244,0.032659,0.0068344,0.0029932,0.0018685,0.086567,0.13556,0.17718,0.21254,0.24296,0.26948,0.29286,0.035328
1.256,0.033182,0.0070168,0.0030663,0.001912,0.087614,0.13689,0.17867,0.21413,0.24461,0.27116,0.29456,0.035851
1.268,0.033706,0.0072031,0.0031407,0.0019562,0.088659,0.13822,0.18016,0.21571,0.24625,0.27283,0.29625,0.036376
1.28,0.034231,0.0073935,0.0032165,0.0020011,0.0897,0.13954,0.18164,0.21728,0.24787,0.27448,0.29793,0.036901
1.292,0.034758,0.0075879,0.0032936,0.0020467,0.090739,0.14086,0.1831,0.21884,0.24948,0.27613,0.29959,0.037427
1.304,0.035286,0.0077865,0.003372,0.002093,0.091774,0.14216,0.18456,0.22038,0.25108,0.27775,0.30123,0.037954
1.316,0.035816,0.0079894,0.0034518,0.0021401,0.092806,0.14346,0.18601,0.22192,0.25266,0.27937,0.30286,0.038482
1.328,0.036347,0.0081966,0.003533,0.002188,0.093836,0.14476,0.18745,0.22344,0.25423,0.28097,0.30448,0.03901
1.34,0.036879,0.0084083,0.0036155,0.0022365,0.094862,0.14604,0.18887,0.22495,0.25579,0.28255,0.30608,0.039539
1.352,0.037412,0.0086246,0.0036995,0.0022859,0.095884,0.14732,0.19029,0.22645,0.25734,0.28413,0.30767,0.040069
1.364,0.037947,0.0088455,0.003785,0.002336,0.096904,0.14859,0.1917,0.22794,0.25887,0.28569,0.30924,0.0406
1.376,0.038482,0.0090712,0.0038718,0.002387,0.097921,0.14986,0.1931,0.22941,0.26039,0.28723,0.3108,0.041131
1.388,0.039019,0.0093018,0.0039602,0.0024387,0.098934,0.15112,0.19449,0.23088,0.2619,0.28877,0.31235,0.041663
1.4,0.039557,0.0095373,0.0040501,0.0024912,0.099944,0.15237,0.19588,0.23234,0.2634,0.29029,0.31388,0.042195
1.412,0.040095,0.009778,0.0041414,0.0025445,0.10095,0.15362,0.19725,0.23378,0.26489,0.2918,0.31541,0.042728
1.424,0.040634,0.010024,0.0042344,0.0025987,0.10195,0.15486,0.19862,0.23522,0.26637,0.2933,0.31692,0.043261
1.436,0.041175,0.010275,0.0043288,0.0026536,0.10295,0.15609,0.19997,0.23664,0.26783,0.29479,0.31841,0.043794
1.448,0.041716,0.010531,0.0044249,0.0027095,0.10395,0.15731,0.20132,0.23806,0.26929,0.29626,0.3199,0.044328
1.46,0.042257,0.010793,0.0045226,0.0027661,0.10494,0.15853,0.20266,0.23947,0.27073,0.29773,0.32137,0.044863
1.472,0.0428,0.011061,0.0046219,0.0028237,0.10593,0.15975,0.20399,0.24086,0.27216,0.29918,0.32283,0.045398
1.484,0.043343,0.011334,0.0047228,0.0028821,0.10692,0.16095,0.20531,0.24225,0.27358,0.30062,0.32428,0.045933
1.496,0.043886,0.011613,0.0048255,0.0029413,0.10791,0.16215,0.20663,0.24363,0.275,0.30205,0.32572,0.046468
1.508,0.04443,0.011899,0.0049298,0.0030015,0.10889,0.16335,0.20793,0.24499,0.2764,0.30347,0.32715,0.047004
1.52,0.044975,0.01219,0.0050358,0.0030626,0.10986,0.16454,0.20923,0.24635,0.27779,0.30488,0.32856,0.04754
1.532,0.04552,0.012487,0.0051437,0.0031245,0.11084,0.16572,0.21052,0.2477,0.27917,0.30628,0.32997,0.048076
1.544,0.046066,0.012791,0.0052533,0.0031874,0.11181,0.1669,0.21181,0.24904,0.28054,0.30766,0.33136,0.048612
1.556,0.046612,0.013101,0.0053647,0.0032513,0.11277,0.16807,0.21308,0.25037,0.2819,0.30904,0.33275,0.049149
1.568,0.047158,0.013417,0.0054779,0.003316,0.11374,0.16923,0.21435,0.2517,0.28326,0.31041,0.33412,0.049686
1.58,0.047704,0.01374,0.005593,0.0033818,0.1147,0.17039,0.21561,0.25301,0.2846,0.31176,0.33548,0.050223
1.592,0.048251,0.01407,0.00571,0.0034485,0.11565,0.17154,0.21686,0.25431,0.28593,0.31311,0.33683,0.05076
1.604,0.048798,0.014406,0.0058289,0.0035161,0.11661,0.17269,0.2181,0.25561,0.28726,0.31445,0.33817,0.051297
1.616,0.049345,0.014749,0.0059498,0.0035848,0.11756,0.17383,0.21934,0.2569,0.28857,0.31578,0.3395,0.051834
1.628,0.049893,0.0151,0.0060727,0.0036544,0.11851,0.17496,0.22057,0.25818,0.28988,0.31709,0.34083,0.052371
1.64,0.05044,0.015457,0.0061976,0.0037251,0.11945,0.17609,0.22179,0.25945,0.29117,0.3184,0.34214,0.052908
1.652,0.050988,0.015821,0.0063245,0.0037967,0.12039,0.17721,0.22301,0.26071,0.29246,0.3197,0.34344,0.053445
1.664,0.051536,0.016193,0.0064536,0.0038694,0.12133,0.17833,0.22422,0.26197,0.29374,0.32099,0.34473,0.053982
1.676,0.052084,0.016572,0.0065847,0.0039432,0.12226,0.17944,0.22542,0.26322,0.29501,0.32227,0.34602,0.054519
1.688,0.052632,0.016959,0.0067181,0.004018,0.12319,0.18055,0.22661,0.26446,0.29627,0.32354,0.34729,0.055056
1.7,0.053179,0.017352,0.0068536,0.0040939,0.12412,0.18165,0.2278,0.26569,0.29753,0.32481,0.34855,0.055593
1.712,0.053727,0.017754,0.0069914,0.0041708,0.12504,0.18275,0.22898,0.26691,0.29877,0.32606,0.34981,0.05613
1.724,0.054275,0.018163,0.0071314,0.0042489,0.12596,0.18384,0.23015,0.26813,0.30001,0.32731,0.35106,0.056667
1.736,0.054823,0.01858,0.0072738,0.004328,0.12688,0.18492,0.23132,0.26934,0.30124,0.32854,0.35229,0.057203
1.748,0.05537,0.019004,0.0074185,0.0044083,0.1278,0.186,0.23248,0.27054,0.30246,0.32977,0.35352,0.05774
1.76,0.055918,0.019436,0.0075657,0.0044897,0.12871,0.18708,0.23363,0.27173,0.30367,0.33099,0.35474,0.058276
1.772,0.056465,0.019876,0.0077152,0.0045723,0.12962,0.18815,0.23478,0.27292,0.30488,0.33221,0.35596,0.058812
1.784,0.057012,0.020324,0.0078673,0.004656,0.13052,0.18921,0.23592,0.2741,0.30608,0.33341,0.35716,0.059348
1.796,0.057559,0.02078,0.0080219,0.0047409,0.13142,0.19027,0.23706,0.27527,0.30727,0.33461,0.35836,0.059884
1.808,0.058106,0.021244,0.008179,0.004827,0.13232,0.19132,0.23819,0.27644,0.30845,0.33579,0.35954,0.060419
1.82,0.058653,0.021716,0.0083388,0.0049143,0.13322,0.19237,0.23931,0.27759,0.30962,0.33697,0.36072,0.060955
1.832,0.059199,0.022196,0.0085012,0.0050028,0.13411,0.19341,0.24042,0.27874,0.31079,0.33815,0.36189,0.06149
1.844,0.059745,0.022684,0.0086664,0.0050926,0.135,0.19445,0.24153,0.27989,0.31195,0.33931,0.36306,0.062024
1.856,0.060291,0.023179,0.0088343,0.0051836,0.13588,0.19549,0.24264,0.28103,0.3131,0.34047,0.36421,0.062559
1.868,0.060837,0.023683,0.009005,0.0052759,0.13677,0.19652,0.24374,0.28216,0.31425,0.34162,0.36536,0.063093
1.88,0.061382,0.024195,0.0091786,0.0053694,0.13765,0.19754,0.24483,0.28328,0.31539,0.34276,0.3665,0.063627
1.892,0.061927,0.024715,0.0093551,0.0054643,0.13852,0.19856,0.24591,0.2844,0.31652,0.3439,0.36764,0.06416
1.904,0.062471,0.025244,0.0095345,0.0055605,0.1394,0.19957,0.24699,0.28551,0.31764,0.34502,0.36876,0.064693
1.916,0.063015,0.02578,0.009717,0.005658,0.14027,0.20058,0.24807,0.28662,0.31876,0.34615,0.36988,0.065226
1.928,0.063559,0.026324,0.0099025,0.0057569,0.14113,0.20159,0.24914,0.28772,0.31987,0.34726,0.37099,0.065759
1.94,0.064103,0.026876,0.010091,0.0058572,0.142,0.20259,0.2502,0.28881,0.32098,0.34837,0.37209,0.066291
1.952,0.064646,0.027436,0.010283,0.0059589,0.14286,0.20358,0.25126,0.28989,0.32207,0.34947,0.37319,0.066822
1.964,0.065188,0.028004,0.010478,0.0060619,0.14372,0.20458,0.25231,0.29097,0.32316,0.35056,0.37428,0.067354
1.976,0.065731,0.02858,0.010676,0.0061665,0.14457,0.20556,0.25336,0.29205,0.32425,0.35164,0.37536,0.067885
1.988,0.066272,0.029163,0.010878,0.0062724,0.14543,0.20654,0.2544,0.29311,0.32533,0.35272,0.37644,0.068415
2,0.066814,0.029755,0.011083,0.0063799,0.14628,0.20752,0.25543,0.29418,0.3264,0.3538,0.37751,0.068945
2.012,0.067355,0.030354,0.011292,0.0064888,0.14712,0.20849,0.25646,0.29523,0.32746,0.35486,0.37857,0.069475
2.024,0.067895,0.030961,0.011504,0.0065993,0.14797,0.20946,0.25749,0.29628,0.32852,0.35592,0.37962,0.070004
2.036,0.068435,0.031575,0.011719,0.0067113,0.14881,0.21043,0.25851,0.29733,0.32958,0.35698,0.38067,0.070533
2.048,0.068974,0.032196,0.011939,0.0068249,0.14965,0.21139,0.25952,0.29836,0.33062,0.35802,0.38172,0.071061
2.06,0.069513,0.032826,0.012162,0.00694,0.15048,0.21234,0.26053,0.2994,0.33166,0.35906,0.38275,0.071589
2.072,0.070052,0.033462,0.012388,0.0070568,0.15131,0.21329,0.26153,0.30042,0.3327,0.3601,0.38378,0.072116
2.084,0.070589,0.034105,0.012619,0.0071752,0.15214,0.21424,0.26253,0.30145,0.33373,0.36113,0.3848,0.072643
2.096,0.071127,0.034756,0.012853,0.0072952,0.15297,0.21518,0.26353,0.30246,0.33475,0.36215,0.38582,0.073169
2.108,0.071664,0.035414,0.013092,0.007417,0.15379,0.21612,0.26451,0.30347,0.33577,0.36317,0.38683,0.073695
2.12,0.0722,0.036078,0.013334,0.0075404,0.15461,0.21706,0.2655,0.30448,0.33678,0.36418,0.38784,0.07422
2.132,0.072735,0.036749,0.01358,0.0076656,0.15543,0.21799,0.26648,0.30548,0.33779,0.36518,0.38884,0.074745
2.144,0.073271,0.037427,0.013831,0.0077925,0.15625,0.21891,0.26745,0.30647,0.33879,0.36618,0.38983,0.07527
2.156,0.073805,0.038112,0.014085,0.0079213,0.15706,0.21983,0.26842,0.30746,0.33978,0.36717,0.39082,0.075793
2.168,0.074339,0.038802,0.014344,0.0080518,0.15787,0.22075,0.26939,0.30844,0.34077,0.36816,0.3918,0.076316
2.18,0.074872,0.039499,0.014607,0.0081842,0.15867,0.22167,0.27035,0.30942,0.34175,0.36914,0.39277,0.076839
2.192,0.075405,0.040202,0.014875,0.0083185,0.15948,0.22258,0.2713,0.31039,0.34273,0.37012,0.39374,0.077361
2.204,0.075937,0.040911,0.015147,0.0084546,0.16028,0.22348,0.27225,0.31136,0.34371,0.37109,0.39471,0.077883
2.216,0.076469,0.041625,0.015423,0.0085927,0.16108,0.22438,0.2732,0.31233,0.34467,0.37205,0.39567,0.078404
2.228,0.077,0.042346,0.015704,0.0087327,0.16187,0.22528,0.27414,0.31328,0.34564,0.37301,0.39662,0.078924
2.24,0.07753,0.043071,0.015989,0.0088747,0.16267,0.22618,0.27508,0.31424,0.34659,0.37397,0.39757,0.079444
2.252,0.07806,0.043802,0.01628,0.0090188,0.16346,0.22707,0.27601,0.31519,0.34754,0.37492,0.39851,0.079963
2.264,0.078589,0.044538,0.016575,0.0091649,0.16425,0.22795,0.27694,0.31613,0.34849,0.37586,0.39945,0.080482
2.276,0.079117,0.045279,0.016874,0.009313,0.16503,0.22884,0.27786,0.31707,0.34943,0.3768,0.40038,0.081
2.288,0.079645,0.046025,0.017179,0.0094633,0.16581,0.22972,0.27878,0.318,0.35037,0.37773,0.4013,0.081517
2.3,0.080172,0.046775,0.017488,0.0096157,0.16659,0.23059,0.27969,0.31893,0.3513,0.37866,0.40223,0.082034
2.312,0.080698,0.04753,0.017802,0.0097703,0.16737,0.23146,0.2806,0.31986,0.35223,0.37958,0.40314,0.08255
2.324,0.081224,0.048289,0.018122,0.0099271,0.16814,0.23233,0.28151,0.32078,0.35315,0.3805,0.40405,0.083066
2.336,0.081749,0.049052,0.018446,0.010086,0.16892,0.2332,0.28241,0.32169,0.35407,0.38142,0.40496,0.083581
2.348,0.082273,0.049819,0.018776,0.010248,0.16969,0.23406,0.28331,0.3226,0.35498,0.38232,0.40586,0.084095
2.36,0.082797,0.050589,0.01911,0.010411,0.17045,0.23491,0.2842,0.32351,0.35589,0.38323,0.40675,0.084609
2.372,0.08332,0.051363,0.01945,0.010577,0.17122,0.23577,0.28509,0.32441,0.35679,0.38413,0.40765,0.085122
2.384,0.083842,0.05214,0.019795,0.010746,0.17198,0.23662,0.28598,0.32531,0.35769,0.38502,0.40853,0.085634
2.396,0.084364,0.05292,0.020146,0.010916,0.17274,0.23746,0.28686,0.3262,0.35858,0.38591,0.40941,0.086146
2.408,0.084884,0.053703,0.020502,0.01109,0.1735,0.23831,0.28773,0.32709,0.35947,0.38679,0.41029,0.086657
2.42,0.085405,0.054489,0.020863,0.011265,0.17425,0.23915,0.28861,0.32797,0.36036,0.38767,0.41116,0.087167
2.432,0.085924,0.055277,0.02123,0.011443,0.175,0.23998,0.28948,0.32885,0.36124,0.38855,0.41203,0.087677
2.444,0.086443,0.056068,0.021602,0.011624,0.17575,0.24082,0.29034,0.32973,0.36211,0.38942,0.41289,0.088186
2.456,0.086961,0.05686,0.02198,0.011808,0.1765,0.24165,0.2912,0.3306,0.36299,0.39028,0.41375,0.088695
2.468,0.087478,0.057655,0.022363,0.011994,0.17724,0.24247,0.29206,0.33147,0.36385,0.39115,0.4146,0.089202
2.48,0.087995,0.058451,0.022753,0.012182,0.17798,0.2433,0.29291,0.33233,0.36472,0.392,0.41545,0.08971
2.492,0.08851,0.059248,0.023147,0.012374,0.17872,0.24411,0.29376,0.33319,0.36557,0.39285,0.41629,0.090216
2.504,0.089009,0.060045,0.023548,0.012568,0.17942,0.24486,0.29451,0.33393,0.36629,0.39355,0.41697,0.090553
2.516,0.089392,0.060833,0.023951,0.012764,0.17983,0.2452,0.29478,0.33413,0.36644,0.39367,0.41706,0.090553
2.528,0.089675,0.06161,0.024357,0.012961,0.18007,0.24535,0.29486,0.33417,0.36647,0.39368,0.41707,0.090553
2.54,0.089886,0.062376,0.024766,0.01316,0.1802,0.24541,0.29489,0.33419,0.36648,0.39369,0.41707,0.090553
2.552,0.090042,0.06313,0.025178,0.01336,0.18028,0.24544,0.2949,0.33419,0.36648,0.39369,0.41707,0.090553
2.564,0.090159,0.063873,0.025592,0.013563,0.18033,0.24546,0.29491,0.3342,0.36648,0.39369,0.41707,0.090553
2.576,0.090247,0.064604,0.026008,0.013766,0.18036,0.24547,0.29491,0.3342,0.36648,0.39369,0.41707,0.090553
2.588,0.090313,0.065323,0.026428,0.013972,0.18038,0.24547,0.29491,0.3342,0.36648,0.39369,0.41707,0.090553
2.6,0.090363,0.066029,0.026849,0.014178,0.18039,0.24548,0.29492,0.3342,0.36649,0.39369,0.41707,0.090553
2.612,0.090401,0.066724,0.027273,0.014387,0.1804,0.24548,0.29492,0.3342,0.36649,0.39369,0.41707,0.090553
2.624,0.090431,0.067406,0.027699,0.014597,0.18041,0.24548,0.29492,0.3342,0.36649,0.39369,0.41707,0.090553
2.636,0.090453,0.068076,0.028128,0.014808,0.18041,0.24549,0.29492,0.3342,0.36649,0.39369,0.41708,0.090553
2.648,0.090471,0.068734,0.028558,0.015022,0.18042,0.24549,0.29492,0.3342,0.36649,0.39369,0.41708,0.090553
2.66,0.090485,0.069379,0.028991,0.015236,0.18042,0.24549,0.29492,0.3342,0.36649,0.39369,0.41708,0.090553
2.672,0.090496,0.070012,0.029425,0.015453,0.18042,0.24549,0.29492,0.3342,0.36649,0.39369,0.41708,0.090553
2.684,0.090505,0.070632,0.029862,0.015671,0.18043,0.24549,0.29492,0.3342,0.36649,0.39369,0.41708,0.090553
2.696,0.090513,0.07124,0.030301,0.01589,0.18043,0.24549,0.29492,0.3342,0.36649,0.39369,0.41708,0.090553
2.708,0.090519,0.071835,0.030741,0.016111,0.18043,0.24549,0.29492,0.3342,0.36649,0.39369,0.41708,0.090553
2.72,0.090524,0.072418,0.031183,0.016334,0.18043,0.24549,0.29492,0.3342,0.36649,0.39369,0.41708,0.090553
2.732,0.090528,0.072988,0.031626,0.016558,0.18043,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
2.744,0.090531,0.073546,0.032071,0.016784,0.18043,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
2.756,0.090534,0.074092,0.032518,0.017011,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
2.768,0.090537,0.074625,0.032966,0.01724,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
2.78,0.090539,0.075147,0.033416,0.017471,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
2.792,0.090541,0.075656,0.033866,0.017703,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
2.804,0.090542,0.076154,0.034318,0.017936,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
2.816,0.090544,0.076639,0.034771,0.018171,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
2.828,0.090545,0.077113,0.035225,0.018408,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
2.84,0.090546,0.077575,0.03568,0.018646,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
2.852,0.090547,0.078026,0.036136,0.018886,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
2.864,0.090547,0.078466,0.036593,0.019127,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
2.876,0.090548,0.078894,0.03705,0.019369,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
2.888,0.090549,0.079312,0.037508,0.019613,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
2.9,0.090549,0.079719,0.037967,0.019859,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
2.912,0.09055,0.080114,0.038426,0.020106,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
2.924,0.09055,0.0805,0.038885,0.020354,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
2.936,0.090551,0.080875,0.039345,0.020604,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
2.948,0.090551,0.08124,0.039806,0.020856,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
2.96,0.090551,0.081595,0.040266,0.021108,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
2.972,0.090552,0.08194,0.040726,0.021362,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
2.984,0.090552,0.082275,0.041187,0.021618,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
2.996,0.090552,0.082601,0.041647,0.021875,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.008,0.090552,0.082918,0.042108,0.022133,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.02,0.090552,0.083226,0.042568,0.022393,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.032,0.090552,0.083524,0.043028,0.022653,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.044,0.090553,0.083814,0.043487,0.022916,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.056,0.090553,0.084096,0.043946,0.023179,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.068,0.090553,0.084369,0.044405,0.023444,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.08,0.090553,0.084634,0.044863,0.02371,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.092,0.090553,0.084891,0.04532,0.023977,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.104,0.090553,0.08514,0.045777,0.024246,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.116,0.090553,0.085381,0.046233,0.024516,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.128,0.090553,0.085615,0.046688,0.024787,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.14,0.090553,0.085841,0.047143,0.025059,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.152,0.090553,0.086061,0.047596,0.025332,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.164,0.090553,0.086273,0.048048,0.025607,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.176,0.090553,0.086479,0.048499,0.025883,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.188,0.090553,0.086678,0.048949,0.02616,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.2,0.090553,0.086871,0.049398,0.026437,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.212,0.090553,0.087057,0.049845,0.026716,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.224,0.090553,0.087237,0.050291,0.026996,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.236,0.090553,0.087411,0.050736,0.027278,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.248,0.090553,0.08758,0.051179,0.02756,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.26,0.090553,0.087743,0.051621,0.027843,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.272,0.090553,0.0879,0.052061,0.028127,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.284,0.090553,0.088052,0.052499,0.028412,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.296,0.090553,0.088198,0.052936,0.028698,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.308,0.090553,0.08834,0.05337,0.028985,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.32,0.090553,0.088477,0.053803,0.029273,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.332,0.090553,0.088609,0.054235,0.029562,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.344,0.090553,0.088736,0.054664,0.029851,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.356,0.090553,0.088859,0.055091,0.030142,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.368,0.090553,0.088977,0.055516,0.030433,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.38,0.090553,0.089091,0.055939,0.030725,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.392,0.090553,0.089201,0.05636,0.031018,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.404,0.090553,0.089307,0.056779,0.031312,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.416,0.090553,0.089409,0.057196,0.031606,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.428,0.090553,0.089507,0.05761,0.031901,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.44,0.090553,0.089602,0.058022,0.032197,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.452,0.090553,0.089693,0.058432,0.032493,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.464,0.090553,0.08978,0.058839,0.03279,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.476,0.090553,0.089865,0.059244,0.033088,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.488,0.090553,0.089946,0.059646,0.033386,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.5,0.090553,0.090023,0.060046,0.033685,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.512,0.090553,0.090098,0.060444,0.033985,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.524,0.090553,0.09017,0.060839,0.034285,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.536,0.090553,0.090239,0.061231,0.034585,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.548,0.090553,0.090305,0.06162,0.034886,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.56,0.090553,0.090369,0.062007,0.035188,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.572,0.090553,0.09043,0.062391,0.03549,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.584,0.090553,0.090488,0.062773,0.035792,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.596,0.090553,0.090544,0.063151,0.036095,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.608,0.090553,0.090598,0.063527,0.036398,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.62,0.090553,0.090649,0.0639,0.036702,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.632,0.090553,0.090699,0.064271,0.037005,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.644,0.090553,0.090746,0.064638,0.03731,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.656,0.090553,0.090791,0.065003,0.037614,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.668,0.090553,0.090834,0.065364,0.037919,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.68,0.090553,0.090875,0.065723,0.038224,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.692,0.090553,0.090914,0.066079,0.038529,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.704,0.090553,0.090952,0.066432,0.038834,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.716,0.090553,0.090987,0.066782,0.03914,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.728,0.090553,0.091021,0.067129,0.039445,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.74,0.090553,0.091054,0.067472,0.039751,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.752,0.090553,0.091085,0.067813,0.040057,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.764,0.090553,0.091114,0.068151,0.040363,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.776,0.090553,0.091142,0.068486,0.040669,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.788,0.090553,0.091168,0.068818,0.040975,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.8,0.090553,0.091194,0.069147,0.041282,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.812,0.090553,0.091218,0.069472,0.041588,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.824,0.090553,0.09124,0.069795,0.041894,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.836,0.090553,0.091262,0.070115,0.0422,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.848,0.090553,0.091282,0.070431,0.042506,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.86,0.090553,0.091301,0.070745,0.042812,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.872,0.090553,0.091319,0.071055,0.043117,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.884,0.090553,0.091336,0.071362,0.043423,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.896,0.090553,0.091352,0.071667,0.043729,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.908,0.090553,0.091367,0.071968,0.044034,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.92,0.090553,0.091381,0.072266,0.044339,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.932,0.090553,0.091394,0.072561,0.044644,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.944,0.090553,0.091406,0.072853,0.044948,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.956,0.090553,0.091418,0.073142,0.045253,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.968,0.090553,0.091428,0.073427,0.045557,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.98,0.090553,0.091438,0.07371,0.045861,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
3.992,0.090553,0.091447,0.07399,0.046164,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.004,0.090553,0.091456,0.074266,0.046467,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.016,0.090553,0.091463,0.07454,0.04677,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.028,0.090553,0.09147,0.07481,0.047072,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.04,0.090553,0.091477,0.075078,0.047374,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.052,0.090553,0.091482,0.075342,0.047676,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.064,0.090553,0.091488,0.075604,0.047977,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.076,0.090553,0.091492,0.075862,0.048277,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.088,0.090553,0.091496,0.076117,0.048577,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.1,0.090553,0.0915,0.07637,0.048877,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.112,0.090553,0.091503,0.076619,0.049176,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.124,0.090553,0.091506,0.076866,0.049475,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.136,0.090553,0.091508,0.07711,0.049772,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.148,0.090553,0.091509,0.07735,0.05007,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.16,0.090553,0.091511,0.077588,0.050367,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.172,0.090553,0.091512,0.077823,0.050663,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.184,0.090553,0.091512,0.078055,0.050958,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.196,0.090553,0.091512,0.078284,0.051253,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.208,0.090553,0.091512,0.07851,0.051547,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.22,0.090553,0.091511,0.078734,0.051841,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.232,0.090553,0.091511,0.078954,0.052134,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.244,0.090553,0.091509,0.079172,0.052426,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.256,0.090553,0.091508,0.079387,0.052717,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.268,0.090553,0.091506,0.079599,0.053008,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.28,0.090553,0.091504,0.079809,0.053297,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.292,0.090553,0.091502,0.080016,0.053586,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.304,0.090553,0.091499,0.08022,0.053875,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.316,0.090553,0.091496,0.080421,0.054162,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.328,0.090553,0.091493,0.08062,0.054448,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.34,0.090553,0.09149,0.080816,0.054734,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.352,0.090553,0.091487,0.08101,0.055019,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.364,0.090553,0.091483,0.0812,0.055303,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.376,0.090553,0.091479,0.081389,0.055586,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.388,0.090553,0.091475,0.081574,0.055868,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.4,0.090553,0.091471,0.081757,0.056149,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.412,0.090553,0.091467,0.081938,0.056429,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.424,0.090553,0.091462,0.082116,0.056709,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.436,0.090553,0.091458,0.082292,0.056987,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.448,0.090553,0.091453,0.082465,0.057264,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.46,0.090553,0.091448,0.082636,0.057541,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.472,0.090553,0.091443,0.082804,0.057816,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.484,0.090553,0.091438,0.08297,0.05809,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.496,0.090553,0.091433,0.083133,0.058364,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.508,0.090553,0.091428,0.083294,0.058636,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.52,0.090553,0.091423,0.083453,0.058907,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.532,0.090553,0.091417,0.08361,0.059177,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.544,0.090553,0.091412,0.083764,0.059446,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.556,0.090553,0.091406,0.083916,0.059714,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.568,0.090553,0.091401,0.084066,0.059981,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.58,0.090553,0.091395,0.084213,0.060247,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.592,0.090553,0.091389,0.084358,0.060511,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.604,0.090553,0.091383,0.084501,0.060775,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.616,0.090553,0.091378,0.084642,0.061037,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.628,0.090553,0.091372,0.084781,0.061298,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.64,0.090553,0.091366,0.084918,0.061558,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.652,0.090553,0.09136,0.085053,0.061817,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.664,0.090553,0.091354,0.085185,0.062075,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.676,0.090553,0.091348,0.085316,0.062331,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.688,0.090553,0.091342,0.085444,0.062587,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.7,0.090553,0.091336,0.085571,0.062841,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.712,0.090553,0.091329,0.085695,0.063094,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.724,0.090553,0.091323,0.085818,0.063345,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.736,0.090553,0.091317,0.085939,0.063596,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.748,0.090553,0.091311,0.086057,0.063845,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.76,0.090553,0.091305,0.086174,0.064093,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.772,0.090553,0.091299,0.086289,0.064339,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.784,0.090553,0.091293,0.086403,0.064585,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.796,0.090553,0.091287,0.086514,0.064829,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.808,0.090553,0.09128,0.086623,0.065072,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.82,0.090553,0.091274,0.086731,0.065313,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.832,0.090553,0.091268,0.086837,0.065554,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.844,0.090553,0.091262,0.086942,0.065793,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.856,0.090553,0.091256,0.087044,0.06603,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.868,0.090553,0.09125,0.087145,0.066267,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.88,0.090553,0.091244,0.087244,0.066502,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.892,0.090553,0.091238,0.087342,0.066736,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.904,0.090553,0.091232,0.087438,0.066968,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.916,0.090553,0.091226,0.087532,0.067199,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.928,0.090553,0.09122,0.087625,0.067429,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.94,0.090553,0.091214,0.087716,0.067658,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.952,0.090553,0.091208,0.087806,0.067885,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.964,0.090553,0.091202,0.087894,0.068111,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.976,0.090553,0.091196,0.08798,0.068335,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
4.988,0.090553,0.09119,0.088066,0.068558,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5,0.090553,0.091184,0.088149,0.06878,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.012,0.090553,0.091178,0.088231,0.069001,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.024,0.090553,0.091173,0.088312,0.06922,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.036,0.090553,0.091167,0.088392,0.069437,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.048,0.090553,0.091161,0.088469,0.069654,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.06,0.090553,0.091155,0.088546,0.069869,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.072,0.090553,0.09115,0.088621,0.070083,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.084,0.090553,0.091144,0.088695,0.070295,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.096,0.090553,0.091139,0.088768,0.070506,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.108,0.090553,0.091133,0.088839,0.070715,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.12,0.090553,0.091127,0.088909,0.070924,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.132,0.090553,0.091122,0.088978,0.071131,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.144,0.090553,0.091116,0.089045,0.071336,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.156,0.090553,0.091111,0.089112,0.07154,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.168,0.090553,0.091106,0.089177,0.071743,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.18,0.090553,0.0911,0.089241,0.071944,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.192,0.090553,0.091095,0.089303,0.072144,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.204,0.090553,0.09109,0.089365,0.072343,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.216,0.090553,0.091085,0.089425,0.07254,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.228,0.090553,0.091079,0.089484,0.072736,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.24,0.090553,0.091074,0.089542,0.072931,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.252,0.090553,0.091069,0.0896,0.073124,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.264,0.090553,0.091064,0.089656,0.073316,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.276,0.090553,0.091059,0.08971,0.073507,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.288,0.090553,0.091054,0.089764,0.073696,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.3,0.090553,0.091049,0.089817,0.073883,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.312,0.090553,0.091044,0.089869,0.07407,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.324,0.090553,0.091039,0.08992,0.074255,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.336,0.090553,0.091034,0.08997,0.074439,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.348,0.090553,0.09103,0.090018,0.074621,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.36,0.090553,0.091025,0.090066,0.074802,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.372,0.090553,0.09102,0.090113,0.074982,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.384,0.090553,0.091015,0.090159,0.07516,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.396,0.090553,0.091011,0.090204,0.075337,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.408,0.090553,0.091006,0.090249,0.075513,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.42,0.090553,0.091002,0.090292,0.075687,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.432,0.090553,0.090997,0.090334,0.07586,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.444,0.090553,0.090993,0.090376,0.076031,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.456,0.090553,0.090988,0.090417,0.076202,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.468,0.090553,0.090984,0.090456,0.076371,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.48,0.090553,0.090979,0.090496,0.076538,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.492,0.090553,0.090975,0.090534,0.076705,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.504,0.090553,0.090971,0.090571,0.07687,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.516,0.090553,0.090967,0.090608,0.077033,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.528,0.090553,0.090962,0.090644,0.077196,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.54,0.090553,0.090958,0.090679,0.077357,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.552,0.090553,0.090954,0.090714,0.077517,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.564,0.090553,0.09095,0.090747,0.077675,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.576,0.090553,0.090946,0.09078,0.077833,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.588,0.090553,0.090942,0.090812,0.077989,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.6,0.090553,0.090938,0.090844,0.078143,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.612,0.090553,0.090934,0.090875,0.078297,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.624,0.090553,0.09093,0.090905,0.078449,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.636,0.090553,0.090926,0.090935,0.0786,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.648,0.090553,0.090923,0.090964,0.078749,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.66,0.090553,0.090919,0.090992,0.078898,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.672,0.090553,0.090915,0.091019,0.079045,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.684,0.090553,0.090911,0.091046,0.07919,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.696,0.090553,0.090908,0.091073,0.079335,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.708,0.090553,0.090904,0.091098,0.079478,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.72,0.090553,0.0909,0.091124,0.079621,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.732,0.090553,0.090897,0.091148,0.079761,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.744,0.090553,0.090893,0.091172,0.079901,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.756,0.090553,0.09089,0.091196,0.08004,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.768,0.090553,0.090886,0.091219,0.080177,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.78,0.090553,0.090883,0.091241,0.080313,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.792,0.090553,0.090879,0.091263,0.080448,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.804,0.090553,0.090876,0.091284,0.080582,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.816,0.090553,0.090873,0.091305,0.080714,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.828,0.090553,0.090869,0.091325,0.080845,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.84,0.090553,0.090866,0.091345,0.080975,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.852,0.090553,0.090863,0.091364,0.081104,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.864,0.090553,0.09086,0.091383,0.081232,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.876,0.090553,0.090857,0.091401,0.081359,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.888,0.090553,0.090853,0.091419,0.081484,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.9,0.090553,0.09085,0.091436,0.081609,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.912,0.090553,0.090847,0.091453,0.081732,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.924,0.090553,0.090844,0.09147,0.081854,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.936,0.090553,0.090841,0.091486,0.081975,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.948,0.090553,0.090838,0.091501,0.082095,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.96,0.090553,0.090835,0.091517,0.082213,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.972,0.090553,0.090832,0.091531,0.082331,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.984,0.090553,0.090829,0.091546,0.082448,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
5.996,0.090553,0.090827,0.09156,0.082563,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.008,0.090553,0.090824,0.091573,0.082677,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.02,0.090553,0.090821,0.091587,0.08279,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.032,0.090553,0.090818,0.091599,0.082903,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.044,0.090553,0.090815,0.091612,0.083014,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.056,0.090553,0.090813,0.091624,0.083124,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.068,0.090553,0.09081,0.091636,0.083233,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.08,0.090553,0.090807,0.091647,0.083341,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.092,0.090553,0.090805,0.091658,0.083448,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.104,0.090553,0.090802,0.091669,0.083553,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.116,0.090553,0.0908,0.091679,0.083658,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.128,0.090553,0.090797,0.091689,0.083762,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.14,0.090553,0.090795,0.091699,0.083865,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.152,0.090553,0.090792,0.091709,0.083967,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.164,0.090553,0.09079,0.091718,0.084067,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.176,0.090553,0.090787,0.091726,0.084167,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.188,0.090553,0.090785,0.091735,0.084266,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.2,0.090553,0.090782,0.091743,0.084364,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.212,0.090553,0.09078,0.091751,0.08446,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.224,0.090553,0.090778,0.091759,0.084556,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.236,0.090553,0.090775,0.091766,0.084651,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.248,0.090553,0.090773,0.091773,0.084745,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.26,0.090553,0.090771,0.09178,0.084838,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.272,0.090553,0.090768,0.091787,0.08493,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.284,0.090553,0.090766,0.091793,0.085021,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.296,0.090553,0.090764,0.091799,0.085111,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.308,0.090553,0.090762,0.091805,0.085201,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.32,0.090553,0.09076,0.09181,0.085289,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.332,0.090553,0.090758,0.091816,0.085376,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.344,0.090553,0.090756,0.091821,0.085463,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.356,0.090553,0.090753,0.091826,0.085549,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.368,0.090553,0.090751,0.09183,0.085633,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.38,0.090553,0.090749,0.091835,0.085717,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.392,0.090553,0.090747,0.091839,0.0858,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.404,0.090553,0.090745,0.091843,0.085882,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.416,0.090553,0.090743,0.091847,0.085963,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.428,0.090553,0.090741,0.091851,0.086044,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.44,0.090553,0.090739,0.091854,0.086123,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.452,0.090553,0.090738,0.091857,0.086202,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.464,0.090553,0.090736,0.09186,0.08628,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.476,0.090553,0.090734,0.091863,0.086357,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.488,0.090553,0.090732,0.091866,0.086433,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.5,0.090553,0.09073,0.091868,0.086508,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.512,0.090553,0.090728,0.091871,0.086583,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.524,0.090553,0.090726,0.091873,0.086657,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.536,0.090553,0.090725,0.091875,0.08673,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.548,0.090553,0.090723,0.091877,0.086802,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.56,0.090553,0.090721,0.091878,0.086873,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.572,0.090553,0.090719,0.09188,0.086944,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.584,0.090553,0.090718,0.091881,0.087013,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.596,0.090553,0.090716,0.091882,0.087083,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.608,0.090553,0.090714,0.091883,0.087151,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.62,0.090553,0.090713,0.091884,0.087218,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.632,0.090553,0.090711,0.091885,0.087285,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.644,0.090553,0.090709,0.091885,0.087351,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.656,0.090553,0.090708,0.091886,0.087416,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.668,0.090553,0.090706,0.091886,0.087481,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.68,0.090553,0.090705,0.091886,0.087545,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.692,0.090553,0.090703,0.091887,0.087608,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.704,0.090553,0.090702,0.091886,0.08767,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.716,0.090553,0.0907,0.091886,0.087732,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.728,0.090553,0.090699,0.091886,0.087793,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.74,0.090553,0.090697,0.091886,0.087853,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.752,0.090553,0.090696,0.091885,0.087913,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.764,0.090553,0.090694,0.091884,0.087972,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.776,0.090553,0.090693,0.091884,0.08803,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.788,0.090553,0.090691,0.091883,0.088088,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.8,0.090553,0.09069,0.091882,0.088145,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.812,0.090553,0.090689,0.091881,0.088201,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.824,0.090553,0.090687,0.09188,0.088257,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.836,0.090553,0.090686,0.091878,0.088312,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.848,0.090553,0.090684,0.091877,0.088366,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.86,0.090553,0.090683,0.091876,0.08842,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.872,0.090553,0.090682,0.091874,0.088473,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.884,0.090553,0.090681,0.091873,0.088525,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.896,0.090553,0.090679,0.091871,0.088577,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.908,0.090553,0.090678,0.091869,0.088628,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.92,0.090553,0.090677,0.091867,0.088679,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.932,0.090553,0.090675,0.091865,0.088729,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.944,0.090553,0.090674,0.091863,0.088778,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.956,0.090553,0.090673,0.091861,0.088827,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.968,0.090553,0.090672,0.091859,0.088875,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.98,0.090553,0.090671,0.091857,0.088923,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
6.992,0.090553,0.090669,0.091854,0.08897,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.004,0.090553,0.090668,0.091852,0.089017,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.016,0.090553,0.090667,0.091849,0.089063,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.028,0.090553,0.090666,0.091847,0.089108,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.04,0.090553,0.090665,0.091844,0.089153,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.052,0.090553,0.090664,0.091842,0.089197,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.064,0.090553,0.090663,0.091839,0.089241,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.076,0.090553,0.090661,0.091836,0.089284,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.088,0.090553,0.09066,0.091833,0.089327,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.1,0.090553,0.090659,0.09183,0.089369,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.112,0.090553,0.090658,0.091827,0.08941,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.124,0.090553,0.090657,0.091824,0.089451,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.136,0.090553,0.090656,0.091821,0.089492,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.148,0.090553,0.090655,0.091818,0.089532,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.16,0.090553,0.090654,0.091815,0.089572,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.172,0.090553,0.090653,0.091812,0.089611,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.184,0.090553,0.090652,0.091809,0.089649,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.196,0.090553,0.090651,0.091805,0.089687,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.208,0.090553,0.09065,0.091802,0.089725,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.22,0.090553,0.090649,0.091799,0.089762,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.232,0.090553,0.090648,0.091795,0.089799,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.244,0.090553,0.090647,0.091792,0.089835,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.256,0.090553,0.090646,0.091788,0.089871,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.268,0.090553,0.090645,0.091785,0.089906,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.28,0.090553,0.090644,0.091781,0.089941,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.292,0.090553,0.090643,0.091778,0.089975,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.304,0.090553,0.090643,0.091774,0.090009,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.316,0.090553,0.090642,0.09177,0.090042,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.328,0.090553,0.090641,0.091767,0.090075,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.34,0.090553,0.09064,0.091763,0.090108,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.352,0.090553,0.090639,0.091759,0.09014,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.364,0.090553,0.090638,0.091755,0.090172,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.376,0.090553,0.090637,0.091751,0.090203,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.388,0.090553,0.090636,0.091748,0.090234,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.4,0.090553,0.090636,0.091744,0.090264,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.412,0.090553,0.090635,0.09174,0.090294,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.424,0.090553,0.090634,0.091736,0.090324,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.436,0.090553,0.090633,0.091732,0.090353,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.448,0.090553,0.090632,0.091728,0.090382,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.46,0.090553,0.090632,0.091724,0.090411,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.472,0.090553,0.090631,0.09172,0.090439,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.484,0.090553,0.09063,0.091716,0.090466,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.496,0.090553,0.090629,0.091712,0.090494,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.508,0.090553,0.090629,0.091708,0.090521,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.52,0.090553,0.090628,0.091704,0.090547,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.532,0.090553,0.090627,0.0917,0.090574,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.544,0.090553,0.090626,0.091696,0.090599,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.556,0.090553,0.090626,0.091691,0.090625,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.568,0.090553,0.090625,0.091687,0.09065,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.58,0.090553,0.090624,0.091683,0.090675,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.592,0.090553,0.090624,0.091679,0.090699,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.604,0.090553,0.090623,0.091675,0.090723,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.616,0.090553,0.090622,0.091671,0.090747,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.628,0.090553,0.090621,0.091666,0.09077,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.64,0.090553,0.090621,0.091662,0.090793,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.652,0.090553,0.09062,0.091658,0.090816,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.664,0.090553,0.090619,0.091654,0.090838,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.676,0.090553,0.090619,0.091649,0.090861,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.688,0.090553,0.090618,0.091645,0.090882,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.7,0.090553,0.090618,0.091641,0.090904,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.712,0.090553,0.090617,0.091637,0.090925,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.724,0.090553,0.090616,0.091632,0.090946,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.736,0.090553,0.090616,0.091628,0.090966,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.748,0.090553,0.090615,0.091624,0.090986,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.76,0.090553,0.090614,0.09162,0.091006,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.772,0.090553,0.090614,0.091615,0.091026,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.784,0.090553,0.090613,0.091611,0.091045,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.796,0.090553,0.090613,0.091607,0.091064,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.808,0.090553,0.090612,0.091602,0.091083,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.82,0.090553,0.090612,0.091598,0.091101,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.832,0.090553,0.090611,0.091594,0.091119,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.844,0.090553,0.09061,0.091589,0.091137,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.856,0.090553,0.09061,0.091585,0.091155,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.868,0.090553,0.090609,0.091581,0.091172,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.88,0.090553,0.090609,0.091576,0.091189,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.892,0.090553,0.090608,0.091572,0.091206,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.904,0.090553,0.090608,0.091568,0.091223,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.916,0.090553,0.090607,0.091564,0.091239,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.928,0.090553,0.090607,0.091559,0.091255,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.94,0.090553,0.090606,0.091555,0.091271,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.952,0.090553,0.090606,0.091551,0.091286,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.964,0.090553,0.090605,0.091546,0.091302,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.976,0.090553,0.090605,0.091542,0.091317,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
7.988,0.090553,0.090604,0.091538,0.091331,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8,0.090553,0.090604,0.091533,0.091346,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.012,0.090553,0.090603,0.091529,0.09136,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.024,0.090553,0.090603,0.091525,0.091374,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.036,0.090553,0.090602,0.091521,0.091388,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.048,0.090553,0.090602,0.091516,0.091402,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.06,0.090553,0.090601,0.091512,0.091415,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.072,0.090553,0.090601,0.091508,0.091428,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.084,0.090553,0.0906,0.091504,0.091441,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.096,0.090553,0.0906,0.091499,0.091454,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.108,0.090553,0.090599,0.091495,0.091466,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.12,0.090553,0.090599,0.091491,0.091479,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.132,0.090553,0.090598,0.091487,0.091491,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.144,0.090553,0.090598,0.091482,0.091502,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.156,0.090553,0.090598,0.091478,0.091514,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.168,0.090553,0.090597,0.091474,0.091525,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.18,0.090553,0.090597,0.09147,0.091537,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.192,0.090553,0.090596,0.091466,0.091548,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.204,0.090553,0.090596,0.091461,0.091559,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.216,0.090553,0.090595,0.091457,0.091569,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.228,0.090553,0.090595,0.091453,0.09158,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.24,0.090553,0.090595,0.091449,0.09159,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.252,0.090553,0.090594,0.091445,0.0916,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.264,0.090553,0.090594,0.091441,0.09161,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.276,0.090553,0.090593,0.091437,0.09162,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.288,0.090553,0.090593,0.091432,0.091629,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.3,0.090553,0.090593,0.091428,0.091638,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.312,0.090553,0.090592,0.091424,0.091648,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.324,0.090553,0.090592,0.09142,0.091657,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.336,0.090553,0.090592,0.091416,0.091665,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.348,0.090553,0.090591,0.091412,0.091674,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.36,0.090553,0.090591,0.091408,0.091683,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.372,0.090553,0.090591,0.091404,0.091691,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.384,0.090553,0.09059,0.0914,0.091699,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.396,0.090553,0.09059,0.091396,0.091707,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.408,0.090553,0.090589,0.091392,0.091715,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.42,0.090553,0.090589,0.091388,0.091722,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.432,0.090553,0.090589,0.091384,0.09173,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.444,0.090553,0.090588,0.09138,0.091737,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.456,0.090553,0.090588,0.091376,0.091744,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.468,0.090553,0.090588,0.091372,0.091751,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.48,0.090553,0.090587,0.091368,0.091758,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.492,0.090553,0.090587,0.091364,0.091765,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.504,0.090553,0.090587,0.09136,0.091772,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.516,0.090553,0.090586,0.091356,0.091778,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.528,0.090553,0.090586,0.091353,0.091784,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.54,0.090553,0.090586,0.091349,0.091791,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.552,0.090553,0.090586,0.091345,0.091797,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.564,0.090553,0.090585,0.091341,0.091803,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.576,0.090553,0.090585,0.091337,0.091808,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.588,0.090553,0.090585,0.091333,0.091814,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.6,0.090553,0.090584,0.091329,0.091819,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.612,0.090553,0.090584,0.091326,0.091825,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.624,0.090553,0.090584,0.091322,0.09183,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.636,0.090553,0.090583,0.091318,0.091835,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.648,0.090553,0.090583,0.091314,0.09184,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.66,0.090553,0.090583,0.091311,0.091845,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.672,0.090553,0.090583,0.091307,0.09185,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.684,0.090553,0.090582,0.091303,0.091854,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.696,0.090553,0.090582,0.091299,0.091859,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.708,0.090553,0.090582,0.091296,0.091863,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.72,0.090553,0.090582,0.091292,0.091867,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.732,0.090553,0.090581,0.091288,0.091871,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.744,0.090553,0.090581,0.091285,0.091875,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.756,0.090553,0.090581,0.091281,0.091879,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.768,0.090553,0.09058,0.091277,0.091883,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.78,0.090553,0.09058,0.091274,0.091887,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.792,0.090553,0.09058,0.09127,0.09189,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.804,0.090553,0.09058,0.091267,0.091894,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.816,0.090553,0.090579,0.091263,0.091897,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.828,0.090553,0.090579,0.09126,0.0919,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.84,0.090553,0.090579,0.091256,0.091904,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.852,0.090553,0.090579,0.091253,0.091907,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.864,0.090553,0.090578,0.091249,0.09191,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.876,0.090553,0.090578,0.091245,0.091913,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.888,0.090553,0.090578,0.091242,0.091915,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.9,0.090553,0.090578,0.091239,0.091918,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.912,0.090553,0.090578,0.091235,0.091921,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.924,0.090553,0.090577,0.091232,0.091923,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.936,0.090553,0.090577,0.091228,0.091925,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.948,0.090553,0.090577,0.091225,0.091928,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.96,0.090553,0.090577,0.091221,0.09193,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.972,0.090553,0.090576,0.091218,0.091932,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.984,0.090553,0.090576,0.091215,0.091934,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
8.996,0.090553,0.090576,0.091211,0.091936,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.008,0.090553,0.090576,0.091208,0.091938,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.02,0.090553,0.090576,0.091205,0.09194,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.032,0.090553,0.090575,0.091201,0.091941,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.044,0.090553,0.090575,0.091198,0.091943,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.056,0.090553,0.090575,0.091195,0.091944,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.068,0.090553,0.090575,0.091191,0.091946,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.08,0.090553,0.090575,0.091188,0.091947,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.092,0.090553,0.090574,0.091185,0.091949,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.104,0.090553,0.090574,0.091182,0.09195,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.116,0.090553,0.090574,0.091178,0.091951,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.128,0.090553,0.090574,0.091175,0.091952,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.14,0.090553,0.090574,0.091172,0.091953,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.152,0.090553,0.090573,0.091169,0.091954,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.164,0.090553,0.090573,0.091166,0.091955,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.176,0.090553,0.090573,0.091163,0.091956,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.188,0.090553,0.090573,0.091159,0.091956,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.2,0.090553,0.090573,0.091156,0.091957,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.212,0.090553,0.090572,0.091153,0.091957,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.224,0.090553,0.090572,0.09115,0.091958,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.236,0.090553,0.090572,0.091147,0.091958,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.248,0.090553,0.090572,0.091144,0.091959,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.26,0.090553,0.090572,0.091141,0.091959,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.272,0.090553,0.090572,0.091138,0.091959,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.284,0.090553,0.090571,0.091135,0.09196,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.296,0.090553,0.090571,0.091132,0.09196,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.308,0.090553,0.090571,0.091129,0.09196,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.32,0.090553,0.090571,0.091126,0.09196,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.332,0.090553,0.090571,0.091123,0.09196,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.344,0.090553,0.090571,0.09112,0.09196,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.356,0.090553,0.09057,0.091117,0.091959,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.368,0.090553,0.09057,0.091114,0.091959,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.38,0.090553,0.09057,0.091111,0.091959,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.392,0.090553,0.09057,0.091108,0.091959,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.404,0.090553,0.09057,0.091105,0.091958,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.416,0.090553,0.09057,0.091103,0.091958,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.428,0.090553,0.09057,0.0911,0.091957,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.44,0.090553,0.090569,0.091097,0.091957,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.452,0.090553,0.090569,0.091094,0.091956,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.464,0.090553,0.090569,0.091091,0.091956,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.476,0.090553,0.090569,0.091088,0.091955,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.488,0.090553,0.090569,0.091086,0.091954,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.5,0.090553,0.090569,0.091083,0.091953,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.512,0.090553,0.090569,0.09108,0.091953,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.524,0.090553,0.090568,0.091077,0.091952,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.536,0.090553,0.090568,0.091075,0.091951,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.548,0.090553,0.090568,0.091072,0.09195,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.56,0.090553,0.090568,0.091069,0.091949,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.572,0.090553,0.090568,0.091067,0.091948,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.584,0.090553,0.090568,0.091064,0.091947,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.596,0.090553,0.090568,0.091061,0.091946,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.608,0.090553,0.090567,0.091059,0.091944,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.62,0.090553,0.090567,0.091056,0.091943,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.632,0.090553,0.090567,0.091053,0.091942,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.644,0.090553,0.090567,0.091051,0.091941,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.656,0.090553,0.090567,0.091048,0.091939,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.668,0.090553,0.090567,0.091045,0.091938,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.68,0.090553,0.090567,0.091043,0.091937,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.692,0.090553,0.090567,0.09104,0.091935,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.704,0.090553,0.090566,0.091038,0.091934,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.716,0.090553,0.090566,0.091035,0.091932,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.728,0.090553,0.090566,0.091033,0.091931,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.74,0.090553,0.090566,0.09103,0.091929,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.752,0.090553,0.090566,0.091028,0.091928,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.764,0.090553,0.090566,0.091025,0.091926,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.776,0.090553,0.090566,0.091023,0.091924,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.788,0.090553,0.090566,0.09102,0.091922,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.8,0.090553,0.090566,0.091018,0.091921,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.812,0.090553,0.090565,0.091015,0.091919,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.824,0.090553,0.090565,0.091013,0.091917,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.836,0.090553,0.090565,0.09101,0.091915,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.848,0.090553,0.090565,0.091008,0.091913,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.86,0.090553,0.090565,0.091006,0.091912,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.872,0.090553,0.090565,0.091003,0.09191,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.884,0.090553,0.090565,0.091001,0.091908,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.896,0.090553,0.090565,0.090999,0.091906,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.908,0.090553,0.090565,0.090996,0.091904,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.92,0.090553,0.090564,0.090994,0.091902,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.932,0.090553,0.090564,0.090992,0.0919,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.944,0.090553,0.090564,0.090989,0.091898,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.956,0.090553,0.090564,0.090987,0.091895,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.968,0.090553,0.090564,0.090985,0.091893,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.98,0.090553,0.090564,0.090982,0.091891,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.992,0.090553,0.090564,0.09098,0.091889,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553
9.996,0.090553,0.090564,0.090979,0.091888,0.18044,0.24549,0.29492,0.33421,0.36649,0.39369,0.41708,0.090553


==> fig/inflMem/inflMemChi1analytical.csv <==
0,0,0,0,0,0
0.00090009,0.0074681,0.0087138,0.0099583,0.019875,0.03217
0.0019002,0.015722,0.018347,0.020967,0.041748,0.067284
0.0029003,0.023931,0.02793,0.031917,0.063403,0.10175
0.0039004,0.032094,0.037461,0.042808,0.084843,0.13558
0.0049005,0.040212,0.046943,0.053641,0.10607,0.16879
0.0059006,0.048285,0.056374,0.064416,0.12709,0.2014
0.0069007,0.056313,0.065755,0.075134,0.14789,0.23342
0.0079008,0.064296,0.075087,0.085794,0.1685,0.26485
0.0089009,0.072235,0.084369,0.096397,0.1889,0.29572
0.009901,0.08013,0.093602,0.10694,0.2091,0.32604
0.010901,0.087981,0.10279,0.11743,0.2291,0.35581
0.011901,0.095788,0.11192,0.12787,0.24891,0.38505
0.012901,0.10355,0.12101,0.13825,0.26852,0.41378
0.013901,0.11127,0.13005,0.14857,0.28794,0.442
0.014901,0.11895,0.13904,0.15883,0.30718,0.46972
0.015902,0.12658,0.14798,0.16905,0.32622,0.49696
0.016902,0.13418,0.15688,0.1792,0.34509,0.52372
0.017902,0.14173,0.16572,0.1893,0.36377,0.55002
0.018902,0.14923,0.17452,0.19935,0.38227,0.57586
0.019902,0.1567,0.18328,0.20935,0.40059,0.60126
0.020902,0.16412,0.19199,0.21929,0.41873,0.62622
0.021902,0.1715,0.20065,0.22917,0.4367,0.65075
0.022902,0.17884,0.20926,0.23901,0.4545,0.67487
0.023902,0.18614,0.21783,0.24879,0.47213,0.69857
0.024902,0.1934,0.22635,0.25852,0.48959,0.72187
0.025903,0.20062,0.23483,0.26819,0.50688,0.74479
0.026903,0.20779,0.24326,0.27782,0.52401,0.76731
0.027903,0.21493,0.25165,0.28739,0.54098,0.78946
0.028903,0.22203,0.25999,0.29691,0.55778,0.81124
0.029903,0.22908,0.26829,0.30638,0.57442,0.83266
0.030903,0.2361,0.27654,0.31579,0.59091,0.85373
0.031903,0.24308,0.28475,0.32516,0.60724,0.87444
0.032903,0.25001,0.29291,0.33448,0.62342,0.89482
0.033903,0.25691,0.30104,0.34374,0.63945,0.91486
0.034903,0.26377,0.30911,0.35296,0.65532,0.93458
0.035904,0.27059,0.31715,0.36212,0.67105,0.95397
0.036904,0.27737,0.32514,0.37124,0.68662,0.97305
0.037904,0.28412,0.33309,0.38031,0.70206,0.99183
0.038904,0.29082,0.34099,0.38932,0.71734,1.0103
0.039904,0.29749,0.34885,0.39829,0.73249,1.0285
0.040904,0.30412,0.35667,0.40721,0.74749,1.0464
0.041904,0.31071,0.36445,0.41609,0.76236,1.064
0.042904,0.31726,0.37219,0.42491,0.77708,1.0813
0.043904,0.32378,0.37988,0.43368,0.79167,1.0983
0.044904,0.33026,0.38753,0.44241,0.80612,1.1151
0.045905,0.3367,0.39515,0.45109,0.82044,1.1316
0.046905,0.34311,0.40272,0.45973,0.83463,1.1479
0.047905,0.34948,0.41024,0.46831,0.84868,1.1639
0.048905,0.35581,0.41773,0.47685,0.86261,1.1796
0.049905,0.36211,0.42518,0.48535,0.8764,1.1951
0.050905,0.36837,0.43259,0.49379,0.89007,1.2104
0.051905,0.37459,0.43996,0.50219,0.90361,1.2254
0.052905,0.38078,0.44728,0.51055,0.91703,1.2402
0.053905,0.38694,0.45457,0.51886,0.93033,1.2548
0.054905,0.39305,0.46182,0.52712,0.9435,1.2692
0.055906,0.39914,0.46903,0.53534,0.95655,1.2833
0.056906,0.40519,0.4762,0.54352,0.96948,1.2972
0.057906,0.4112,0.48333,0.55165,0.9823,1.3109
0.058906,0.41718,0.49042,0.55973,0.995,1.3244
0.059906,0.42312,0.49747,0.56777,1.0076,1.3378
0.060906,0.42903,0.50449,0.57577,1.02,1.3509
0.061906,0.43491,0.51146,0.58372,1.0324,1.3638
0.062906,0.44075,0.5184,0.59163,1.0446,1.3765
0.063906,0.44656,0.5253,0.5995,1.0568,1.389
0.064906,0.45233,0.53217,0.60732,1.0688,1.4014
0.065907,0.45807,0.53899,0.6151,1.0807,1.4135
0.066907,0.46378,0.54578,0.62284,1.0925,1.4255
0.067907,0.46946,0.55253,0.63053,1.1042,1.4373
0.068907,0.4751,0.55924,0.63819,1.1158,1.4489
0.069907,0.48071,0.56592,0.6458,1.1272,1.4604
0.070907,0.48628,0.57256,0.65336,1.1386,1.4717
0.071907,0.49183,0.57916,0.66089,1.1499,1.4829
0.072907,0.49734,0.58573,0.66838,1.1611,1.4938
0.073907,0.50282,0.59226,0.67582,1.1721,1.5047
0.074907,0.50826,0.59876,0.68322,1.1831,1.5153
0.075908,0.51368,0.60522,0.69058,1.194,1.5258
0.076908,0.51906,0.61164,0.69791,1.2048,1.5362
0.077908,0.52442,0.61803,0.70519,1.2154,1.5464
0.078908,0.52974,0.62438,0.71243,1.226,1.5565
0.079908,0.53503,0.6307,0.71963,1.2365,1.5664
0.080908,0.54028,0.63699,0.72679,1.2469,1.5762
0.081908,0.54551,0.64324,0.73391,1.2572,1.5858
0.082908,0.55071,0.64945,0.74099,1.2674,1.5954
0.083908,0.55588,0.65563,0.74803,1.2775,1.6047
0.084908,0.56101,0.66178,0.75504,1.2875,1.614
0.085909,0.56612,0.66789,0.762,1.2975,1.6231
0.086909,0.57119,0.67396,0.76892,1.3073,1.6321
0.087909,0.57624,0.68001,0.77581,1.317,1.641
0.088909,0.58125,0.68602,0.78266,1.3267,1.6498
0.089909,0.58624,0.69199,0.78947,1.3363,1.6584
0.090909,0.5912,0.69794,0.79624,1.3458,1.6669
0.091909,0.59612,0.70385,0.80298,1.3552,1.6753
0.092909,0.60102,0.70973,0.80968,1.3645,1.6836
0.093909,0.60589,0.71557,0.81633,1.3738,1.6918
0.094909,0.61073,0.72138,0.82296,1.3829,1.6998
0.09591,0.61554,0.72716,0.82954,1.392,1.7078
0.09691,0.62032,0.73291,0.83609,1.401,1.7156
0.09791,0.62508,0.73863,0.8426,1.4099,1.7234
0.09891,0.6298,0.74431,0.84908,1.4187,1.731
0.09991,0.6345,0.74996,0.85552,1.4275,1.7385
0.10091,0.63917,0.75558,0.86192,1.4362,1.746
0.10191,0.64381,0.76117,0.86829,1.4448,1.7533
0.10291,0.64842,0.76672,0.87462,1.4533,1.7605
0.10391,0.65301,0.77225,0.88092,1.4617,1.7677
0.10491,0.65757,0.77774,0.88718,1.4701,1.7747
0.10591,0.6621,0.78321,0.8934,1.4784,1.7817
0.10691,0.6666,0.78864,0.89959,1.4866,1.7885
0.10791,0.67108,0.79404,0.90575,1.4947,1.7953
0.10891,0.67553,0.79941,0.91187,1.5028,1.802
0.10991,0.67995,0.80476,0.91795,1.5108,1.8086
0.11091,0.68434,0.81007,0.924,1.5187,1.8151
0.11191,0.68871,0.81535,0.93002,1.5266,1.8215
0.11291,0.69306,0.8206,0.936,1.5344,1.8279
0.11391,0.69737,0.82582,0.94195,1.5421,1.8342
0.11491,0.70166,0.83101,0.94787,1.5497,1.8403
0.11591,0.70593,0.83617,0.95375,1.5573,1.8464
0.11691,0.71016,0.84131,0.9596,1.5648,1.8525
0.11791,0.71438,0.84641,0.96541,1.5723,1.8584
0.11891,0.71856,0.85148,0.9712,1.5797,1.8643
0.11991,0.72272,0.85653,0.97694,1.587,1.8701
0.12091,0.72686,0.86155,0.98266,1.5942,1.8758
0.12191,0.73097,0.86654,0.98835,1.6014,1.8815
0.12291,0.73505,0.8715,0.994,1.6085,1.887
0.12391,0.73911,0.87643,0.99962,1.6156,1.8925
0.12491,0.74315,0.88133,1.0052,1.6226,1.898
0.12591,0.74716,0.88621,1.0108,1.6295,1.9034
0.12691,0.75114,0.89105,1.0163,1.6363,1.9087
0.12791,0.7551,0.89587,1.0218,1.6431,1.9139
0.12891,0.75904,0.90066,1.0272,1.6499,1.9191
0.12991,0.76295,0.90543,1.0327,1.6566,1.9242
0.13091,0.76684,0.91016,1.0381,1.6632,1.9292
0.13191,0.77071,0.91487,1.0434,1.6697,1.9342
0.13291,0.77455,0.91956,1.0488,1.6762,1.9391
0.13391,0.77836,0.92421,1.0541,1.6827,1.944
0.13491,0.78215,0.92884,1.0593,1.6891,1.9488
0.13591,0.78592,0.93344,1.0646,1.6954,1.9535
0.13691,0.78967,0.93802,1.0698,1.7017,1.9582
0.13791,0.79339,0.94257,1.075,1.7079,1.9628
0.13891,0.79709,0.94709,1.0801,1.714,1.9674
0.13991,0.80076,0.95158,1.0853,1.7201,1.9719
0.14091,0.80442,0.95605,1.0904,1.7262,1.9763
0.14191,0.80805,0.9605,1.0954,1.7322,1.9807
0.14291,0.81165,0.96492,1.1005,1.7381,1.9851
0.14391,0.81524,0.96931,1.1055,1.744,1.9894
0.14491,0.8188,0.97367,1.1104,1.7498,1.9936
0.14591,0.82234,0.97802,1.1154,1.7556,1.9978
0.14691,0.82585,0.98233,1.1203,1.7613,2.0019
0.14791,0.82935,0.98662,1.1252,1.767,2.006
0.14891,0.83282,0.99089,1.1301,1.7726,2.0101
0.14991,0.83627,0.99513,1.1349,1.7782,2.014
0.15092,0.8397,0.99934,1.1397,1.7837,2.018
0.15192,0.84311,1.0035,1.1445,1.7891,2.0219
0.15292,0.84649,1.0077,1.1492,1.7945,2.0257
0.15392,0.84986,1.0118,1.1539,1.7999,2.0295
0.15492,0.8532,1.016,1.1586,1.8052,2.0333
0.15592,0.85652,1.0201,1.1633,1.8105,2.037
0.15692,0.85982,1.0241,1.1679,1.8157,2.0406
0.15792,0.8631,1.0282,1.1726,1.8209,2.0443
0.15892,0.86636,1.0322,1.1771,1.826,2.0478
0.15992,0.86959,1.0362,1.1817,1.8311,2.0514
0.16092,0.87281,1.0402,1.1862,1.8361,2.0549
0.16192,0.876,1.0441,1.1907,1.8411,2.0583
0.16292,0.87918,1.048,1.1952,1.846,2.0617
0.16392,0.88233,1.0519,1.1997,1.8509,2.0651
0.16492,0.88546,1.0558,1.2041,1.8558,2.0684
0.16592,0.88858,1.0597,1.2085,1.8606,2.0717
0.16692,0.89167,1.0635,1.2128,1.8653,2.0749
0.16792,0.89474,1.0673,1.2172,1.87,2.0781
0.16892,0.8978,1.0711,1.2215,1.8747,2.0813
0.16992,0.90083,1.0749,1.2258,1.8793,2.0844
0.17092,0.90384,1.0786,1.2301,1.8839,2.0875
0.17192,0.90684,1.0823,1.2343,1.8885,2.0906
0.17292,0.90981,1.086,1.2385,1.893,2.0936
0.17392,0.91276,1.0897,1.2427,1.8974,2.0966
0.17492,0.9157,1.0934,1.2469,1.9018,2.0995
0.17592,0.91861,1.097,1.251,1.9062,2.1024
0.17692,0.92151,1.1006,1.2552,1.9105,2.1053
0.17792,0.92439,1.1042,1.2592,1.9148,2.1082
0.17892,0.92725,1.1077,1.2633,1.9191,2.111
0.17992,0.93009,1.1113,1.2674,1.9233,2.1137
0.18092,0.93291,1.1148,1.2714,1.9274,2.1165
0.18192,0.93571,1.1183,1.2754,1.9316,2.1192
0.18292,0.93849,1.1218,1.2793,1.9357,2.1219
0.18392,0.94126,1.1253,1.2833,1.9397,2.1245
0.18492,0.944,1.1287,1.2872,1.9437,2.1271
0.18592,0.94673,1.1321,1.2911,1.9477,2.1297
0.18692,0.94944,1.1355,1.295,1.9516,2.1323
0.18792,0.95213,1.1389,1.2988,1.9555,2.1348
0.18892,0.95481,1.1422,1.3027,1.9594,2.1373
0.18992,0.95746,1.1456,1.3065,1.9632,2.1397
0.19092,0.9601,1.1489,1.3102,1.967,2.1421
0.19192,0.96272,1.1522,1.314,1.9707,2.1445
0.19292,0.96532,1.1554,1.3177,1.9745,2.1469
0.19392,0.9679,1.1587,1.3214,1.9781,2.1493
0.19492,0.97047,1.1619,1.3251,1.9818,2.1516
0.19592,0.97302,1.1651,1.3288,1.9854,2.1539
0.19692,0.97555,1.1683,1.3324,1.989,2.1561
0.19792,0.97807,1.1715,1.3361,1.9925,2.1583
0.19892,0.98056,1.1746,1.3397,1.996,2.1605
0.19992,0.98305,1.1778,1.3432,1.9995,2.1627
0.20092,0.98551,1.1809,1.3468,2.0029,2.1649
0.20192,0.98796,1.184,1.3503,2.0063,2.167
0.20292,0.99038,1.1871,1.3538,2.0097,2.1691
0.20392,0.9928,1.1901,1.3573,2.013,2.1712
0.20492,0.99519,1.1932,1.3608,2.0163,2.1732
0.20592,0.99757,1.1962,1.3642,2.0196,2.1752
0.20692,0.99994,1.1992,1.3677,2.0228,2.1772
0.20792,1.0023,1.2021,1.3711,2.026,2.1792
0.20892,1.0046,1.2051,1.3744,2.0292,2.1811
0.20992,1.0069,1.208,1.3778,2.0323,2.1831
0.21092,1.0092,1.211,1.3811,2.0354,2.1849
0.21192,1.0115,1.2139,1.3845,2.0385,2.1868
0.21292,1.0138,1.2168,1.3878,2.0415,2.1887
0.21392,1.016,1.2196,1.391,2.0445,2.1905
0.21492,1.0183,1.2225,1.3943,2.0475,2.1923
0.21592,1.0205,1.2253,1.3975,2.0505,2.1941
0.21692,1.0227,1.2281,1.4007,2.0534,2.1958
0.21792,1.0249,1.2309,1.4039,2.0563,2.1976
0.21892,1.027,1.2337,1.4071,2.0591,2.1993
0.21992,1.0292,1.2365,1.4103,2.062,2.201
0.22092,1.0313,1.2392,1.4134,2.0648,2.2027
0.22192,1.0335,1.2419,1.4165,2.0676,2.2043
0.22292,1.0356,1.2446,1.4196,2.0703,2.2059
0.22392,1.0377,1.2473,1.4227,2.073,2.2075
0.22492,1.0397,1.25,1.4257,2.0757,2.2091
0.22592,1.0418,1.2526,1.4288,2.0784,2.2107
0.22692,1.0439,1.2553,1.4318,2.081,2.2122
0.22792,1.0459,1.2579,1.4348,2.0836,2.2138
0.22892,1.0479,1.2605,1.4378,2.0862,2.2153
0.22992,1.0499,1.2631,1.4407,2.0887,2.2167
0.23092,1.0519,1.2657,1.4436,2.0913,2.2182
0.23192,1.0539,1.2682,1.4466,2.0938,2.2196
0.23292,1.0558,1.2707,1.4495,2.0962,2.2211
0.23392,1.0578,1.2733,1.4523,2.0987,2.2225
0.23492,1.0597,1.2758,1.4552,2.1011,2.2239
0.23592,1.0616,1.2782,1.4581,2.1035,2.2252
0.23692,1.0636,1.2807,1.4609,2.1058,2.2266
0.23792,1.0654,1.2832,1.4637,2.1082,2.2279
0.23892,1.0673,1.2856,1.4665,2.1105,2.2292
0.23992,1.0692,1.288,1.4692,2.1128,2.2305
0.24092,1.071,1.2904,1.472,2.115,2.2318
0.24192,1.0729,1.2928,1.4747,2.1173,2.2331
0.24292,1.0747,1.2952,1.4774,2.1195,2.2343
0.24392,1.0765,1.2975,1.4801,2.1217,2.2355
0.24492,1.0783,1.2999,1.4828,2.1238,2.2367
0.24592,1.0801,1.3022,1.4855,2.126,2.2379
0.24692,1.0818,1.3045,1.4881,2.1281,2.2391
0.24792,1.0836,1.3068,1.4908,2.1302,2.2402
0.24892,1.0853,1.3091,1.4934,2.1323,2.2414
0.24992,1.0871,1.3114,1.496,2.1343,2.2425
0.25093,1.0888,1.3136,1.4985,2.1363,2.2436
0.25193,1.0905,1.3158,1.5011,2.1383,2.2447
0.25293,1.0922,1.3181,1.5036,2.1403,2.2458
0.25393,1.0938,1.3203,1.5061,2.1422,2.2468
0.25493,1.0955,1.3224,1.5087,2.1442,2.2478
0.25593,1.0971,1.3246,1.5111,2.1461,2.2489
0.25693,1.0988,1.3268,1.5136,2.148,2.2499
0.25793,1.1004,1.3289,1.5161,2.1498,2.2509
0.25893,1.102,1.331,1.5185,2.1517,2.2519
0.25993,1.1036,1.3332,1.5209,2.1535,2.2528
0.26093,1.1052,1.3353,1.5233,2.1553,2.2538
0.26193,1.1068,1.3373,1.5257,2.1571,2.2547
0.26293,1.1083,1.3394,1.5281,2.1588,2.2556
0.26393,1.1099,1.3415,1.5305,2.1605,2.2565
0.26493,1.1114,1.3435,1.5328,2.1622,2.2574
0.26593,1.1129,1.3455,1.5351,2.1639,2.2583
0.26693,1.1145,1.3475,1.5374,2.1656,2.2591
0.26793,1.116,1.3495,1.5397,2.1673,2.26
0.26893,1.1174,1.3515,1.542,2.1689,2.2608
0.26993,1.1189,1.3535,1.5442,2.1705,2.2616
0.27093,1.1204,1.3555,1.5465,2.1721,2.2624
0.27193,1.1218,1.3574,1.5487,2.1736,2.2632
0.27293,1.1233,1.3593,1.5509,2.1752,2.264
0.27393,1.1247,1.3612,1.5531,2.1767,2.2647
0.27493,1.1261,1.3631,1.5553,2.1782,2.2655
0.27593,1.1275,1.365,1.5575,2.1797,2.2662
0.27693,1.1289,1.3669,1.5596,2.1812,2.2669
0.27793,1.1303,1.3688,1.5618,2.1826,2.2676
0.27893,1.1317,1.3706,1.5639,2.1841,2.2683
0.27993,1.133,1.3724,1.566,2.1855,2.269
0.28093,1.1344,1.3743,1.5681,2.1869,2.2697
0.28193,1.1357,1.3761,1.5702,2.1883,2.2703
0.28293,1.137,1.3779,1.5722,2.1896,2.271
0.28393,1.1384,1.3797,1.5743,2.191,2.2716
0.28493,1.1397,1.3814,1.5763,2.1923,2.2722
0.28593,1.1409,1.3832,1.5783,2.1936,2.2728
0.28693,1.1422,1.3849,1.5803,2.1949,2.2734
0.28793,1.1435,1.3867,1.5823,2.1961,2.274
0.28893,1.1448,1.3884,1.5843,2.1974,2.2746
0.28993,1.146,1.3901,1.5862,2.1986,2.2751
0.29093,1.1472,1.3918,1.5882,2.1998,2.2757
0.29193,1.1485,1.3934,1.5901,2.201,2.2762
0.29293,1.1497,1.3951,1.592,2.2022,2.2767
0.29393,1.1509,1.3968,1.5939,2.2034,2.2772
0.29493,1.1521,1.3984,1.5958,2.2045,2.2777
0.29593,1.1533,1.4,1.5977,2.2056,2.2782
0.29693,1.1544,1.4017,1.5996,2.2067,2.2787
0.29793,1.1556,1.4033,1.6014,2.2078,2.2792
0.29893,1.1568,1.4049,1.6032,2.2089,2.2796
0.29993,1.1579,1.4064,1.6051,2.21,2.28
0.30093,1.159,1.408,1.6069,2.211,2.2805
0.30193,1.1602,1.4096,1.6087,2.212,2.2809
0.30293,1.1613,1.4111,1.6104,2.2131,2.2813
0.30393,1.1624,1.4126,1.6122,2.2141,2.2817
0.30493,1.1635,1.4142,1.614,2.215,2.2821
0.30593,1.1646,1.4157,1.6157,2.216,2.2824
0.30693,1.1656,1.4172,1.6174,2.217,2.2828
0.30793,1.1667,1.4187,1.6191,2.2179,2.2832
0.30893,1.1677,1.4201,1.6208,2.2188,2.2835
0.30993,1.1688,1.4216,1.6225,2.2197,2.2838
0.31093,1.1698,1.423,1.6242,2.2206,2.2842
0.31193,1.1708,1.4245,1.6259,2.2215,2.2845
0.31293,1.1719,1.4259,1.6275,2.2223,2.2848
0.31393,1.1729,1.4273,1.6291,2.2232,2.2851
0.31493,1.1739,1.4287,1.6308,2.224,2.2853
0.31593,1.1749,1.4301,1.6324,2.2248,2.2856
0.31693,1.1758,1.4315,1.634,2.2256,2.2859
0.31793,1.1768,1.4329,1.6355,2.2264,2.2861
0.31893,1.1778,1.4343,1.6371,2.2272,2.2864
0.31993,1.1787,1.4356,1.6387,2.2279,2.2866
0.32093,1.1796,1.437,1.6402,2.2287,2.2868
0.32193,1.1806,1.4383,1.6418,2.2294,2.287
0.32293,1.1815,1.4396,1.6433,2.2301,2.2872
0.32393,1.1824,1.4409,1.6448,2.2308,2.2874
0.32493,1.1833,1.4422,1.6463,2.2315,2.2876
0.32593,1.1842,1.4435,1.6478,2.2322,2.2878
0.32693,1.1851,1.4448,1.6493,2.2328,2.2879
0.32793,1.186,1.446,1.6507,2.2335,2.2881
0.32893,1.1868,1.4473,1.6522,2.2341,2.2882
0.32993,1.1877,1.4485,1.6536,2.2347,2.2884
0.33093,1.1885,1.4498,1.655,2.2354,2.2885
0.33193,1.1894,1.451,1.6564,2.2359,2.2886
0.33293,1.1902,1.4522,1.6578,2.2365,2.2887
0.33393,1.191,1.4534,1.6592,2.2371,2.2888
0.33493,1.1919,1.4546,1.6606,2.2377,2.2889
0.33593,1.1927,1.4558,1.662,2.2382,2.289
0.33693,1.1935,1.457,1.6633,2.2387,2.2891
0.33793,1.1943,1.4581,1.6647,2.2392,2.2892
0.33893,1.195,1.4593,1.666,2.2397,2.2892
0.33993,1.1958,1.4604,1.6674,2.2402,2.2893
0.34093,1.1966,1.4616,1.6687,2.2407,2.2893
0.34193,1.1973,1.4627,1.67,2.2412,2.2893
0.34293,1.1981,1.4638,1.6713,2.2416,2.2894
0.34393,1.1988,1.4649,1.6725,2.2421,2.2894
0.34493,1.1996,1.466,1.6738,2.2425,2.2894
0.34593,1.2003,1.4671,1.6751,2.2429,2.2894
0.34693,1.201,1.4682,1.6763,2.2434,2.2894
0.34793,1.2017,1.4692,1.6775,2.2438,2.2894
0.34893,1.2024,1.4703,1.6788,2.2441,2.2893
0.34993,1.2031,1.4713,1.68,2.2445,2.2893
0.35094,1.2038,1.4724,1.6812,2.2449,2.2893
0.35194,1.2045,1.4734,1.6824,2.2452,2.2892
0.35294,1.2051,1.4744,1.6836,2.2456,2.2892
0.35394,1.2058,1.4754,1.6847,2.2459,2.2891
0.35494,1.2064,1.4764,1.6859,2.2462,2.289
0.35594,1.2071,1.4774,1.687,2.2465,2.289
0.35694,1.2077,1.4784,1.6882,2.2468,2.2889
0.35794,1.2084,1.4794,1.6893,2.2471,2.2888
0.35894,1.209,1.4803,1.6904,2.2474,2.2887
0.35994,1.2096,1.4813,1.6915,2.2476,2.2886
0.36094,1.2102,1.4822,1.6926,2.2479,2.2884
0.36194,1.2108,1.4832,1.6937,2.2481,2.2883
0.36294,1.2114,1.4841,1.6948,2.2484,2.2882
0.36394,1.212,1.485,1.6959,2.2486,2.2881
0.36494,1.2126,1.4859,1.6969,2.2488,2.2879
0.36594,1.2131,1.4868,1.698,2.249,2.2878
0.36694,1.2137,1.4877,1.699,2.2492,2.2876
0.36794,1.2143,1.4886,1.7001,2.2494,2.2874
0.36894,1.2148,1.4895,1.7011,2.2495,2.2873
0.36994,1.2154,1.4904,1.7021,2.2497,2.2871
0.37094,1.2159,1.4912,1.7031,2.2499,2.2869
0.37194,1.2164,1.4921,1.7041,2.25,2.2867
0.37294,1.2169,1.4929,1.7051,2.2501,2.2865
0.37394,1.2175,1.4937,1.706,2.2502,2.2863
0.37494,1.218,1.4946,1.707,2.2504,2.2861
0.37594,1.2185,1.4954,1.708,2.2505,2.2858
0.37694,1.219,1.4962,1.7089,2.2505,2.2856
0.37794,1.2195,1.497,1.7098,2.2506,2.2854
0.37894,1.2199,1.4978,1.7108,2.2507,2.2851
0.37994,1.2204,1.4986,1.7117,2.2508,2.2849
0.38094,1.2209,1.4993,1.7126,2.2508,2.2846
0.38194,1.2213,1.5001,1.7135,2.2509,2.2844
0.38294,1.2218,1.5009,1.7144,2.2509,2.2841
0.38394,1.2222,1.5016,1.7152,2.2509,2.2838
0.38494,1.2227,1.5024,1.7161,2.2509,2.2836
0.38594,1.2231,1.5031,1.717,2.251,2.2833
0.38694,1.2235,1.5038,1.7178,2.251,2.283
0.38794,1.224,1.5046,1.7187,2.2509,2.2827
0.38894,1.2244,1.5053,1.7195,2.2509,2.2824
0.38994,1.2248,1.506,1.7203,2.2509,2.2821
0.39094,1.2252,1.5067,1.7211,2.2509,2.2817
0.39194,1.2256,1.5074,1.722,2.2508,2.2814
0.39294,1.226,1.508,1.7228,2.2508,2.2811
0.39394,1.2264,1.5087,1.7235,2.2507,2.2807
0.39494,1.2267,1.5094,1.7243,2.2506,2.2804
0.39594,1.2271,1.51,1.7251,2.2506,2.2801
0.39694,1.2275,1.5107,1.7259,2.2505,2.2797
0.39794,1.2278,1.5113,1.7266,2.2504,2.2793
0.39894,1.2282,1.512,1.7274,2.2503,2.279
0.39994,1.2285,1.5126,1.7281,2.2502,2.2786
0.40094,1.2289,1.5132,1.7288,2.2501,2.2782
0.40194,1.2292,1.5138,1.7296,2.2499,2.2778
0.40294,1.2295,1.5144,1.7303,2.2498,2.2775
0.40394,1.2298,1.515,1.731,2.2497,2.2771
0.40494,1.2302,1.5156,1.7317,2.2495,2.2767
0.40594,1.2305,1.5162,1.7324,2.2493,2.2763
0.40694,1.2308,1.5168,1.7331,2.2492,2.2759
0.40794,1.2311,1.5174,1.7337,2.249,2.2754
0.40894,1.2314,1.5179,1.7344,2.2488,2.275
0.40994,1.2317,1.5185,1.7351,2.2486,2.2746
0.41094,1.2319,1.519,1.7357,2.2484,2.2742
0.41194,1.2322,1.5196,1.7364,2.2482,2.2737
0.41294,1.2325,1.5201,1.737,2.248,2.2733
0.41394,1.2327,1.5207,1.7376,2.2478,2.2728
0.41494,1.233,1.5212,1.7382,2.2476,2.2724
0.41594,1.2333,1.5217,1.7388,2.2474,2.2719
0.41694,1.2335,1.5222,1.7394,2.2471,2.2714
0.41794,1.2338,1.5227,1.74,2.2469,2.271
0.41894,1.234,1.5232,1.7406,2.2466,2.2705
0.41994,1.2342,1.5237,1.7412,2.2464,2.27
0.42094,1.2344,1.5242,1.7418,2.2461,2.2695
0.42194,1.2347,1.5246,1.7424,2.2458,2.269
0.42294,1.2349,1.5251,1.7429,2.2455,2.2686
0.42394,1.2351,1.5256,1.7435,2.2452,2.2681
0.42494,1.2353,1.526,1.744,2.2449,2.2675
0.42594,1.2355,1.5265,1.7445,2.2446,2.267
0.42694,1.2357,1.5269,1.7451,2.2443,2.2665
0.42794,1.2359,1.5274,1.7456,2.244,2.266
0.42894,1.2361,1.5278,1.7461,2.2437,2.2655
0.42994,1.2362,1.5282,1.7466,2.2434,2.265
0.43094,1.2364,1.5286,1.7471,2.243,2.2644
0.43194,1.2366,1.529,1.7476,2.2427,2.2639
0.43294,1.2367,1.5295,1.7481,2.2423,2.2633
0.43394,1.2369,1.5298,1.7486,2.242,2.2628
0.43494,1.2371,1.5302,1.749,2.2416,2.2622
0.43594,1.2372,1.5306,1.7495,2.2412,2.2617
0.43694,1.2373,1.531,1.75,2.2409,2.2611
0.43794,1.2375,1.5314,1.7504,2.2405,2.2606
0.43894,1.2376,1.5318,1.7508,2.2401,2.26
0.43994,1.2377,1.5321,1.7513,2.2397,2.2594
0.44094,1.2379,1.5325,1.7517,2.2393,2.2588
0.44194,1.238,1.5328,1.7521,2.2389,2.2582
0.44294,1.2381,1.5332,1.7526,2.2385,2.2577
0.44394,1.2382,1.5335,1.753,2.2381,2.2571
0.44494,1.2383,1.5338,1.7534,2.2377,2.2565
0.44594,1.2384,1.5342,1.7538,2.2372,2.2559
0.44694,1.2385,1.5345,1.7541,2.2368,2.2553
0.44794,1.2386,1.5348,1.7545,2.2364,2.2546
0.44894,1.2387,1.5351,1.7549,2.2359,2.254
0.44994,1.2388,1.5354,1.7553,2.2355,2.2534
0.45095,1.2388,1.5357,1.7556,2.235,2.2528
0.45195,1.2389,1.536,1.756,2.2345,2.2522
0.45295,1.239,1.5363,1.7563,2.2341,2.2515
0.45395,1.239,1.5366,1.7567,2.2336,2.2509
0.45495,1.2391,1.5368,1.757,2.2331,2.2503
0.45595,1.2392,1.5371,1.7574,2.2326,2.2496
0.45695,1.2392,1.5374,1.7577,2.2321,2.249
0.45795,1.2393,1.5376,1.758,2.2316,2.2483
0.45895,1.2393,1.5379,1.7583,2.2311,2.2477
0.45995,1.2393,1.5381,1.7586,2.2306,2.247
0.46095,1.2394,1.5384,1.7589,2.2301,2.2463
0.46195,1.2394,1.5386,1.7592,2.2296,2.2457
0.46295,1.2394,1.5388,1.7595,2.2291,2.245
0.46395,1.2394,1.5391,1.7598,2.2285,2.2443
0.46495,1.2394,1.5393,1.76,2.228,2.2436
0.46595,1.2395,1.5395,1.7603,2.2275,2.243
0.46695,1.2395,1.5397,1.7606,2.2269,2.2423
0.46795,1.2395,1.5399,1.7608,2.2264,2.2416
0.46895,1.2395,1.5401,1.7611,2.2258,2.2409
0.46995,1.2395,1.5403,1.7613,2.2253,2.2402
0.47095,1.2394,1.5405,1.7616,2.2247,2.2395
0.47195,1.2394,1.5407,1.7618,2.2241,2.2388
0.47295,1.2394,1.5409,1.762,2.2236,2.2381
0.47395,1.2394,1.541,1.7622,2.223,2.2374
0.47495,1.2394,1.5412,1.7625,2.2224,2.2367
0.47595,1.2393,1.5414,1.7627,2.2218,2.2359
0.47695,1.2393,1.5415,1.7629,2.2212,2.2352
0.47795,1.2393,1.5417,1.7631,2.2206,2.2345
0.47895,1.2392,1.5418,1.7633,2.22,2.2338
0.47995,1.2392,1.542,1.7635,2.2194,2.233
0.48095,1.2391,1.5421,1.7636,2.2188,2.2323
0.48195,1.2391,1.5422,1.7638,2.2182,2.2315
0.48295,1.239,1.5424,1.764,2.2176,2.2308
0.48395,1.2389,1.5425,1.7641,2.2169,2.2301
0.48495,1.2389,1.5426,1.7643,2.2163,2.2293
0.48595,1.2388,1.5427,1.7645,2.2157,2.2285
0.48695,1.2387,1.5428,1.7646,2.215,2.2278
0.48795,1.2387,1.5429,1.7647,2.2144,2.227
0.48895,1.2386,1.543,1.7649,2.2137,2.2263
0.48995,1.2385,1.5431,1.765,2.2131,2.2255
0.49095,1.2384,1.5432,1.7651,2.2124,2.2247
0.49195,1.2383,1.5433,1.7653,2.2118,2.224
0.49295,1.2382,1.5434,1.7654,2.2111,2.2232
0.49395,1.2381,1.5435,1.7655,2.2104,2.2224
0.49495,1.238,1.5435,1.7656,2.2098,2.2216
0.49595,1.2379,1.5436,1.7657,2.2091,2.2208
0.49695,1.2378,1.5437,1.7658,2.2084,2.22
0.49795,1.2377,1.5437,1.7659,2.2077,2.2192
0.49895,1.2376,1.5438,1.766,2.207,2.2185
0.49995,1.2374,1.5438,1.766,2.2063,2.2177
0.50095,1.2373,1.5439,1.7661,2.2056,2.2169
0.50195,1.2372,1.5439,1.7662,2.2049,2.216
0.50295,1.2371,1.5439,1.7663,2.2042,2.2152
0.50395,1.2369,1.544,1.7663,2.2035,2.2144
0.50495,1.2368,1.544,1.7664,2.2028,2.2136
0.50595,1.2366,1.544,1.7664,2.2021,2.2128
0.50695,1.2365,1.544,1.7665,2.2014,2.212
0.50795,1.2364,1.5441,1.7665,2.2006,2.2112
0.50895,1.2362,1.5441,1.7665,2.1999,2.2103
0.50995,1.236,1.5441,1.7666,2.1992,2.2095
0.51095,1.2359,1.5441,1.7666,2.1984,2.2087
0.51195,1.2357,1.5441,1.7666,2.1977,2.2078
0.51295,1.2356,1.5441,1.7666,2.197,2.207
0.51395,1.2354,1.5441,1.7666,2.1962,2.2062
0.51495,1.2352,1.544,1.7666,2.1955,2.2053
0.51595,1.2351,1.544,1.7666,2.1947,2.2045
0.51695,1.2349,1.544,1.7666,2.1939,2.2036
0.51795,1.2347,1.544,1.7666,2.1932,2.2028
0.51895,1.2345,1.5439,1.7666,2.1924,2.2019
0.51995,1.2343,1.5439,1.7666,2.1917,2.2011
0.52095,1.2341,1.5439,1.7666,2.1909,2.2002
0.52195,1.2339,1.5438,1.7666,2.1901,2.1993
0.52295,1.2337,1.5438,1.7665,2.1893,2.1985
0.52395,1.2335,1.5437,1.7665,2.1885,2.1976
0.52495,1.2333,1.5437,1.7664,2.1878,2.1967
0.52595,1.2331,1.5436,1.7664,2.187,2.1959
0.52695,1.2329,1.5436,1.7663,2.1862,2.195
0.52795,1.2327,1.5435,1.7663,2.1854,2.1941
0.52895,1.2325,1.5434,1.7662,2.1846,2.1932
0.52995,1.2323,1.5433,1.7662,2.1838,2.1924
0.53095,1.2321,1.5433,1.7661,2.183,2.1915
0.53195,1.2318,1.5432,1.766,2.1822,2.1906
0.53295,1.2316,1.5431,1.766,2.1814,2.1897
0.53395,1.2314,1.543,1.7659,2.1805,2.1888
0.53495,1.2312,1.5429,1.7658,2.1797,2.1879
0.53595,1.2309,1.5428,1.7657,2.1789,2.187
0.53695,1.2307,1.5427,1.7656,2.1781,2.1861
0.53795,1.2304,1.5426,1.7655,2.1773,2.1852
0.53895,1.2302,1.5425,1.7654,2.1764,2.1843
0.53995,1.23,1.5424,1.7653,2.1756,2.1834
0.54095,1.2297,1.5423,1.7652,2.1748,2.1825
0.54195,1.2295,1.5422,1.7651,2.1739,2.1816
0.54295,1.2292,1.542,1.765,2.1731,2.1807
0.54395,1.229,1.5419,1.7649,2.1722,2.1798
0.54495,1.2287,1.5418,1.7647,2.1714,2.1788
0.54595,1.2284,1.5416,1.7646,2.1705,2.1779
0.54695,1.2282,1.5415,1.7645,2.1697,2.177
0.54795,1.2279,1.5414,1.7643,2.1688,2.1761
0.54895,1.2276,1.5412,1.7642,2.168,2.1751
0.54995,1.2274,1.5411,1.764,2.1671,2.1742
0.55096,1.2271,1.5409,1.7639,2.1662,2.1733
0.55196,1.2268,1.5408,1.7637,2.1654,2.1724
0.55296,1.2265,1.5406,1.7636,2.1645,2.1714
0.55396,1.2262,1.5405,1.7634,2.1636,2.1705
0.55496,1.226,1.5403,1.7633,2.1627,2.1695
0.55596,1.2257,1.5401,1.7631,2.1619,2.1686
0.55696,1.2254,1.5399,1.7629,2.161,2.1677
0.55796,1.2251,1.5398,1.7627,2.1601,2.1667
0.55896,1.2248,1.5396,1.7626,2.1592,2.1658
0.55996,1.2245,1.5394,1.7624,2.1583,2.1648
0.56096,1.2242,1.5392,1.7622,2.1574,2.1639
0.56196,1.2239,1.539,1.762,2.1565,2.1629
0.56296,1.2236,1.5389,1.7618,2.1556,2.162
0.56396,1.2233,1.5387,1.7616,2.1547,2.161
0.56496,1.223,1.5385,1.7614,2.1538,2.16
0.56596,1.2227,1.5383,1.7612,2.1529,2.1591
0.56696,1.2223,1.5381,1.761,2.152,2.1581
0.56796,1.222,1.5379,1.7608,2.1511,2.1572
0.56896,1.2217,1.5376,1.7605,2.1502,2.1562
0.56996,1.2214,1.5374,1.7603,2.1493,2.1552
0.57096,1.2211,1.5372,1.7601,2.1484,2.1542
0.57196,1.2207,1.537,1.7599,2.1475,2.1533
0.57296,1.2204,1.5368,1.7596,2.1465,2.1523
0.57396,1.2201,1.5366,1.7594,2.1456,2.1513
0.57496,1.2197,1.5363,1.7592,2.1447,2.1503
0.57596,1.2194,1.5361,1.7589,2.1438,2.1494
0.57696,1.2191,1.5359,1.7587,2.1428,2.1484
0.57796,1.2187,1.5356,1.7584,2.1419,2.1474
0.57896,1.2184,1.5354,1.7582,2.141,2.1464
0.57996,1.218,1.5351,1.7579,2.14,2.1454
0.58096,1.2177,1.5349,1.7577,2.1391,2.1444
0.58196,1.2173,1.5346,1.7574,2.1381,2.1434
0.58296,1.217,1.5344,1.7571,2.1372,2.1425
0.58396,1.2166,1.5341,1.7569,2.1363,2.1415
0.58496,1.2163,1.5339,1.7566,2.1353,2.1405
0.58596,1.2159,1.5336,1.7563,2.1344,2.1395
0.58696,1.2156,1.5334,1.756,2.1334,2.1385
0.58796,1.2152,1.5331,1.7558,2.1325,2.1375
0.58896,1.2148,1.5328,1.7555,2.1315,2.1365
0.58996,1.2145,1.5326,1.7552,2.1305,2.1355
0.59096,1.2141,1.5323,1.7549,2.1296,2.1345
0.59196,1.2137,1.532,1.7546,2.1286,2.1334
0.59296,1.2134,1.5317,1.7543,2.1277,2.1324
0.59396,1.213,1.5314,1.754,2.1267,2.1314
0.59496,1.2126,1.5312,1.7537,2.1257,2.1304
0.59596,1.2122,1.5309,1.7534,2.1248,2.1294
0.59696,1.2119,1.5306,1.7531,2.1238,2.1284
0.59796,1.2115,1.5303,1.7528,2.1228,2.1274
0.59896,1.2111,1.53,1.7524,2.1218,2.1264
0.59996,1.2107,1.5297,1.7521,2.1209,2.1253
0.60096,1.2103,1.5294,1.7518,2.1199,2.1243
0.60196,1.2099,1.5291,1.7515,2.1189,2.1233
0.60296,1.2095,1.5288,1.7511,2.1179,2.1223
0.60396,1.2091,1.5285,1.7508,2.1169,2.1212
0.60496,1.2087,1.5282,1.7505,2.1159,2.1202
0.60596,1.2084,1.5278,1.7501,2.1149,2.1192
0.60696,1.208,1.5275,1.7498,2.114,2.1182
0.60796,1.2076,1.5272,1.7494,2.113,2.1171
0.60896,1.2071,1.5269,1.7491,2.112,2.1161
0.60996,1.2067,1.5266,1.7488,2.111,2.1151
0.61096,1.2063,1.5262,1.7484,2.11,2.114
0.61196,1.2059,1.5259,1.748,2.109,2.113
0.61296,1.2055,1.5256,1.7477,2.108,2.1119
0.61396,1.2051,1.5252,1.7473,2.107,2.1109
0.61496,1.2047,1.5249,1.747,2.106,2.1099
0.61596,1.2043,1.5246,1.7466,2.105,2.1088
0.61696,1.2039,1.5242,1.7462,2.104,2.1078
0.61796,1.2034,1.5239,1.7458,2.1029,2.1067
0.61896,1.203,1.5235,1.7455,2.1019,2.1057
0.61996,1.2026,1.5232,1.7451,2.1009,2.1046
0.62096,1.2022,1.5228,1.7447,2.0999,2.1036
0.62196,1.2018,1.5225,1.7443,2.0989,2.1025
0.62296,1.2013,1.5221,1.7439,2.0979,2.1015
0.62396,1.2009,1.5218,1.7436,2.0969,2.1004
0.62496,1.2005,1.5214,1.7432,2.0958,2.0994
0.62596,1.2,1.521,1.7428,2.0948,2.0983
0.62696,1.1996,1.5207,1.7424,2.0938,2.0973
0.62796,1.1992,1.5203,1.742,2.0928,2.0962
0.62896,1.1987,1.5199,1.7416,2.0917,2.0952
0.62996,1.1983,1.5196,1.7412,2.0907,2.0941
0.63096,1.1979,1.5192,1.7408,2.0897,2.093
0.63196,1.1974,1.5188,1.7403,2.0886,2.092
0.63296,1.197,1.5184,1.7399,2.0876,2.0909
0.63396,1.1965,1.518,1.7395,2.0866,2.0898
0.63496,1.1961,1.5177,1.7391,2.0855,2.0888
0.63596,1.1956,1.5173,1.7387,2.0845,2.0877
0.63696,1.1952,1.5169,1.7383,2.0835,2.0866
0.63796,1.1947,1.5165,1.7378,2.0824,2.0856
0.63896,1.1943,1.5161,1.7374,2.0814,2.0845
0.63996,1.1938,1.5157,1.737,2.0804,2.0834
0.64096,1.1934,1.5153,1.7365,2.0793,2.0824
0.64196,1.1929,1.5149,1.7361,2.0783,2.0813
0.64296,1.1924,1.5145,1.7357,2.0772,2.0802
0.64396,1.192,1.5141,1.7352,2.0762,2.0791
0.64496,1.1915,1.5137,1.7348,2.0751,2.0781
0.64596,1.1911,1.5133,1.7343,2.0741,2.077
0.64696,1.1906,1.5129,1.7339,2.073,2.0759
0.64796,1.1901,1.5125,1.7334,2.072,2.0748
0.64896,1.1897,1.5121,1.733,2.0709,2.0738
0.64996,1.1892,1.5117,1.7325,2.0699,2.0727
0.65097,1.1887,1.5112,1.7321,2.0688,2.0716
0.65197,1.1883,1.5108,1.7316,2.0677,2.0705
0.65297,1.1878,1.5104,1.7312,2.0667,2.0694
0.65397,1.1873,1.51,1.7307,2.0656,2.0683
0.65497,1.1868,1.5096,1.7302,2.0646,2.0673
0.65597,1.1864,1.5091,1.7298,2.0635,2.0662
0.65697,1.1859,1.5087,1.7293,2.0624,2.0651
0.65797,1.1854,1.5083,1.7288,2.0614,2.064
0.65897,1.1849,1.5078,1.7283,2.0603,2.0629
0.65997,1.1844,1.5074,1.7279,2.0592,2.0618
0.66097,1.184,1.507,1.7274,2.0582,2.0607
0.66197,1.1835,1.5065,1.7269,2.0571,2.0596
0.66297,1.183,1.5061,1.7264,2.056,2.0585
0.66397,1.1825,1.5057,1.7259,2.055,2.0574
0.66497,1.182,1.5052,1.7255,2.0539,2.0563
0.66597,1.1815,1.5048,1.725,2.0528,2.0553
0.66697,1.181,1.5043,1.7245,2.0518,2.0542
0.66797,1.1805,1.5039,1.724,2.0507,2.0531
0.66897,1.18,1.5034,1.7235,2.0496,2.052
0.66997,1.1795,1.503,1.723,2.0485,2.0509
0.67097,1.1791,1.5025,1.7225,2.0474,2.0498
0.67197,1.1786,1.5021,1.722,2.0464,2.0487
0.67297,1.1781,1.5016,1.7215,2.0453,2.0476
0.67397,1.1776,1.5011,1.721,2.0442,2.0465
0.67497,1.1771,1.5007,1.7205,2.0431,2.0454
0.67597,1.1766,1.5002,1.7199,2.042,2.0443
0.67697,1.1761,1.4997,1.7194,2.041,2.0431
0.67797,1.1755,1.4993,1.7189,2.0399,2.042
0.67897,1.175,1.4988,1.7184,2.0388,2.0409
0.67997,1.1745,1.4983,1.7179,2.0377,2.0398
0.68097,1.174,1.4979,1.7174,2.0366,2.0387
0.68197,1.1735,1.4974,1.7168,2.0355,2.0376
0.68297,1.173,1.4969,1.7163,2.0344,2.0365
0.68397,1.1725,1.4964,1.7158,2.0333,2.0354
0.68497,1.172,1.496,1.7153,2.0323,2.0343
0.68597,1.1715,1.4955,1.7147,2.0312,2.0332
0.68697,1.171,1.495,1.7142,2.0301,2.0321
0.68797,1.1704,1.4945,1.7137,2.029,2.031
0.68897,1.1699,1.494,1.7131,2.0279,2.0298
0.68997,1.1694,1.4935,1.7126,2.0268,2.0287
0.69097,1.1689,1.4931,1.712,2.0257,2.0276
0.69197,1.1684,1.4926,1.7115,2.0246,2.0265
0.69297,1.1678,1.4921,1.711,2.0235,2.0254
0.69397,1.1673,1.4916,1.7104,2.0224,2.0243
0.69497,1.1668,1.4911,1.7099,2.0213,2.0231
0.69597,1.1663,1.4906,1.7093,2.0202,2.022
0.69697,1.1658,1.4901,1.7088,2.0191,2.0209
0.69797,1.1652,1.4896,1.7082,2.018,2.0198
0.69897,1.1647,1.4891,1.7076,2.0169,2.0187
0.69997,1.1642,1.4886,1.7071,2.0158,2.0176
0.70097,1.1636,1.4881,1.7065,2.0147,2.0164
0.70197,1.1631,1.4876,1.706,2.0136,2.0153
0.70297,1.1626,1.4871,1.7054,2.0125,2.0142
0.70397,1.1621,1.4866,1.7048,2.0114,2.0131
0.70497,1.1615,1.4861,1.7043,2.0103,2.0119
0.70597,1.161,1.4856,1.7037,2.0092,2.0108
0.70697,1.1605,1.485,1.7031,2.008,2.0097
0.70797,1.1599,1.4845,1.7026,2.0069,2.0086
0.70897,1.1594,1.484,1.702,2.0058,2.0075
0.70997,1.1588,1.4835,1.7014,2.0047,2.0063
0.71097,1.1583,1.483,1.7009,2.0036,2.0052
0.71197,1.1578,1.4825,1.7003,2.0025,2.0041
0.71297,1.1572,1.4819,1.6997,2.0014,2.0029
0.71397,1.1567,1.4814,1.6991,2.0003,2.0018
0.71497,1.1561,1.4809,1.6985,1.9992,2.0007
0.71597,1.1556,1.4804,1.698,1.998,1.9996
0.71697,1.1551,1.4798,1.6974,1.9969,1.9984
0.71797,1.1545,1.4793,1.6968,1.9958,1.9973
0.71897,1.154,1.4788,1.6962,1.9947,1.9962
0.71997,1.1534,1.4782,1.6956,1.9936,1.9951
0.72097,1.1529,1.4777,1.695,1.9925,1.9939
0.72197,1.1523,1.4772,1.6944,1.9913,1.9928
0.72297,1.1518,1.4766,1.6938,1.9902,1.9917
0.72397,1.1512,1.4761,1.6932,1.9891,1.9905
0.72497,1.1507,1.4756,1.6926,1.988,1.9894
0.72597,1.1501,1.475,1.692,1.9869,1.9883
0.72697,1.1496,1.4745,1.6914,1.9858,1.9871
0.72797,1.149,1.4739,1.6908,1.9846,1.986
0.72897,1.1485,1.4734,1.6902,1.9835,1.9849
0.72997,1.1479,1.4729,1.6896,1.9824,1.9837
0.73097,1.1474,1.4723,1.689,1.9813,1.9826
0.73197,1.1468,1.4718,1.6884,1.9801,1.9815
0.73297,1.1462,1.4712,1.6878,1.979,1.9803
0.73397,1.1457,1.4707,1.6872,1.9779,1.9792
0.73497,1.1451,1.4701,1.6866,1.9768,1.9781
0.73597,1.1446,1.4696,1.6859,1.9757,1.9769
0.73697,1.144,1.469,1.6853,1.9745,1.9758
0.73797,1.1434,1.4685,1.6847,1.9734,1.9746
0.73897,1.1429,1.4679,1.6841,1.9723,1.9735
0.73997,1.1423,1.4674,1.6835,1.9711,1.9724
0.74097,1.1418,1.4668,1.6829,1.97,1.9712
0.74197,1.1412,1.4662,1.6822,1.9689,1.9701
0.74297,1.1406,1.4657,1.6816,1.9678,1.969
0.74397,1.1401,1.4651,1.681,1.9666,1.9678
0.74497,1.1395,1.4646,1.6804,1.9655,1.9667
0.74597,1.1389,1.464,1.6797,1.9644,1.9655
0.74697,1.1384,1.4634,1.6791,1.9633,1.9644
0.74797,1.1378,1.4629,1.6785,1.9621,1.9633
0.74897,1.1372,1.4623,1.6778,1.961,1.9621
0.74997,1.1367,1.4617,1.6772,1.9599,1.961
0.75098,1.1361,1.4612,1.6766,1.9587,1.9598
0.75198,1.1355,1.4606,1.6759,1.9576,1.9587
0.75298,1.135,1.46,1.6753,1.9565,1.9576
0.75398,1.1344,1.4594,1.6747,1.9553,1.9564
0.75498,1.1338,1.4589,1.674,1.9542,1.9553
0.75598,1.1332,1.4583,1.6734,1.9531,1.9541
0.75698,1.1327,1.4577,1.6727,1.9519,1.953
0.75798,1.1321,1.4571,1.6721,1.9508,1.9518
0.75898,1.1315,1.4566,1.6714,1.9497,1.9507
0.75998,1.1309,1.456,1.6708,1.9485,1.9496
0.76098,1.1304,1.4554,1.6701,1.9474,1.9484
0.76198,1.1298,1.4548,1.6695,1.9463,1.9473
0.76298,1.1292,1.4542,1.6688,1.9451,1.9461
0.76398,1.1286,1.4537,1.6682,1.944,1.945
0.76498,1.1281,1.4531,1.6675,1.9429,1.9438
0.76598,1.1275,1.4525,1.6669,1.9417,1.9427
0.76698,1.1269,1.4519,1.6662,1.9406,1.9415
0.76798,1.1263,1.4513,1.6656,1.9395,1.9404
0.76898,1.1257,1.4507,1.6649,1.9383,1.9393
0.76998,1.1252,1.4501,1.6643,1.9372,1.9381
0.77098,1.1246,1.4496,1.6636,1.9361,1.937
0.77198,1.124,1.449,1.6629,1.9349,1.9358
0.77298,1.1234,1.4484,1.6623,1.9338,1.9347
0.77398,1.1228,1.4478,1.6616,1.9326,1.9335
0.77498,1.1222,1.4472,1.6609,1.9315,1.9324
0.77598,1.1217,1.4466,1.6603,1.9304,1.9312
0.77698,1.1211,1.446,1.6596,1.9292,1.9301
0.77798,1.1205,1.4454,1.6589,1.9281,1.9289
0.77898,1.1199,1.4448,1.6583,1.927,1.9278
0.77998,1.1193,1.4442,1.6576,1.9258,1.9267
0.78098,1.1187,1.4436,1.6569,1.9247,1.9255
0.78198,1.1181,1.443,1.6563,1.9235,1.9244
0.78298,1.1175,1.4424,1.6556,1.9224,1.9232
0.78398,1.117,1.4418,1.6549,1.9213,1.9221
0.78498,1.1164,1.4412,1.6542,1.9201,1.9209
0.78598,1.1158,1.4406,1.6536,1.919,1.9198
0.78698,1.1152,1.44,1.6529,1.9178,1.9186
0.78798,1.1146,1.4394,1.6522,1.9167,1.9175
0.78898,1.114,1.4388,1.6515,1.9156,1.9163
0.78998,1.1134,1.4382,1.6508,1.9144,1.9152
0.79098,1.1128,1.4376,1.6502,1.9133,1.914
0.79198,1.1122,1.437,1.6495,1.9121,1.9129
0.79298,1.1116,1.4363,1.6488,1.911,1.9117
0.79398,1.111,1.4357,1.6481,1.9099,1.9106
0.79498,1.1105,1.4351,1.6474,1.9087,1.9094
0.79598,1.1099,1.4345,1.6467,1.9076,1.9083
0.79698,1.1093,1.4339,1.6461,1.9064,1.9071
0.79798,1.1087,1.4333,1.6454,1.9053,1.906
0.79898,1.1081,1.4327,1.6447,1.9041,1.9049
0.79998,1.1075,1.4321,1.644,1.903,1.9037
0.80098,1.1069,1.4314,1.6433,1.9019,1.9026
0.80198,1.1063,1.4308,1.6426,1.9007,1.9014
0.80298,1.1057,1.4302,1.6419,1.8996,1.9003
0.80398,1.1051,1.4296,1.6412,1.8984,1.8991
0.80498,1.1045,1.429,1.6405,1.8973,1.898
0.80598,1.1039,1.4283,1.6398,1.8962,1.8968
0.80698,1.1033,1.4277,1.6391,1.895,1.8957
0.80798,1.1027,1.4271,1.6384,1.8939,1.8945
0.80898,1.1021,1.4265,1.6377,1.8927,1.8934
0.80998,1.1015,1.4259,1.637,1.8916,1.8922
0.81098,1.1009,1.4252,1.6363,1.8904,1.8911
0.81198,1.1003,1.4246,1.6356,1.8893,1.8899
0.81298,1.0997,1.424,1.6349,1.8882,1.8888
0.81398,1.0991,1.4234,1.6342,1.887,1.8876
0.81498,1.0985,1.4227,1.6335,1.8859,1.8865
0.81598,1.0979,1.4221,1.6328,1.8847,1.8853
0.81698,1.0973,1.4215,1.6321,1.8836,1.8842
0.81798,1.0967,1.4208,1.6314,1.8824,1.883
0.81898,1.0961,1.4202,1.6307,1.8813,1.8819
0.81998,1.0955,1.4196,1.63,1.8802,1.8807
0.82098,1.0949,1.4189,1.6293,1.879,1.8796
0.82198,1.0943,1.4183,1.6286,1.8779,1.8784
0.82298,1.0937,1.4177,1.6278,1.8767,1.8773
0.82398,1.0931,1.417,1.6271,1.8756,1.8761
0.82498,1.0925,1.4164,1.6264,1.8744,1.875
0.82598,1.0918,1.4158,1.6257,1.8733,1.8739
0.82698,1.0912,1.4151,1.625,1.8722,1.8727
0.82798,1.0906,1.4145,1.6243,1.871,1.8716
0.82898,1.09,1.4139,1.6236,1.8699,1.8704
0.82998,1.0894,1.4132,1.6228,1.8687,1.8693
0.83098,1.0888,1.4126,1.6221,1.8676,1.8681
0.83198,1.0882,1.412,1.6214,1.8664,1.867
0.83298,1.0876,1.4113,1.6207,1.8653,1.8658
0.83398,1.087,1.4107,1.62,1.8642,1.8647
0.83498,1.0864,1.41,1.6192,1.863,1.8635
0.83598,1.0858,1.4094,1.6185,1.8619,1.8624
0.83698,1.0852,1.4088,1.6178,1.8607,1.8612
0.83798,1.0846,1.4081,1.6171,1.8596,1.8601
0.83898,1.0839,1.4075,1.6164,1.8585,1.8589
0.83998,1.0833,1.4068,1.6156,1.8573,1.8578
0.84098,1.0827,1.4062,1.6149,1.8562,1.8566
0.84198,1.0821,1.4055,1.6142,1.855,1.8555
0.84298,1.0815,1.4049,1.6134,1.8539,1.8544
0.84398,1.0809,1.4042,1.6127,1.8527,1.8532
0.84498,1.0803,1.4036,1.612,1.8516,1.8521
0.84598,1.0797,1.4029,1.6113,1.8505,1.8509
0.84698,1.0791,1.4023,1.6105,1.8493,1.8498
0.84798,1.0785,1.4017,1.6098,1.8482,1.8486
0.84898,1.0778,1.401,1.6091,1.847,1.8475
0.84998,1.0772,1.4004,1.6083,1.8459,1.8463
0.85099,1.0766,1.3997,1.6076,1.8448,1.8452
0.85199,1.076,1.3991,1.6069,1.8436,1.844
0.85299,1.0754,1.3984,1.6061,1.8425,1.8429
0.85399,1.0748,1.3977,1.6054,1.8413,1.8417
0.85499,1.0742,1.3971,1.6047,1.8402,1.8406
0.85599,1.0735,1.3964,1.6039,1.839,1.8395
0.85699,1.0729,1.3958,1.6032,1.8379,1.8383
0.85799,1.0723,1.3951,1.6025,1.8368,1.8372
0.85899,1.0717,1.3945,1.6017,1.8356,1.836
0.85999,1.0711,1.3938,1.601,1.8345,1.8349
0.86099,1.0705,1.3932,1.6002,1.8333,1.8337
0.86199,1.0699,1.3925,1.5995,1.8322,1.8326
0.86299,1.0693,1.3919,1.5988,1.8311,1.8315
0.86399,1.0686,1.3912,1.598,1.8299,1.8303
0.86499,1.068,1.3905,1.5973,1.8288,1.8292
0.86599,1.0674,1.3899,1.5965,1.8276,1.828
0.86699,1.0668,1.3892,1.5958,1.8265,1.8269
0.86799,1.0662,1.3886,1.5951,1.8254,1.8257
0.86899,1.0656,1.3879,1.5943,1.8242,1.8246
0.86999,1.0649,1.3872,1.5936,1.8231,1.8235
0.87099,1.0643,1.3866,1.5928,1.822,1.8223
0.87199,1.0637,1.3859,1.5921,1.8208,1.8212
0.87299,1.0631,1.3853,1.5913,1.8197,1.82
0.87399,1.0625,1.3846,1.5906,1.8185,1.8189
0.87499,1.0619,1.3839,1.5898,1.8174,1.8177
0.87599,1.0612,1.3833,1.5891,1.8163,1.8166
0.87699,1.0606,1.3826,1.5883,1.8151,1.8155
0.87799,1.06,1.382,1.5876,1.814,1.8143
0.87899,1.0594,1.3813,1.5868,1.8129,1.8132
0.87999,1.0588,1.3806,1.5861,1.8117,1.812
0.88099,1.0582,1.38,1.5853,1.8106,1.8109
0.88199,1.0575,1.3793,1.5846,1.8094,1.8098
0.88299,1.0569,1.3786,1.5838,1.8083,1.8086
0.88399,1.0563,1.378,1.5831,1.8072,1.8075
0.88499,1.0557,1.3773,1.5823,1.806,1.8064
0.88599,1.0551,1.3766,1.5816,1.8049,1.8052
0.88699,1.0544,1.376,1.5808,1.8038,1.8041
0.88799,1.0538,1.3753,1.5801,1.8026,1.8029
0.88899,1.0532,1.3746,1.5793,1.8015,1.8018
0.88999,1.0526,1.374,1.5786,1.8004,1.8007
0.89099,1.052,1.3733,1.5778,1.7992,1.7995
0.89199,1.0514,1.3726,1.577,1.7981,1.7984
0.89299,1.0507,1.3719,1.5763,1.797,1.7972
0.89399,1.0501,1.3713,1.5755,1.7958,1.7961
0.89499,1.0495,1.3706,1.5748,1.7947,1.795
0.89599,1.0489,1.3699,1.574,1.7936,1.7938
0.89699,1.0483,1.3693,1.5733,1.7924,1.7927
0.89799,1.0476,1.3686,1.5725,1.7913,1.7916
0.89899,1.047,1.3679,1.5717,1.7902,1.7904
0.89999,1.0464,1.3672,1.571,1.789,1.7893
0.90099,1.0458,1.3666,1.5702,1.7879,1.7882
0.90199,1.0452,1.3659,1.5695,1.7868,1.787
0.90299,1.0445,1.3652,1.5687,1.7856,1.7859
0.90399,1.0439,1.3645,1.5679,1.7845,1.7848
0.90499,1.0433,1.3639,1.5672,1.7834,1.7836
0.90599,1.0427,1.3632,1.5664,1.7822,1.7825
0.90699,1.0421,1.3625,1.5656,1.7811,1.7814
0.90799,1.0414,1.3618,1.5649,1.78,1.7802
0.90899,1.0408,1.3612,1.5641,1.7788,1.7791
0.90999,1.0402,1.3605,1.5633,1.7777,1.778
0.91099,1.0396,1.3598,1.5626,1.7766,1.7768
0.91199,1.039,1.3591,1.5618,1.7755,1.7757
0.91299,1.0383,1.3585,1.5611,1.7743,1.7746
0.91399,1.0377,1.3578,1.5603,1.7732,1.7734
0.91499,1.0371,1.3571,1.5595,1.7721,1.7723
0.91599,1.0365,1.3564,1.5588,1.7709,1.7712
0.91699,1.0359,1.3558,1.558,1.7698,1.77
0.91799,1.0352,1.3551,1.5572,1.7687,1.7689
0.91899,1.0346,1.3544,1.5564,1.7676,1.7678
0.91999,1.034,1.3537,1.5557,1.7664,1.7667
0.92099,1.0334,1.353,1.5549,1.7653,1.7655
0.92199,1.0327,1.3524,1.5541,1.7642,1.7644
0.92299,1.0321,1.3517,1.5534,1.7631,1.7633
0.92399,1.0315,1.351,1.5526,1.7619,1.7621
0.92499,1.0309,1.3503,1.5518,1.7608,1.761
0.92599,1.0303,1.3496,1.5511,1.7597,1.7599
0.92699,1.0296,1.349,1.5503,1.7586,1.7588
0.92799,1.029,1.3483,1.5495,1.7574,1.7576
0.92899,1.0284,1.3476,1.5487,1.7563,1.7565
0.92999,1.0278,1.3469,1.548,1.7552,1.7554
0.93099,1.0272,1.3462,1.5472,1.7541,1.7543
0.93199,1.0265,1.3455,1.5464,1.7529,1.7531
0.93299,1.0259,1.3449,1.5457,1.7518,1.752
0.93399,1.0253,1.3442,1.5449,1.7507,1.7509
0.93499,1.0247,1.3435,1.5441,1.7496,1.7498
0.93599,1.024,1.3428,1.5433,1.7484,1.7486
0.93699,1.0234,1.3421,1.5426,1.7473,1.7475
0.93799,1.0228,1.3414,1.5418,1.7462,1.7464
0.93899,1.0222,1.3408,1.541,1.7451,1.7453
0.93999,1.0216,1.3401,1.5402,1.744,1.7441
0.94099,1.0209,1.3394,1.5395,1.7428,1.743
0.94199,1.0203,1.3387,1.5387,1.7417,1.7419
0.94299,1.0197,1.338,1.5379,1.7406,1.7408
0.94399,1.0191,1.3373,1.5371,1.7395,1.7397
0.94499,1.0185,1.3366,1.5363,1.7384,1.7385
0.94599,1.0178,1.336,1.5356,1.7372,1.7374
0.94699,1.0172,1.3353,1.5348,1.7361,1.7363
0.94799,1.0166,1.3346,1.534,1.735,1.7352
0.94899,1.016,1.3339,1.5332,1.7339,1.7341
0.94999,1.0154,1.3332,1.5325,1.7328,1.7329
0.951,1.0147,1.3325,1.5317,1.7317,1.7318
0.952,1.0141,1.3318,1.5309,1.7305,1.7307
0.953,1.0135,1.3312,1.5301,1.7294,1.7296
0.954,1.0129,1.3305,1.5293,1.7283,1.7285
0.955,1.0122,1.3298,1.5286,1.7272,1.7274
0.956,1.0116,1.3291,1.5278,1.7261,1.7262
0.957,1.011,1.3284,1.527,1.725,1.7251
0.958,1.0104,1.3277,1.5262,1.7239,1.724
0.959,1.0098,1.327,1.5254,1.7227,1.7229
0.96,1.0091,1.3263,1.5247,1.7216,1.7218
0.961,1.0085,1.3256,1.5239,1.7205,1.7207
0.962,1.0079,1.325,1.5231,1.7194,1.7196
0.963,1.0073,1.3243,1.5223,1.7183,1.7184
0.964,1.0067,1.3236,1.5215,1.7172,1.7173
0.965,1.006,1.3229,1.5207,1.7161,1.7162
0.966,1.0054,1.3222,1.52,1.715,1.7151
0.967,1.0048,1.3215,1.5192,1.7138,1.714
0.968,1.0042,1.3208,1.5184,1.7127,1.7129
0.969,1.0036,1.3201,1.5176,1.7116,1.7118
0.97,1.0029,1.3194,1.5168,1.7105,1.7107
0.971,1.0023,1.3187,1.516,1.7094,1.7095
0.972,1.0017,1.3181,1.5153,1.7083,1.7084
0.973,1.0011,1.3174,1.5145,1.7072,1.7073
0.974,1.0005,1.3167,1.5137,1.7061,1.7062
0.975,0.99984,1.316,1.5129,1.705,1.7051
0.976,0.99922,1.3153,1.5121,1.7039,1.704
0.977,0.9986,1.3146,1.5113,1.7028,1.7029
0.978,0.99798,1.3139,1.5106,1.7016,1.7018
0.979,0.99736,1.3132,1.5098,1.7005,1.7007
0.98,0.99674,1.3125,1.509,1.6994,1.6996
0.981,0.99612,1.3118,1.5082,1.6983,1.6985
0.982,0.9955,1.3111,1.5074,1.6972,1.6974
0.983,0.99489,1.3104,1.5066,1.6961,1.6962
0.984,0.99427,1.3097,1.5058,1.695,1.6951
0.985,0.99365,1.3091,1.505,1.6939,1.694
0.986,0.99303,1.3084,1.5043,1.6928,1.6929
0.987,0.99241,1.3077,1.5035,1.6917,1.6918
0.988,0.99179,1.307,1.5027,1.6906,1.6907
0.989,0.99117,1.3063,1.5019,1.6895,1.6896
0.99,0.99055,1.3056,1.5011,1.6884,1.6885
0.991,0.98994,1.3049,1.5003,1.6873,1.6874
0.992,0.98932,1.3042,1.4995,1.6862,1.6863
0.993,0.9887,1.3035,1.4988,1.6851,1.6852
0.994,0.98808,1.3028,1.498,1.684,1.6841
0.995,0.98746,1.3021,1.4972,1.6829,1.683
0.996,0.98685,1.3014,1.4964,1.6818,1.6819
0.997,0.98623,1.3007,1.4956,1.6807,1.6808
0.998,0.98561,1.3,1.4948,1.6796,1.6797
0.999,0.98499,1.2993,1.494,1.6785,1.6786
1,0.98438,1.2986,1.4932,1.6774,1.6775


==> fig/inflMem/inflMemChi1numerical.csv <==
0.001,0.0082941,0.0096771,0.011057,0.022,0.035438
0.02,0.15742,0.18412,0.21027,0.4013,0.60021
0.04,0.29812,0.34958,0.39906,0.73225,1.0257
0.06,0.42368,0.4981,0.5684,1.0068,1.3346
0.08,0.53551,0.63124,0.72013,1.2354,1.5635
0.1,0.63492,0.75042,0.85592,1.4262,1.7362
0.12,0.72309,0.85692,0.97725,1.5856,1.8683
0.16,0.86986,1.0365,1.1819,1.8299,2.0506
0.21,1.0071,1.2082,1.3778,2.0314,2.1831
0.26,1.1037,1.3332,1.5209,2.1529,2.2532
0.31,1.1689,1.4216,1.6224,2.2194,2.2844
0.51,1.236,1.544,1.7664,2.1995,2.2101
0.71,1.1588,1.4834,1.7013,2.0052,2.0069
0.91,1.0402,1.3605,1.5633,1.7782,1.7785
1,0.98438,1.2986,1.4932,1.6779,1.678


==> fig/inflMem/inflMemConvergenceMesh.csv <==
6,0.008436,0.00074492,1.8206e-05,9.4344e-05,0.00010196
24,0.0085452,0.00084811,8.482e-05,8.6671e-06,1.0538e-06
96,0.008545,0.00084791,8.4618e-05,8.4651e-06,8.5179e-07
384,0.008545,0.0008479,8.4611e-05,8.4589e-06,0
1536,0.008545,0.00084791,8.4612e-05,8.4591e-06,0
6144,0.008545,0.00084791,8.4612e-05,0,0
24576,0.008545,0.00084791,0,0,0


==> fig/inflMem/inflMemConvergenceTimeStepSize.csv <==
0.1,0.008436,0.0085452,0.008545,0.008545,0.008545,0.008545,0.008545
0.01,0.00074492,0.00084811,0.00084791,0.0008479,0.00084791,0.00084791,0.00084791
0.001,1.8206e-05,8.482e-05,8.4618e-05,8.4611e-05,8.4612e-05,8.4612e-05,0
0.0001,9.4344e-05,8.6671e-06,8.4651e-06,8.4589e-06,8.4591e-06,0,0
1e-05,0.00010196,1.0538e-06,8.5179e-07,0,0,0,0
1e-06,0.00010272,0,0,0,0,0,0


==> fig/inflMem/inflMemEtaSanalytical.csv <==
0,0,0,0,0
0.00090009,0.0074681,0.0099494,0.0099583,0.0099593
0.0019002,0.015722,0.020927,0.020967,0.020971
0.0029003,0.023931,0.031825,0.031917,0.031927
0.0039004,0.032094,0.042644,0.042808,0.042827
0.0049005,0.040212,0.053383,0.053641,0.05367
0.0059006,0.048285,0.064045,0.064416,0.064458
0.0069007,0.056313,0.074629,0.075134,0.075191
0.0079008,0.064296,0.085136,0.085794,0.085869
0.0089009,0.072235,0.095568,0.096397,0.096492
0.009901,0.08013,0.10592,0.10694,0.10706
0.010901,0.087981,0.11621,0.11743,0.11757
0.011901,0.095788,0.12641,0.12787,0.12803
0.012901,0.10355,0.13655,0.13825,0.13844
0.013901,0.11127,0.14661,0.14857,0.14879
0.014901,0.11895,0.1566,0.15883,0.15909
0.015902,0.12658,0.16651,0.16905,0.16934
0.016902,0.13418,0.17636,0.1792,0.17953
0.017902,0.14173,0.18613,0.1893,0.18968
0.018902,0.14923,0.19584,0.19935,0.19976
0.019902,0.1567,0.20548,0.20935,0.2098
0.020902,0.16412,0.21504,0.21929,0.21979
0.021902,0.1715,0.22454,0.22917,0.22972
0.022902,0.17884,0.23397,0.23901,0.2396
0.023902,0.18614,0.24334,0.24879,0.24944
0.024902,0.1934,0.25264,0.25852,0.25922
0.025903,0.20062,0.26187,0.26819,0.26895
0.026903,0.20779,0.27104,0.27782,0.27863
0.027903,0.21493,0.28014,0.28739,0.28826
0.028903,0.22203,0.28918,0.29691,0.29784
0.029903,0.22908,0.29815,0.30638,0.30737
0.030903,0.2361,0.30706,0.31579,0.31685
0.031903,0.24308,0.31591,0.32516,0.32628
0.032903,0.25001,0.3247,0.33448,0.33567
0.033903,0.25691,0.33342,0.34374,0.345
0.034903,0.26377,0.34208,0.35296,0.35429
0.035904,0.27059,0.35068,0.36212,0.36352
0.036904,0.27737,0.35922,0.37124,0.37271
0.037904,0.28412,0.36771,0.38031,0.38186
0.038904,0.29082,0.37613,0.38932,0.39095
0.039904,0.29749,0.38449,0.39829,0.4
0.040904,0.30412,0.39279,0.40721,0.409
0.041904,0.31071,0.40104,0.41609,0.41795
0.042904,0.31726,0.40923,0.42491,0.42686
0.043904,0.32378,0.41736,0.43368,0.43572
0.044904,0.33026,0.42543,0.44241,0.44454
0.045905,0.3367,0.43345,0.45109,0.45331
0.046905,0.34311,0.44141,0.45973,0.46203
0.047905,0.34948,0.44932,0.46831,0.47071
0.048905,0.35581,0.45717,0.47685,0.47934
0.049905,0.36211,0.46497,0.48535,0.48793
0.050905,0.36837,0.47271,0.49379,0.49647
0.051905,0.37459,0.4804,0.50219,0.50497
0.052905,0.38078,0.48803,0.51055,0.51342
0.053905,0.38694,0.49561,0.51886,0.52183
0.054905,0.39305,0.50314,0.52712,0.5302
0.055906,0.39914,0.51062,0.53534,0.53852
0.056906,0.40519,0.51805,0.54352,0.54679
0.057906,0.4112,0.52542,0.55165,0.55503
0.058906,0.41718,0.53274,0.55973,0.56322
0.059906,0.42312,0.54001,0.56777,0.57137
0.060906,0.42903,0.54723,0.57577,0.57947
0.061906,0.43491,0.5544,0.58372,0.58754
0.062906,0.44075,0.56153,0.59163,0.59556
0.063906,0.44656,0.5686,0.5995,0.60354
0.064906,0.45233,0.57562,0.60732,0.61147
0.065907,0.45807,0.5826,0.6151,0.61937
0.066907,0.46378,0.58952,0.62284,0.62722
0.067907,0.46946,0.5964,0.63053,0.63503
0.068907,0.4751,0.60323,0.63819,0.6428
0.069907,0.48071,0.61001,0.6458,0.65053
0.070907,0.48628,0.61675,0.65336,0.65822
0.071907,0.49183,0.62344,0.66089,0.66587
0.072907,0.49734,0.63008,0.66838,0.67348
0.073907,0.50282,0.63668,0.67582,0.68104
0.074907,0.50826,0.64323,0.68322,0.68857
0.075908,0.51368,0.64974,0.69058,0.69606
0.076908,0.51906,0.6562,0.69791,0.70351
0.077908,0.52442,0.66262,0.70519,0.71092
0.078908,0.52974,0.66899,0.71243,0.71828
0.079908,0.53503,0.67532,0.71963,0.72562
0.080908,0.54028,0.68161,0.72679,0.73291
0.081908,0.54551,0.68785,0.73391,0.74016
0.082908,0.55071,0.69405,0.74099,0.74737
0.083908,0.55588,0.7002,0.74803,0.75455
0.084908,0.56101,0.70631,0.75504,0.76169
0.085909,0.56612,0.71238,0.762,0.76879
0.086909,0.57119,0.71841,0.76892,0.77585
0.087909,0.57624,0.7244,0.77581,0.78287
0.088909,0.58125,0.73035,0.78266,0.78986
0.089909,0.58624,0.73625,0.78947,0.79681
0.090909,0.5912,0.74211,0.79624,0.80372
0.091909,0.59612,0.74794,0.80298,0.8106
0.092909,0.60102,0.75372,0.80968,0.81744
0.093909,0.60589,0.75946,0.81633,0.82424
0.094909,0.61073,0.76517,0.82296,0.831
0.09591,0.61554,0.77083,0.82954,0.83773
0.09691,0.62032,0.77646,0.83609,0.84443
0.09791,0.62508,0.78204,0.8426,0.85108
0.09891,0.6298,0.78759,0.84908,0.85771
0.09991,0.6345,0.7931,0.85552,0.86429
0.10091,0.63917,0.79857,0.86192,0.87084
0.10191,0.64381,0.804,0.86829,0.87736
0.10291,0.64842,0.80939,0.87462,0.88384
0.10391,0.65301,0.81475,0.88092,0.89029
0.10491,0.65757,0.82007,0.88718,0.8967
0.10591,0.6621,0.82535,0.8934,0.90307
0.10691,0.6666,0.8306,0.89959,0.90942
0.10791,0.67108,0.83581,0.90575,0.91572
0.10891,0.67553,0.84098,0.91187,0.922
0.10991,0.67995,0.84612,0.91795,0.92824
0.11091,0.68434,0.85122,0.924,0.93444
0.11191,0.68871,0.85629,0.93002,0.94062
0.11291,0.69306,0.86132,0.936,0.94676
0.11391,0.69737,0.86632,0.94195,0.95286
0.11491,0.70166,0.87128,0.94787,0.95893
0.11591,0.70593,0.87621,0.95375,0.96497
0.11691,0.71016,0.8811,0.9596,0.97098
0.11791,0.71438,0.88596,0.96541,0.97696
0.11891,0.71856,0.89078,0.9712,0.9829
0.11991,0.72272,0.89557,0.97694,0.98881
0.12091,0.72686,0.90033,0.98266,0.99468
0.12191,0.73097,0.90505,0.98835,1.0005
0.12291,0.73505,0.90975,0.994,1.0063
0.12391,0.73911,0.9144,0.99962,1.0121
0.12491,0.74315,0.91903,1.0052,1.0179
0.12591,0.74716,0.92362,1.0108,1.0236
0.12691,0.75114,0.92818,1.0163,1.0293
0.12791,0.7551,0.93271,1.0218,1.0349
0.12891,0.75904,0.93721,1.0272,1.0406
0.12991,0.76295,0.94167,1.0327,1.0462
0.13091,0.76684,0.94611,1.0381,1.0517
0.13191,0.77071,0.95051,1.0434,1.0573
0.13291,0.77455,0.95488,1.0488,1.0628
0.13391,0.77836,0.95922,1.0541,1.0682
0.13491,0.78215,0.96354,1.0593,1.0737
0.13591,0.78592,0.96782,1.0646,1.0791
0.13691,0.78967,0.97207,1.0698,1.0845
0.13791,0.79339,0.97629,1.075,1.0898
0.13891,0.79709,0.98048,1.0801,1.0951
0.13991,0.80076,0.98464,1.0853,1.1004
0.14091,0.80442,0.98877,1.0904,1.1057
0.14191,0.80805,0.99287,1.0954,1.1109
0.14291,0.81165,0.99694,1.1005,1.1161
0.14391,0.81524,1.001,1.1055,1.1213
0.14491,0.8188,1.005,1.1104,1.1265
0.14591,0.82234,1.009,1.1154,1.1316
0.14691,0.82585,1.0129,1.1203,1.1367
0.14791,0.82935,1.0169,1.1252,1.1417
0.14891,0.83282,1.0208,1.1301,1.1468
0.14991,0.83627,1.0246,1.1349,1.1518
0.15092,0.8397,1.0285,1.1397,1.1568
0.15192,0.84311,1.0323,1.1445,1.1617
0.15292,0.84649,1.0361,1.1492,1.1666
0.15392,0.84986,1.0399,1.1539,1.1715
0.15492,0.8532,1.0436,1.1586,1.1764
0.15592,0.85652,1.0473,1.1633,1.1813
0.15692,0.85982,1.051,1.1679,1.1861
0.15792,0.8631,1.0547,1.1726,1.1909
0.15892,0.86636,1.0583,1.1771,1.1956
0.15992,0.86959,1.0619,1.1817,1.2004
0.16092,0.87281,1.0655,1.1862,1.2051
0.16192,0.876,1.069,1.1907,1.2097
0.16292,0.87918,1.0725,1.1952,1.2144
0.16392,0.88233,1.0761,1.1997,1.219
0.16492,0.88546,1.0795,1.2041,1.2236
0.16592,0.88858,1.083,1.2085,1.2282
0.16692,0.89167,1.0864,1.2128,1.2327
0.16792,0.89474,1.0898,1.2172,1.2373
0.16892,0.8978,1.0932,1.2215,1.2418
0.16992,0.90083,1.0965,1.2258,1.2462
0.17092,0.90384,1.0999,1.2301,1.2507
0.17192,0.90684,1.1032,1.2343,1.2551
0.17292,0.90981,1.1064,1.2385,1.2595
0.17392,0.91276,1.1097,1.2427,1.2639
0.17492,0.9157,1.1129,1.2469,1.2682
0.17592,0.91861,1.1161,1.251,1.2726
0.17692,0.92151,1.1193,1.2552,1.2768
0.17792,0.92439,1.1225,1.2592,1.2811
0.17892,0.92725,1.1256,1.2633,1.2854
0.17992,0.93009,1.1287,1.2674,1.2896
0.18092,0.93291,1.1318,1.2714,1.2938
0.18192,0.93571,1.1349,1.2754,1.298
0.18292,0.93849,1.1379,1.2793,1.3021
0.18392,0.94126,1.1409,1.2833,1.3063
0.18492,0.944,1.1439,1.2872,1.3104
0.18592,0.94673,1.1469,1.2911,1.3144
0.18692,0.94944,1.1499,1.295,1.3185
0.18792,0.95213,1.1528,1.2988,1.3225
0.18892,0.95481,1.1557,1.3027,1.3265
0.18992,0.95746,1.1586,1.3065,1.3305
0.19092,0.9601,1.1615,1.3102,1.3345
0.19192,0.96272,1.1643,1.314,1.3384
0.19292,0.96532,1.1671,1.3177,1.3423
0.19392,0.9679,1.17,1.3214,1.3462
0.19492,0.97047,1.1727,1.3251,1.3501
0.19592,0.97302,1.1755,1.3288,1.354
0.19692,0.97555,1.1782,1.3324,1.3578
0.19792,0.97807,1.181,1.3361,1.3616
0.19892,0.98056,1.1836,1.3397,1.3654
0.19992,0.98305,1.1863,1.3432,1.3691
0.20092,0.98551,1.189,1.3468,1.3729
0.20192,0.98796,1.1916,1.3503,1.3766
0.20292,0.99038,1.1942,1.3538,1.3803
0.20392,0.9928,1.1968,1.3573,1.384
0.20492,0.99519,1.1994,1.3608,1.3876
0.20592,0.99757,1.202,1.3642,1.3912
0.20692,0.99994,1.2045,1.3677,1.3948
0.20792,1.0023,1.207,1.3711,1.3984
0.20892,1.0046,1.2095,1.3744,1.402
0.20992,1.0069,1.212,1.3778,1.4055
0.21092,1.0092,1.2145,1.3811,1.4091
0.21192,1.0115,1.2169,1.3845,1.4126
0.21292,1.0138,1.2193,1.3878,1.416
0.21392,1.016,1.2217,1.391,1.4195
0.21492,1.0183,1.2241,1.3943,1.4229
0.21592,1.0205,1.2265,1.3975,1.4264
0.21692,1.0227,1.2288,1.4007,1.4298
0.21792,1.0249,1.2311,1.4039,1.4331
0.21892,1.027,1.2335,1.4071,1.4365
0.21992,1.0292,1.2357,1.4103,1.4398
0.22092,1.0313,1.238,1.4134,1.4432
0.22192,1.0335,1.2403,1.4165,1.4465
0.22292,1.0356,1.2425,1.4196,1.4497
0.22392,1.0377,1.2447,1.4227,1.453
0.22492,1.0397,1.2469,1.4257,1.4562
0.22592,1.0418,1.2491,1.4288,1.4594
0.22692,1.0439,1.2513,1.4318,1.4626
0.22792,1.0459,1.2534,1.4348,1.4658
0.22892,1.0479,1.2556,1.4378,1.469
0.22992,1.0499,1.2577,1.4407,1.4721
0.23092,1.0519,1.2598,1.4436,1.4753
0.23192,1.0539,1.2619,1.4466,1.4784
0.23292,1.0558,1.2639,1.4495,1.4814
0.23392,1.0578,1.266,1.4523,1.4845
0.23492,1.0597,1.268,1.4552,1.4875
0.23592,1.0616,1.27,1.4581,1.4906
0.23692,1.0636,1.272,1.4609,1.4936
0.23792,1.0654,1.274,1.4637,1.4966
0.23892,1.0673,1.276,1.4665,1.4995
0.23992,1.0692,1.2779,1.4692,1.5025
0.24092,1.071,1.2798,1.472,1.5054
0.24192,1.0729,1.2817,1.4747,1.5084
0.24292,1.0747,1.2836,1.4774,1.5113
0.24392,1.0765,1.2855,1.4801,1.5141
0.24492,1.0783,1.2874,1.4828,1.517
0.24592,1.0801,1.2893,1.4855,1.5198
0.24692,1.0818,1.2911,1.4881,1.5227
0.24792,1.0836,1.2929,1.4908,1.5255
0.24892,1.0853,1.2947,1.4934,1.5283
0.24992,1.0871,1.2965,1.496,1.531
0.25093,1.0888,1.2983,1.4985,1.5338
0.25193,1.0905,1.3,1.5011,1.5365
0.25293,1.0922,1.3018,1.5036,1.5393
0.25393,1.0938,1.3035,1.5061,1.542
0.25493,1.0955,1.3052,1.5087,1.5447
0.25593,1.0971,1.3069,1.5111,1.5473
0.25693,1.0988,1.3086,1.5136,1.55
0.25793,1.1004,1.3103,1.5161,1.5526
0.25893,1.102,1.3119,1.5185,1.5552
0.25993,1.1036,1.3136,1.5209,1.5578
0.26093,1.1052,1.3152,1.5233,1.5604
0.26193,1.1068,1.3168,1.5257,1.563
0.26293,1.1083,1.3184,1.5281,1.5656
0.26393,1.1099,1.32,1.5305,1.5681
0.26493,1.1114,1.3216,1.5328,1.5706
0.26593,1.1129,1.3231,1.5351,1.5731
0.26693,1.1145,1.3247,1.5374,1.5756
0.26793,1.116,1.3262,1.5397,1.5781
0.26893,1.1174,1.3277,1.542,1.5805
0.26993,1.1189,1.3292,1.5442,1.583
0.27093,1.1204,1.3307,1.5465,1.5854
0.27193,1.1218,1.3322,1.5487,1.5878
0.27293,1.1233,1.3337,1.5509,1.5902
0.27393,1.1247,1.3351,1.5531,1.5926
0.27493,1.1261,1.3365,1.5553,1.5949
0.27593,1.1275,1.338,1.5575,1.5973
0.27693,1.1289,1.3394,1.5596,1.5996
0.27793,1.1303,1.3408,1.5618,1.6019
0.27893,1.1317,1.3421,1.5639,1.6042
0.27993,1.133,1.3435,1.566,1.6065
0.28093,1.1344,1.3449,1.5681,1.6088
0.28193,1.1357,1.3462,1.5702,1.6111
0.28293,1.137,1.3476,1.5722,1.6133
0.28393,1.1384,1.3489,1.5743,1.6155
0.28493,1.1397,1.3502,1.5763,1.6177
0.28593,1.1409,1.3515,1.5783,1.6199
0.28693,1.1422,1.3528,1.5803,1.6221
0.28793,1.1435,1.354,1.5823,1.6243
0.28893,1.1448,1.3553,1.5843,1.6264
0.28993,1.146,1.3565,1.5862,1.6286
0.29093,1.1472,1.3578,1.5882,1.6307
0.29193,1.1485,1.359,1.5901,1.6328
0.29293,1.1497,1.3602,1.592,1.6349
0.29393,1.1509,1.3614,1.5939,1.637
0.29493,1.1521,1.3626,1.5958,1.639
0.29593,1.1533,1.3637,1.5977,1.6411
0.29693,1.1544,1.3649,1.5996,1.6431
0.29793,1.1556,1.3661,1.6014,1.6451
0.29893,1.1568,1.3672,1.6032,1.6471
0.29993,1.1579,1.3683,1.6051,1.6491
0.30093,1.159,1.3694,1.6069,1.6511
0.30193,1.1602,1.3705,1.6087,1.6531
0.30293,1.1613,1.3716,1.6104,1.655
0.30393,1.1624,1.3727,1.6122,1.657
0.30493,1.1635,1.3738,1.614,1.6589
0.30593,1.1646,1.3748,1.6157,1.6608
0.30693,1.1656,1.3759,1.6174,1.6627
0.30793,1.1667,1.3769,1.6191,1.6646
0.30893,1.1677,1.378,1.6208,1.6665
0.30993,1.1688,1.379,1.6225,1.6683
0.31093,1.1698,1.38,1.6242,1.6702
0.31193,1.1708,1.381,1.6259,1.672
0.31293,1.1719,1.382,1.6275,1.6738
0.31393,1.1729,1.3829,1.6291,1.6757
0.31493,1.1739,1.3839,1.6308,1.6774
0.31593,1.1749,1.3848,1.6324,1.6792
0.31693,1.1758,1.3858,1.634,1.681
0.31793,1.1768,1.3867,1.6355,1.6828
0.31893,1.1778,1.3876,1.6371,1.6845
0.31993,1.1787,1.3885,1.6387,1.6862
0.32093,1.1796,1.3894,1.6402,1.688
0.32193,1.1806,1.3903,1.6418,1.6897
0.32293,1.1815,1.3912,1.6433,1.6914
0.32393,1.1824,1.3921,1.6448,1.693
0.32493,1.1833,1.393,1.6463,1.6947
0.32593,1.1842,1.3938,1.6478,1.6964
0.32693,1.1851,1.3946,1.6493,1.698
0.32793,1.186,1.3955,1.6507,1.6996
0.32893,1.1868,1.3963,1.6522,1.7013
0.32993,1.1877,1.3971,1.6536,1.7029
0.33093,1.1885,1.3979,1.655,1.7045
0.33193,1.1894,1.3987,1.6564,1.706
0.33293,1.1902,1.3995,1.6578,1.7076
0.33393,1.191,1.4003,1.6592,1.7092
0.33493,1.1919,1.401,1.6606,1.7107
0.33593,1.1927,1.4018,1.662,1.7123
0.33693,1.1935,1.4025,1.6633,1.7138
0.33793,1.1943,1.4033,1.6647,1.7153
0.33893,1.195,1.404,1.666,1.7168
0.33993,1.1958,1.4047,1.6674,1.7183
0.34093,1.1966,1.4054,1.6687,1.7198
0.34193,1.1973,1.4061,1.67,1.7212
0.34293,1.1981,1.4068,1.6713,1.7227
0.34393,1.1988,1.4075,1.6725,1.7241
0.34493,1.1996,1.4082,1.6738,1.7256
0.34593,1.2003,1.4088,1.6751,1.727
0.34693,1.201,1.4095,1.6763,1.7284
0.34793,1.2017,1.4101,1.6775,1.7298
0.34893,1.2024,1.4108,1.6788,1.7312
0.34993,1.2031,1.4114,1.68,1.7326
0.35094,1.2038,1.412,1.6812,1.734
0.35194,1.2045,1.4126,1.6824,1.7353
0.35294,1.2051,1.4132,1.6836,1.7367
0.35394,1.2058,1.4138,1.6847,1.738
0.35494,1.2064,1.4144,1.6859,1.7393
0.35594,1.2071,1.415,1.687,1.7406
0.35694,1.2077,1.4156,1.6882,1.7419
0.35794,1.2084,1.4161,1.6893,1.7432
0.35894,1.209,1.4167,1.6904,1.7445
0.35994,1.2096,1.4172,1.6915,1.7458
0.36094,1.2102,1.4177,1.6926,1.747
0.36194,1.2108,1.4183,1.6937,1.7483
0.36294,1.2114,1.4188,1.6948,1.7495
0.36394,1.212,1.4193,1.6959,1.7508
0.36494,1.2126,1.4198,1.6969,1.752
0.36594,1.2131,1.4203,1.698,1.7532
0.36694,1.2137,1.4208,1.699,1.7544
0.36794,1.2143,1.4213,1.7001,1.7556
0.36894,1.2148,1.4218,1.7011,1.7568
0.36994,1.2154,1.4222,1.7021,1.7579
0.37094,1.2159,1.4227,1.7031,1.7591
0.37194,1.2164,1.4231,1.7041,1.7603
0.37294,1.2169,1.4236,1.7051,1.7614
0.37394,1.2175,1.424,1.706,1.7625
0.37494,1.218,1.4244,1.707,1.7636
0.37594,1.2185,1.4249,1.708,1.7648
0.37694,1.219,1.4253,1.7089,1.7659
0.37794,1.2195,1.4257,1.7098,1.7669
0.37894,1.2199,1.4261,1.7108,1.768
0.37994,1.2204,1.4265,1.7117,1.7691
0.38094,1.2209,1.4269,1.7126,1.7702
0.38194,1.2213,1.4272,1.7135,1.7712
0.38294,1.2218,1.4276,1.7144,1.7723
0.38394,1.2222,1.428,1.7152,1.7733
0.38494,1.2227,1.4283,1.7161,1.7743
0.38594,1.2231,1.4287,1.717,1.7753
0.38694,1.2235,1.429,1.7178,1.7764
0.38794,1.224,1.4294,1.7187,1.7774
0.38894,1.2244,1.4297,1.7195,1.7783
0.38994,1.2248,1.43,1.7203,1.7793
0.39094,1.2252,1.4303,1.7211,1.7803
0.39194,1.2256,1.4306,1.722,1.7813
0.39294,1.226,1.4309,1.7228,1.7822
0.39394,1.2264,1.4312,1.7235,1.7832
0.39494,1.2267,1.4315,1.7243,1.7841
0.39594,1.2271,1.4318,1.7251,1.785
0.39694,1.2275,1.4321,1.7259,1.7859
0.39794,1.2278,1.4323,1.7266,1.7868
0.39894,1.2282,1.4326,1.7274,1.7877
0.39994,1.2285,1.4329,1.7281,1.7886
0.40094,1.2289,1.4331,1.7288,1.7895
0.40194,1.2292,1.4333,1.7296,1.7904
0.40294,1.2295,1.4336,1.7303,1.7913
0.40394,1.2298,1.4338,1.731,1.7921
0.40494,1.2302,1.434,1.7317,1.793
0.40594,1.2305,1.4342,1.7324,1.7938
0.40694,1.2308,1.4345,1.7331,1.7946
0.40794,1.2311,1.4347,1.7337,1.7955
0.40894,1.2314,1.4349,1.7344,1.7963
0.40994,1.2317,1.4351,1.7351,1.7971
0.41094,1.2319,1.4352,1.7357,1.7979
0.41194,1.2322,1.4354,1.7364,1.7987
0.41294,1.2325,1.4356,1.737,1.7995
0.41394,1.2327,1.4358,1.7376,1.8002
0.41494,1.233,1.4359,1.7382,1.801
0.41594,1.2333,1.4361,1.7388,1.8018
0.41694,1.2335,1.4362,1.7394,1.8025
0.41794,1.2338,1.4364,1.74,1.8032
0.41894,1.234,1.4365,1.7406,1.804
0.41994,1.2342,1.4366,1.7412,1.8047
0.42094,1.2344,1.4368,1.7418,1.8054
0.42194,1.2347,1.4369,1.7424,1.8061
0.42294,1.2349,1.437,1.7429,1.8068
0.42394,1.2351,1.4371,1.7435,1.8075
0.42494,1.2353,1.4372,1.744,1.8082
0.42594,1.2355,1.4373,1.7445,1.8089
0.42694,1.2357,1.4374,1.7451,1.8096
0.42794,1.2359,1.4375,1.7456,1.8102
0.42894,1.2361,1.4376,1.7461,1.8109
0.42994,1.2362,1.4377,1.7466,1.8116
0.43094,1.2364,1.4377,1.7471,1.8122
0.43194,1.2366,1.4378,1.7476,1.8128
0.43294,1.2367,1.4379,1.7481,1.8135
0.43394,1.2369,1.4379,1.7486,1.8141
0.43494,1.2371,1.438,1.749,1.8147
0.43594,1.2372,1.438,1.7495,1.8153
0.43694,1.2373,1.4381,1.75,1.8159
0.43794,1.2375,1.4381,1.7504,1.8165
0.43894,1.2376,1.4381,1.7508,1.8171
0.43994,1.2377,1.4381,1.7513,1.8176
0.44094,1.2379,1.4382,1.7517,1.8182
0.44194,1.238,1.4382,1.7521,1.8188
0.44294,1.2381,1.4382,1.7526,1.8193
0.44394,1.2382,1.4382,1.753,1.8199
0.44494,1.2383,1.4382,1.7534,1.8204
0.44594,1.2384,1.4382,1.7538,1.821
0.44694,1.2385,1.4382,1.7541,1.8215
0.44794,1.2386,1.4382,1.7545,1.822
0.44894,1.2387,1.4381,1.7549,1.8225
0.44994,1.2388,1.4381,1.7553,1.823
0.45095,1.2388,1.4381,1.7556,1.8235
0.45195,1.2389,1.438,1.756,1.824
0.45295,1.239,1.438,1.7563,1.8245
0.45395,1.239,1.438,1.7567,1.825
0.45495,1.2391,1.4379,1.757,1.8255
0.45595,1.2392,1.4379,1.7574,1.8259
0.45695,1.2392,1.4378,1.7577,1.8264
0.45795,1.2393,1.4377,1.758,1.8268
0.45895,1.2393,1.4377,1.7583,1.8273
0.45995,1.2393,1.4376,1.7586,1.8277
0.46095,1.2394,1.4375,1.7589,1.8282
0.46195,1.2394,1.4374,1.7592,1.8286
0.46295,1.2394,1.4373,1.7595,1.829
0.46395,1.2394,1.4373,1.7598,1.8294
0.46495,1.2394,1.4372,1.76,1.8298
0.46595,1.2395,1.4371,1.7603,1.8302
0.46695,1.2395,1.437,1.7606,1.8306
0.46795,1.2395,1.4368,1.7608,1.831
0.46895,1.2395,1.4367,1.7611,1.8314
0.46995,1.2395,1.4366,1.7613,1.8318
0.47095,1.2394,1.4365,1.7616,1.8321
0.47195,1.2394,1.4364,1.7618,1.8325
0.47295,1.2394,1.4362,1.762,1.8329
0.47395,1.2394,1.4361,1.7622,1.8332
0.47495,1.2394,1.436,1.7625,1.8336
0.47595,1.2393,1.4358,1.7627,1.8339
0.47695,1.2393,1.4357,1.7629,1.8342
0.47795,1.2393,1.4355,1.7631,1.8346
0.47895,1.2392,1.4354,1.7633,1.8349
0.47995,1.2392,1.4352,1.7635,1.8352
0.48095,1.2391,1.4351,1.7636,1.8355
0.48195,1.2391,1.4349,1.7638,1.8358
0.48295,1.239,1.4347,1.764,1.8361
0.48395,1.2389,1.4345,1.7641,1.8364
0.48495,1.2389,1.4344,1.7643,1.8367
0.48595,1.2388,1.4342,1.7645,1.837
0.48695,1.2387,1.434,1.7646,1.8373
0.48795,1.2387,1.4338,1.7647,1.8375
0.48895,1.2386,1.4336,1.7649,1.8378
0.48995,1.2385,1.4334,1.765,1.838
0.49095,1.2384,1.4332,1.7651,1.8383
0.49195,1.2383,1.433,1.7653,1.8385
0.49295,1.2382,1.4328,1.7654,1.8388
0.49395,1.2381,1.4326,1.7655,1.839
0.49495,1.238,1.4324,1.7656,1.8392
0.49595,1.2379,1.4321,1.7657,1.8395
0.49695,1.2378,1.4319,1.7658,1.8397
0.49795,1.2377,1.4317,1.7659,1.8399
0.49895,1.2376,1.4315,1.766,1.8401
0.49995,1.2374,1.4312,1.766,1.8403
0.50095,1.2373,1.431,1.7661,1.8405
0.50195,1.2372,1.4307,1.7662,1.8407
0.50295,1.2371,1.4305,1.7663,1.8409
0.50395,1.2369,1.4302,1.7663,1.8411
0.50495,1.2368,1.43,1.7664,1.8413
0.50595,1.2366,1.4297,1.7664,1.8414
0.50695,1.2365,1.4295,1.7665,1.8416
0.50795,1.2364,1.4292,1.7665,1.8418
0.50895,1.2362,1.4289,1.7665,1.8419
0.50995,1.236,1.4287,1.7666,1.8421
0.51095,1.2359,1.4284,1.7666,1.8422
0.51195,1.2357,1.4281,1.7666,1.8423
0.51295,1.2356,1.4278,1.7666,1.8425
0.51395,1.2354,1.4276,1.7666,1.8426
0.51495,1.2352,1.4273,1.7666,1.8427
0.51595,1.2351,1.427,1.7666,1.8429
0.51695,1.2349,1.4267,1.7666,1.843
0.51795,1.2347,1.4264,1.7666,1.8431
0.51895,1.2345,1.4261,1.7666,1.8432
0.51995,1.2343,1.4258,1.7666,1.8433
0.52095,1.2341,1.4255,1.7666,1.8434
0.52195,1.2339,1.4252,1.7666,1.8435
0.52295,1.2337,1.4249,1.7665,1.8436
0.52395,1.2335,1.4245,1.7665,1.8436
0.52495,1.2333,1.4242,1.7664,1.8437
0.52595,1.2331,1.4239,1.7664,1.8438
0.52695,1.2329,1.4236,1.7663,1.8439
0.52795,1.2327,1.4233,1.7663,1.8439
0.52895,1.2325,1.4229,1.7662,1.844
0.52995,1.2323,1.4226,1.7662,1.844
0.53095,1.2321,1.4223,1.7661,1.8441
0.53195,1.2318,1.4219,1.766,1.8441
0.53295,1.2316,1.4216,1.766,1.8442
0.53395,1.2314,1.4212,1.7659,1.8442
0.53495,1.2312,1.4209,1.7658,1.8442
0.53595,1.2309,1.4205,1.7657,1.8442
0.53695,1.2307,1.4202,1.7656,1.8443
0.53795,1.2304,1.4198,1.7655,1.8443
0.53895,1.2302,1.4195,1.7654,1.8443
0.53995,1.23,1.4191,1.7653,1.8443
0.54095,1.2297,1.4187,1.7652,1.8443
0.54195,1.2295,1.4184,1.7651,1.8443
0.54295,1.2292,1.418,1.765,1.8443
0.54395,1.229,1.4176,1.7649,1.8443
0.54495,1.2287,1.4172,1.7647,1.8443
0.54595,1.2284,1.4169,1.7646,1.8442
0.54695,1.2282,1.4165,1.7645,1.8442
0.54795,1.2279,1.4161,1.7643,1.8442
0.54895,1.2276,1.4157,1.7642,1.8442
0.54995,1.2274,1.4153,1.764,1.8441
0.55096,1.2271,1.4149,1.7639,1.8441
0.55196,1.2268,1.4145,1.7637,1.844
0.55296,1.2265,1.4141,1.7636,1.844
0.55396,1.2262,1.4137,1.7634,1.8439
0.55496,1.226,1.4133,1.7633,1.8439
0.55596,1.2257,1.4129,1.7631,1.8438
0.55696,1.2254,1.4125,1.7629,1.8438
0.55796,1.2251,1.4121,1.7627,1.8437
0.55896,1.2248,1.4117,1.7626,1.8436
0.55996,1.2245,1.4113,1.7624,1.8435
0.56096,1.2242,1.4108,1.7622,1.8435
0.56196,1.2239,1.4104,1.762,1.8434
0.56296,1.2236,1.41,1.7618,1.8433
0.56396,1.2233,1.4096,1.7616,1.8432
0.56496,1.223,1.4091,1.7614,1.8431
0.56596,1.2227,1.4087,1.7612,1.843
0.56696,1.2223,1.4083,1.761,1.8429
0.56796,1.222,1.4078,1.7608,1.8428
0.56896,1.2217,1.4074,1.7605,1.8427
0.56996,1.2214,1.407,1.7603,1.8425
0.57096,1.2211,1.4065,1.7601,1.8424
0.57196,1.2207,1.4061,1.7599,1.8423
0.57296,1.2204,1.4056,1.7596,1.8422
0.57396,1.2201,1.4052,1.7594,1.842
0.57496,1.2197,1.4047,1.7592,1.8419
0.57596,1.2194,1.4043,1.7589,1.8418
0.57696,1.2191,1.4038,1.7587,1.8416
0.57796,1.2187,1.4034,1.7584,1.8415
0.57896,1.2184,1.4029,1.7582,1.8413
0.57996,1.218,1.4024,1.7579,1.8412
0.58096,1.2177,1.402,1.7577,1.841
0.58196,1.2173,1.4015,1.7574,1.8408
0.58296,1.217,1.401,1.7571,1.8407
0.58396,1.2166,1.4006,1.7569,1.8405
0.58496,1.2163,1.4001,1.7566,1.8403
0.58596,1.2159,1.3996,1.7563,1.8402
0.58696,1.2156,1.3991,1.756,1.84
0.58796,1.2152,1.3987,1.7558,1.8398
0.58896,1.2148,1.3982,1.7555,1.8396
0.58996,1.2145,1.3977,1.7552,1.8394
0.59096,1.2141,1.3972,1.7549,1.8392
0.59196,1.2137,1.3967,1.7546,1.839
0.59296,1.2134,1.3962,1.7543,1.8388
0.59396,1.213,1.3957,1.754,1.8386
0.59496,1.2126,1.3952,1.7537,1.8384
0.59596,1.2122,1.3947,1.7534,1.8382
0.59696,1.2119,1.3942,1.7531,1.838
0.59796,1.2115,1.3937,1.7528,1.8378
0.59896,1.2111,1.3932,1.7524,1.8376
0.59996,1.2107,1.3927,1.7521,1.8373
0.60096,1.2103,1.3922,1.7518,1.8371
0.60196,1.2099,1.3917,1.7515,1.8369
0.60296,1.2095,1.3912,1.7511,1.8366
0.60396,1.2091,1.3907,1.7508,1.8364
0.60496,1.2087,1.3902,1.7505,1.8362
0.60596,1.2084,1.3897,1.7501,1.8359
0.60696,1.208,1.3892,1.7498,1.8357
0.60796,1.2076,1.3886,1.7494,1.8354
0.60896,1.2071,1.3881,1.7491,1.8352
0.60996,1.2067,1.3876,1.7488,1.8349
0.61096,1.2063,1.3871,1.7484,1.8346
0.61196,1.2059,1.3865,1.748,1.8344
0.61296,1.2055,1.386,1.7477,1.8341
0.61396,1.2051,1.3855,1.7473,1.8338
0.61496,1.2047,1.3849,1.747,1.8336
0.61596,1.2043,1.3844,1.7466,1.8333
0.61696,1.2039,1.3839,1.7462,1.833
0.61796,1.2034,1.3833,1.7458,1.8327
0.61896,1.203,1.3828,1.7455,1.8325
0.61996,1.2026,1.3823,1.7451,1.8322
0.62096,1.2022,1.3817,1.7447,1.8319
0.62196,1.2018,1.3812,1.7443,1.8316
0.62296,1.2013,1.3806,1.7439,1.8313
0.62396,1.2009,1.3801,1.7436,1.831
0.62496,1.2005,1.3795,1.7432,1.8307
0.62596,1.2,1.379,1.7428,1.8304
0.62696,1.1996,1.3784,1.7424,1.8301
0.62796,1.1992,1.3779,1.742,1.8298
0.62896,1.1987,1.3773,1.7416,1.8294
0.62996,1.1983,1.3768,1.7412,1.8291
0.63096,1.1979,1.3762,1.7408,1.8288
0.63196,1.1974,1.3757,1.7403,1.8285
0.63296,1.197,1.3751,1.7399,1.8282
0.63396,1.1965,1.3745,1.7395,1.8278
0.63496,1.1961,1.374,1.7391,1.8275
0.63596,1.1956,1.3734,1.7387,1.8272
0.63696,1.1952,1.3728,1.7383,1.8268
0.63796,1.1947,1.3723,1.7378,1.8265
0.63896,1.1943,1.3717,1.7374,1.8262
0.63996,1.1938,1.3711,1.737,1.8258
0.64096,1.1934,1.3706,1.7365,1.8255
0.64196,1.1929,1.37,1.7361,1.8251
0.64296,1.1924,1.3694,1.7357,1.8248
0.64396,1.192,1.3688,1.7352,1.8244
0.64496,1.1915,1.3682,1.7348,1.824
0.64596,1.1911,1.3677,1.7343,1.8237
0.64696,1.1906,1.3671,1.7339,1.8233
0.64796,1.1901,1.3665,1.7334,1.823
0.64896,1.1897,1.3659,1.733,1.8226
0.64996,1.1892,1.3653,1.7325,1.8222
0.65097,1.1887,1.3647,1.7321,1.8218
0.65197,1.1883,1.3642,1.7316,1.8215
0.65297,1.1878,1.3636,1.7312,1.8211
0.65397,1.1873,1.363,1.7307,1.8207
0.65497,1.1868,1.3624,1.7302,1.8203
0.65597,1.1864,1.3618,1.7298,1.8199
0.65697,1.1859,1.3612,1.7293,1.8195
0.65797,1.1854,1.3606,1.7288,1.8192
0.65897,1.1849,1.36,1.7283,1.8188
0.65997,1.1844,1.3594,1.7279,1.8184
0.66097,1.184,1.3588,1.7274,1.818
0.66197,1.1835,1.3582,1.7269,1.8176
0.66297,1.183,1.3576,1.7264,1.8172
0.66397,1.1825,1.357,1.7259,1.8167
0.66497,1.182,1.3564,1.7255,1.8163
0.66597,1.1815,1.3558,1.725,1.8159
0.66697,1.181,1.3552,1.7245,1.8155
0.66797,1.1805,1.3546,1.724,1.8151
0.66897,1.18,1.354,1.7235,1.8147
0.66997,1.1795,1.3533,1.723,1.8143
0.67097,1.1791,1.3527,1.7225,1.8138
0.67197,1.1786,1.3521,1.722,1.8134
0.67297,1.1781,1.3515,1.7215,1.813
0.67397,1.1776,1.3509,1.721,1.8126
0.67497,1.1771,1.3503,1.7205,1.8121
0.67597,1.1766,1.3497,1.7199,1.8117
0.67697,1.1761,1.349,1.7194,1.8113
0.67797,1.1755,1.3484,1.7189,1.8108
0.67897,1.175,1.3478,1.7184,1.8104
0.67997,1.1745,1.3472,1.7179,1.8099
0.68097,1.174,1.3465,1.7174,1.8095
0.68197,1.1735,1.3459,1.7168,1.809
0.68297,1.173,1.3453,1.7163,1.8086
0.68397,1.1725,1.3447,1.7158,1.8081
0.68497,1.172,1.344,1.7153,1.8077
0.68597,1.1715,1.3434,1.7147,1.8072
0.68697,1.171,1.3428,1.7142,1.8068
0.68797,1.1704,1.3421,1.7137,1.8063
0.68897,1.1699,1.3415,1.7131,1.8058
0.68997,1.1694,1.3409,1.7126,1.8054
0.69097,1.1689,1.3402,1.712,1.8049
0.69197,1.1684,1.3396,1.7115,1.8044
0.69297,1.1678,1.339,1.711,1.804
0.69397,1.1673,1.3383,1.7104,1.8035
0.69497,1.1668,1.3377,1.7099,1.803
0.69597,1.1663,1.3371,1.7093,1.8025
0.69697,1.1658,1.3364,1.7088,1.8021
0.69797,1.1652,1.3358,1.7082,1.8016
0.69897,1.1647,1.3351,1.7076,1.8011
0.69997,1.1642,1.3345,1.7071,1.8006
0.70097,1.1636,1.3339,1.7065,1.8001
0.70197,1.1631,1.3332,1.706,1.7996
0.70297,1.1626,1.3326,1.7054,1.7991
0.70397,1.1621,1.3319,1.7048,1.7986
0.70497,1.1615,1.3313,1.7043,1.7982
0.70597,1.161,1.3306,1.7037,1.7977
0.70697,1.1605,1.33,1.7031,1.7972
0.70797,1.1599,1.3293,1.7026,1.7967
0.70897,1.1594,1.3287,1.702,1.7962
0.70997,1.1588,1.328,1.7014,1.7956
0.71097,1.1583,1.3274,1.7009,1.7951
0.71197,1.1578,1.3267,1.7003,1.7946
0.71297,1.1572,1.3261,1.6997,1.7941
0.71397,1.1567,1.3254,1.6991,1.7936
0.71497,1.1561,1.3247,1.6985,1.7931
0.71597,1.1556,1.3241,1.698,1.7926
0.71697,1.1551,1.3234,1.6974,1.7921
0.71797,1.1545,1.3228,1.6968,1.7915
0.71897,1.154,1.3221,1.6962,1.791
0.71997,1.1534,1.3215,1.6956,1.7905
0.72097,1.1529,1.3208,1.695,1.79
0.72197,1.1523,1.3201,1.6944,1.7894
0.72297,1.1518,1.3195,1.6938,1.7889
0.72397,1.1512,1.3188,1.6932,1.7884
0.72497,1.1507,1.3181,1.6926,1.7878
0.72597,1.1501,1.3175,1.692,1.7873
0.72697,1.1496,1.3168,1.6914,1.7868
0.72797,1.149,1.3161,1.6908,1.7862
0.72897,1.1485,1.3155,1.6902,1.7857
0.72997,1.1479,1.3148,1.6896,1.7852
0.73097,1.1474,1.3141,1.689,1.7846
0.73197,1.1468,1.3135,1.6884,1.7841
0.73297,1.1462,1.3128,1.6878,1.7835
0.73397,1.1457,1.3121,1.6872,1.783
0.73497,1.1451,1.3115,1.6866,1.7824
0.73597,1.1446,1.3108,1.6859,1.7819
0.73697,1.144,1.3101,1.6853,1.7813
0.73797,1.1434,1.3094,1.6847,1.7808
0.73897,1.1429,1.3088,1.6841,1.7802
0.73997,1.1423,1.3081,1.6835,1.7797
0.74097,1.1418,1.3074,1.6829,1.7791
0.74197,1.1412,1.3067,1.6822,1.7785
0.74297,1.1406,1.3061,1.6816,1.778
0.74397,1.1401,1.3054,1.681,1.7774
0.74497,1.1395,1.3047,1.6804,1.7768
0.74597,1.1389,1.304,1.6797,1.7763
0.74697,1.1384,1.3033,1.6791,1.7757
0.74797,1.1378,1.3027,1.6785,1.7751
0.74897,1.1372,1.302,1.6778,1.7746
0.74997,1.1367,1.3013,1.6772,1.774
0.75098,1.1361,1.3006,1.6766,1.7734
0.75198,1.1355,1.2999,1.6759,1.7728
0.75298,1.135,1.2993,1.6753,1.7723
0.75398,1.1344,1.2986,1.6747,1.7717
0.75498,1.1338,1.2979,1.674,1.7711
0.75598,1.1332,1.2972,1.6734,1.7705
0.75698,1.1327,1.2965,1.6727,1.7699
0.75798,1.1321,1.2958,1.6721,1.7693
0.75898,1.1315,1.2951,1.6714,1.7688
0.75998,1.1309,1.2945,1.6708,1.7682
0.76098,1.1304,1.2938,1.6701,1.7676
0.76198,1.1298,1.2931,1.6695,1.767
0.76298,1.1292,1.2924,1.6688,1.7664
0.76398,1.1286,1.2917,1.6682,1.7658
0.76498,1.1281,1.291,1.6675,1.7652
0.76598,1.1275,1.2903,1.6669,1.7646
0.76698,1.1269,1.2896,1.6662,1.764
0.76798,1.1263,1.2889,1.6656,1.7634
0.76898,1.1257,1.2883,1.6649,1.7628
0.76998,1.1252,1.2876,1.6643,1.7622
0.77098,1.1246,1.2869,1.6636,1.7616
0.77198,1.124,1.2862,1.6629,1.761
0.77298,1.1234,1.2855,1.6623,1.7604
0.77398,1.1228,1.2848,1.6616,1.7598
0.77498,1.1222,1.2841,1.6609,1.7592
0.77598,1.1217,1.2834,1.6603,1.7585
0.77698,1.1211,1.2827,1.6596,1.7579
0.77798,1.1205,1.282,1.6589,1.7573
0.77898,1.1199,1.2813,1.6583,1.7567
0.77998,1.1193,1.2806,1.6576,1.7561
0.78098,1.1187,1.2799,1.6569,1.7555
0.78198,1.1181,1.2792,1.6563,1.7549
0.78298,1.1175,1.2785,1.6556,1.7542
0.78398,1.117,1.2778,1.6549,1.7536
0.78498,1.1164,1.2771,1.6542,1.753
0.78598,1.1158,1.2764,1.6536,1.7524
0.78698,1.1152,1.2757,1.6529,1.7517
0.78798,1.1146,1.275,1.6522,1.7511
0.78898,1.114,1.2743,1.6515,1.7505
0.78998,1.1134,1.2736,1.6508,1.7499
0.79098,1.1128,1.2729,1.6502,1.7492
0.79198,1.1122,1.2722,1.6495,1.7486
0.79298,1.1116,1.2715,1.6488,1.748
0.79398,1.111,1.2708,1.6481,1.7473
0.79498,1.1105,1.2701,1.6474,1.7467
0.79598,1.1099,1.2694,1.6467,1.7461
0.79698,1.1093,1.2687,1.6461,1.7454
0.79798,1.1087,1.268,1.6454,1.7448
0.79898,1.1081,1.2673,1.6447,1.7441
0.79998,1.1075,1.2666,1.644,1.7435
0.80098,1.1069,1.2659,1.6433,1.7429
0.80198,1.1063,1.2652,1.6426,1.7422
0.80298,1.1057,1.2645,1.6419,1.7416
0.80398,1.1051,1.2638,1.6412,1.7409
0.80498,1.1045,1.2631,1.6405,1.7403
0.80598,1.1039,1.2623,1.6398,1.7396
0.80698,1.1033,1.2616,1.6391,1.739
0.80798,1.1027,1.2609,1.6384,1.7383
0.80898,1.1021,1.2602,1.6377,1.7377
0.80998,1.1015,1.2595,1.637,1.737
0.81098,1.1009,1.2588,1.6363,1.7364
0.81198,1.1003,1.2581,1.6356,1.7357
0.81298,1.0997,1.2574,1.6349,1.7351
0.81398,1.0991,1.2567,1.6342,1.7344
0.81498,1.0985,1.256,1.6335,1.7337
0.81598,1.0979,1.2553,1.6328,1.7331
0.81698,1.0973,1.2545,1.6321,1.7324
0.81798,1.0967,1.2538,1.6314,1.7318
0.81898,1.0961,1.2531,1.6307,1.7311
0.81998,1.0955,1.2524,1.63,1.7304
0.82098,1.0949,1.2517,1.6293,1.7298
0.82198,1.0943,1.251,1.6286,1.7291
0.82298,1.0937,1.2503,1.6278,1.7284
0.82398,1.0931,1.2496,1.6271,1.7278
0.82498,1.0925,1.2488,1.6264,1.7271
0.82598,1.0918,1.2481,1.6257,1.7264
0.82698,1.0912,1.2474,1.625,1.7258
0.82798,1.0906,1.2467,1.6243,1.7251
0.82898,1.09,1.246,1.6236,1.7244
0.82998,1.0894,1.2453,1.6228,1.7238
0.83098,1.0888,1.2446,1.6221,1.7231
0.83198,1.0882,1.2439,1.6214,1.7224
0.83298,1.0876,1.2431,1.6207,1.7217
0.83398,1.087,1.2424,1.62,1.721
0.83498,1.0864,1.2417,1.6192,1.7204
0.83598,1.0858,1.241,1.6185,1.7197
0.83698,1.0852,1.2403,1.6178,1.719
0.83798,1.0846,1.2396,1.6171,1.7183
0.83898,1.0839,1.2388,1.6164,1.7176
0.83998,1.0833,1.2381,1.6156,1.717
0.84098,1.0827,1.2374,1.6149,1.7163
0.84198,1.0821,1.2367,1.6142,1.7156
0.84298,1.0815,1.236,1.6134,1.7149
0.84398,1.0809,1.2353,1.6127,1.7142
0.84498,1.0803,1.2345,1.612,1.7135
0.84598,1.0797,1.2338,1.6113,1.7129
0.84698,1.0791,1.2331,1.6105,1.7122
0.84798,1.0785,1.2324,1.6098,1.7115
0.84898,1.0778,1.2317,1.6091,1.7108
0.84998,1.0772,1.231,1.6083,1.7101
0.85099,1.0766,1.2302,1.6076,1.7094
0.85199,1.076,1.2295,1.6069,1.7087
0.85299,1.0754,1.2288,1.6061,1.708
0.85399,1.0748,1.2281,1.6054,1.7073
0.85499,1.0742,1.2274,1.6047,1.7066
0.85599,1.0735,1.2266,1.6039,1.7059
0.85699,1.0729,1.2259,1.6032,1.7052
0.85799,1.0723,1.2252,1.6025,1.7045
0.85899,1.0717,1.2245,1.6017,1.7038
0.85999,1.0711,1.2238,1.601,1.7031
0.86099,1.0705,1.2231,1.6002,1.7024
0.86199,1.0699,1.2223,1.5995,1.7017
0.86299,1.0693,1.2216,1.5988,1.701
0.86399,1.0686,1.2209,1.598,1.7003
0.86499,1.068,1.2202,1.5973,1.6996
0.86599,1.0674,1.2195,1.5965,1.6989
0.86699,1.0668,1.2187,1.5958,1.6982
0.86799,1.0662,1.218,1.5951,1.6975
0.86899,1.0656,1.2173,1.5943,1.6968
0.86999,1.0649,1.2166,1.5936,1.6961
0.87099,1.0643,1.2159,1.5928,1.6954
0.87199,1.0637,1.2151,1.5921,1.6947
0.87299,1.0631,1.2144,1.5913,1.694
0.87399,1.0625,1.2137,1.5906,1.6932
0.87499,1.0619,1.213,1.5898,1.6925
0.87599,1.0612,1.2122,1.5891,1.6918
0.87699,1.0606,1.2115,1.5883,1.6911
0.87799,1.06,1.2108,1.5876,1.6904
0.87899,1.0594,1.2101,1.5868,1.6897
0.87999,1.0588,1.2094,1.5861,1.689
0.88099,1.0582,1.2086,1.5853,1.6882
0.88199,1.0575,1.2079,1.5846,1.6875
0.88299,1.0569,1.2072,1.5838,1.6868
0.88399,1.0563,1.2065,1.5831,1.6861
0.88499,1.0557,1.2058,1.5823,1.6854
0.88599,1.0551,1.205,1.5816,1.6847
0.88699,1.0544,1.2043,1.5808,1.6839
0.88799,1.0538,1.2036,1.5801,1.6832
0.88899,1.0532,1.2029,1.5793,1.6825
0.88999,1.0526,1.2021,1.5786,1.6818
0.89099,1.052,1.2014,1.5778,1.681
0.89199,1.0514,1.2007,1.577,1.6803
0.89299,1.0507,1.2,1.5763,1.6796
0.89399,1.0501,1.1993,1.5755,1.6789
0.89499,1.0495,1.1985,1.5748,1.6781
0.89599,1.0489,1.1978,1.574,1.6774
0.89699,1.0483,1.1971,1.5733,1.6767
0.89799,1.0476,1.1964,1.5725,1.676
0.89899,1.047,1.1956,1.5717,1.6752
0.89999,1.0464,1.1949,1.571,1.6745
0.90099,1.0458,1.1942,1.5702,1.6738
0.90199,1.0452,1.1935,1.5695,1.6731
0.90299,1.0445,1.1928,1.5687,1.6723
0.90399,1.0439,1.192,1.5679,1.6716
0.90499,1.0433,1.1913,1.5672,1.6709
0.90599,1.0427,1.1906,1.5664,1.6701
0.90699,1.0421,1.1899,1.5656,1.6694
0.90799,1.0414,1.1891,1.5649,1.6687
0.90899,1.0408,1.1884,1.5641,1.6679
0.90999,1.0402,1.1877,1.5633,1.6672
0.91099,1.0396,1.187,1.5626,1.6665
0.91199,1.039,1.1863,1.5618,1.6657
0.91299,1.0383,1.1855,1.5611,1.665
0.91399,1.0377,1.1848,1.5603,1.6642
0.91499,1.0371,1.1841,1.5595,1.6635
0.91599,1.0365,1.1834,1.5588,1.6628
0.91699,1.0359,1.1826,1.558,1.662
0.91799,1.0352,1.1819,1.5572,1.6613
0.91899,1.0346,1.1812,1.5564,1.6606
0.91999,1.034,1.1805,1.5557,1.6598
0.92099,1.0334,1.1798,1.5549,1.6591
0.92199,1.0327,1.179,1.5541,1.6583
0.92299,1.0321,1.1783,1.5534,1.6576
0.92399,1.0315,1.1776,1.5526,1.6568
0.92499,1.0309,1.1769,1.5518,1.6561
0.92599,1.0303,1.1761,1.5511,1.6554
0.92699,1.0296,1.1754,1.5503,1.6546
0.92799,1.029,1.1747,1.5495,1.6539
0.92899,1.0284,1.174,1.5487,1.6531
0.92999,1.0278,1.1733,1.548,1.6524
0.93099,1.0272,1.1725,1.5472,1.6516
0.93199,1.0265,1.1718,1.5464,1.6509
0.93299,1.0259,1.1711,1.5457,1.6501
0.93399,1.0253,1.1704,1.5449,1.6494
0.93499,1.0247,1.1696,1.5441,1.6486
0.93599,1.024,1.1689,1.5433,1.6479
0.93699,1.0234,1.1682,1.5426,1.6471
0.93799,1.0228,1.1675,1.5418,1.6464
0.93899,1.0222,1.1668,1.541,1.6456
0.93999,1.0216,1.166,1.5402,1.6449
0.94099,1.0209,1.1653,1.5395,1.6441
0.94199,1.0203,1.1646,1.5387,1.6434
0.94299,1.0197,1.1639,1.5379,1.6426
0.94399,1.0191,1.1632,1.5371,1.6419
0.94499,1.0185,1.1624,1.5363,1.6411
0.94599,1.0178,1.1617,1.5356,1.6404
0.94699,1.0172,1.161,1.5348,1.6396
0.94799,1.0166,1.1603,1.534,1.6389
0.94899,1.016,1.1596,1.5332,1.6381
0.94999,1.0154,1.1588,1.5325,1.6374
0.951,1.0147,1.1581,1.5317,1.6366
0.952,1.0141,1.1574,1.5309,1.6359
0.953,1.0135,1.1567,1.5301,1.6351
0.954,1.0129,1.156,1.5293,1.6343
0.955,1.0122,1.1552,1.5286,1.6336
0.956,1.0116,1.1545,1.5278,1.6328
0.957,1.011,1.1538,1.527,1.6321
0.958,1.0104,1.1531,1.5262,1.6313
0.959,1.0098,1.1524,1.5254,1.6306
0.96,1.0091,1.1516,1.5247,1.6298
0.961,1.0085,1.1509,1.5239,1.629
0.962,1.0079,1.1502,1.5231,1.6283
0.963,1.0073,1.1495,1.5223,1.6275
0.964,1.0067,1.1488,1.5215,1.6268
0.965,1.006,1.148,1.5207,1.626
0.966,1.0054,1.1473,1.52,1.6252
0.967,1.0048,1.1466,1.5192,1.6245
0.968,1.0042,1.1459,1.5184,1.6237
0.969,1.0036,1.1452,1.5176,1.6229
0.97,1.0029,1.1445,1.5168,1.6222
0.971,1.0023,1.1437,1.516,1.6214
0.972,1.0017,1.143,1.5153,1.6207
0.973,1.0011,1.1423,1.5145,1.6199
0.974,1.0005,1.1416,1.5137,1.6191
0.975,0.99984,1.1409,1.5129,1.6184
0.976,0.99922,1.1401,1.5121,1.6176
0.977,0.9986,1.1394,1.5113,1.6168
0.978,0.99798,1.1387,1.5106,1.6161
0.979,0.99736,1.138,1.5098,1.6153
0.98,0.99674,1.1373,1.509,1.6145
0.981,0.99612,1.1366,1.5082,1.6138
0.982,0.9955,1.1358,1.5074,1.613
0.983,0.99489,1.1351,1.5066,1.6122
0.984,0.99427,1.1344,1.5058,1.6115
0.985,0.99365,1.1337,1.505,1.6107
0.986,0.99303,1.133,1.5043,1.6099
0.987,0.99241,1.1323,1.5035,1.6092
0.988,0.99179,1.1316,1.5027,1.6084
0.989,0.99117,1.1308,1.5019,1.6076
0.99,0.99055,1.1301,1.5011,1.6069
0.991,0.98994,1.1294,1.5003,1.6061
0.992,0.98932,1.1287,1.4995,1.6053
0.993,0.9887,1.128,1.4988,1.6045
0.994,0.98808,1.1273,1.498,1.6038
0.995,0.98746,1.1266,1.4972,1.603
0.996,0.98685,1.1258,1.4964,1.6022
0.997,0.98623,1.1251,1.4956,1.6015
0.998,0.98561,1.1244,1.4948,1.6007
0.999,0.98499,1.1237,1.494,1.5999
1,0.98438,1.123,1.4932,1.5991


==> fig/inflMem/inflMemEtaSnumerical.csv <==
0.001,0.0082941,0.011035,0.011057,0.01106
0.02,0.15742,0.2062,0.21027,0.21075
0.04,0.29812,0.38495,0.39906,0.40081
0.06,0.42368,0.54029,0.5684,0.57205
0.08,0.53551,0.67548,0.72013,0.72619
0.1,0.63492,0.79317,0.85592,0.86477
0.12,0.72309,0.8956,0.97725,0.9892
0.16,0.86986,1.0619,1.1819,1.2006
0.21,1.0071,1.212,1.3778,1.4057
0.26,1.1037,1.3136,1.5209,1.5579
0.31,1.1689,1.379,1.6224,1.6683
0.51,1.236,1.4287,1.7664,1.8419
0.71,1.1588,1.3281,1.7013,1.7955
0.91,1.0402,1.1878,1.5633,1.6671
1,0.98438,1.1231,1.4932,1.5991


==> fig/inflMem/inflMemTendAnalytical.csv <==
0,0,0,0,0,0,0,0,0,0
9.0009e-06,0.0099605,9.0009e-05,0.0099603,0.00090009,0.0099583,0.0090009,0.0099383,0.090009,0.0097493
1.9002e-05,0.020977,0.00019002,0.020976,0.0019002,0.020967,0.019002,0.020879,0.19002,0.020095
2.9003e-05,0.03194,0.00029003,0.031938,0.0029003,0.031917,0.029003,0.031713,0.29003,0.030013
3.9004e-05,0.042849,0.00039004,0.042846,0.0039004,0.042808,0.039004,0.042443,0.39004,0.039572
4.9005e-05,0.053706,0.00049005,0.0537,0.0049005,0.053641,0.049005,0.05307,0.49005,0.04883
5.9006e-05,0.06451,0.00059006,0.064502,0.0059006,0.064416,0.059006,0.063596,0.59006,0.057835
6.9007e-05,0.075262,0.00069007,0.07525,0.0069007,0.075134,0.069007,0.074023,0.69007,0.066624
7.9008e-05,0.085961,0.00079008,0.085946,0.0079008,0.085794,0.079008,0.084351,0.79008,0.075228
8.9009e-05,0.096609,0.00089009,0.096589,0.0089009,0.096397,0.089009,0.094583,0.89009,0.083674
9.901e-05,0.1072,0.0009901,0.10718,0.009901,0.10694,0.09901,0.10472,0.9901,0.091983
0.00010901,0.11775,0.0010901,0.11772,0.010901,0.11743,0.10901,0.11476,1.0901,0.10017
0.00011901,0.12824,0.0011901,0.12821,0.011901,0.12787,0.11901,0.12471,1.1901,0.10825
0.00012901,0.13868,0.0012901,0.13864,0.012901,0.13825,0.12901,0.13457,1.2901,0.11624
0.00013901,0.14907,0.0013901,0.14903,0.013901,0.14857,0.13901,0.14434,1.3901,0.12414
0.00014901,0.15942,0.0014901,0.15936,0.014901,0.15883,0.14901,0.15403,1.4901,0.13196
0.00015902,0.16971,0.0015902,0.16964,0.015902,0.16905,0.15902,0.16362,1.5902,0.13972
0.00016902,0.17995,0.0016902,0.17988,0.016902,0.1792,0.16902,0.17313,1.6902,0.1474
0.00017902,0.19014,0.0017902,0.19006,0.017902,0.1893,0.17902,0.18255,1.7902,0.15503
0.00018902,0.20028,0.0018902,0.20019,0.018902,0.19935,0.18902,0.1919,1.8902,0.1626
0.00019902,0.21037,0.0019902,0.21027,0.019902,0.20935,0.19902,0.20115,1.9902,0.17011
0.00020902,0.22041,0.0020902,0.22031,0.020902,0.21929,0.20902,0.21033,2.0902,0.17757
0.00021902,0.2304,0.0021902,0.23029,0.021902,0.22917,0.21902,0.21943,2.1902,0.18498
0.00022902,0.24035,0.0022902,0.24022,0.022902,0.23901,0.22902,0.22845,2.2902,0.19234
0.00023902,0.25024,0.0023902,0.25011,0.023902,0.24879,0.23902,0.23739,2.3902,0.19966
0.00024902,0.26009,0.0024902,0.25994,0.024902,0.25852,0.24902,0.24625,2.4902,0.20693
0.00025903,0.26989,0.0025903,0.26973,0.025903,0.26819,0.25903,0.25503,2.5903,0.21416
0.00026903,0.27964,0.0026903,0.27947,0.026903,0.27782,0.26903,0.26375,2.6903,0.22134
0.00027903,0.28934,0.0027903,0.28916,0.027903,0.28739,0.27903,0.27238,2.7903,0.22848
0.00028903,0.299,0.0028903,0.29881,0.028903,0.29691,0.28903,0.28095,2.8903,0.23557
0.00029903,0.30861,0.0029903,0.3084,0.029903,0.30638,0.29903,0.28944,2.9903,0.24263
0.00030903,0.31817,0.0030903,0.31795,0.030903,0.31579,0.30903,0.29786,3.0903,0.24964
0.00031903,0.32769,0.0031903,0.32745,0.031903,0.32516,0.31903,0.30621,3.1903,0.25661
0.00032903,0.33715,0.0032903,0.33691,0.032903,0.33448,0.32903,0.31449,3.2903,0.26355
0.00033903,0.34658,0.0033903,0.34631,0.033903,0.34374,0.33903,0.32271,3.3903,0.27044
0.00034903,0.35595,0.0034903,0.35567,0.034903,0.35296,0.34903,0.33085,3.4903,0.27729
0.00035904,0.36528,0.0035904,0.36499,0.035904,0.36212,0.35904,0.33893,3.5904,0.2841
0.00036904,0.37457,0.0036904,0.37426,0.036904,0.37124,0.36904,0.34694,3.6904,0.29088
0.00037904,0.38381,0.0037904,0.38348,0.037904,0.38031,0.37904,0.35489,3.7904,0.29761
0.00038904,0.393,0.0038904,0.39266,0.038904,0.38932,0.38904,0.36277,3.8904,0.30431
0.00039904,0.40215,0.0039904,0.40179,0.039904,0.39829,0.39904,0.37059,3.9904,0.31097
0.00040904,0.41125,0.0040904,0.41087,0.040904,0.40721,0.40904,0.37834,4.0904,0.31759
0.00041904,0.42031,0.0041904,0.41992,0.041904,0.41609,0.41904,0.38603,4.1904,0.32417
0.00042904,0.42932,0.0042904,0.42891,0.042904,0.42491,0.42904,0.39367,4.2904,0.33072
0.00043904,0.43829,0.0043904,0.43786,0.043904,0.43368,0.43904,0.40124,4.3904,0.33723
0.00044904,0.44722,0.0044904,0.44677,0.044904,0.44241,0.44904,0.40874,4.4904,0.3437
0.00045905,0.4561,0.0045905,0.45563,0.045905,0.45109,0.45905,0.41619,4.5905,0.35013
0.00046905,0.46494,0.0046905,0.46445,0.046905,0.45973,0.46905,0.42359,4.6905,0.35653
0.00047905,0.47373,0.0047905,0.47323,0.047905,0.46831,0.47905,0.43092,4.7905,0.36289
0.00048905,0.48248,0.0048905,0.48196,0.048905,0.47685,0.48905,0.43819,4.8905,0.36921
0.00049905,0.49119,0.0049905,0.49064,0.049905,0.48535,0.49905,0.44541,4.9905,0.3755
0.00050905,0.49986,0.0050905,0.49929,0.050905,0.49379,0.50905,0.45257,5.0905,0.38175
0.00051905,0.50848,0.0051905,0.50789,0.051905,0.50219,0.51905,0.45968,5.1905,0.38797
0.00052905,0.51706,0.0052905,0.51645,0.052905,0.51055,0.52905,0.46673,5.2905,0.39415
0.00053905,0.52559,0.0053905,0.52496,0.053905,0.51886,0.53905,0.47372,5.3905,0.40029
0.00054905,0.53409,0.0054905,0.53344,0.054905,0.52712,0.54905,0.48067,5.4905,0.4064
0.00055906,0.54254,0.0055906,0.54187,0.055906,0.53534,0.55906,0.48755,5.5906,0.41247
0.00056906,0.55095,0.0056906,0.55026,0.056906,0.54352,0.56906,0.49439,5.6906,0.41851
0.00057906,0.55932,0.0057906,0.5586,0.057906,0.55165,0.57906,0.50117,5.7906,0.42452
0.00058906,0.56765,0.0058906,0.56691,0.058906,0.55973,0.58906,0.5079,5.8906,0.43049
0.00059906,0.57594,0.0059906,0.57517,0.059906,0.56777,0.59906,0.51459,5.9906,0.43642
0.00060906,0.58418,0.0060906,0.58339,0.060906,0.57577,0.60906,0.52121,6.0906,0.44232
0.00061906,0.59239,0.0061906,0.59158,0.061906,0.58372,0.61906,0.52779,6.1906,0.44819
0.00062906,0.60055,0.0062906,0.59972,0.062906,0.59163,0.62906,0.53432,6.2906,0.45402
0.00063906,0.60868,0.0063906,0.60782,0.063906,0.5995,0.63906,0.5408,6.3906,0.45982
0.00064906,0.61676,0.0064906,0.61587,0.064906,0.60732,0.64906,0.54723,6.4906,0.46559
0.00065907,0.62481,0.0065907,0.62389,0.065907,0.6151,0.65907,0.55362,6.5907,0.47132
0.00066907,0.63281,0.0066907,0.63187,0.066907,0.62284,0.66907,0.55995,6.6907,0.47702
0.00067907,0.64077,0.0067907,0.63981,0.067907,0.63053,0.67907,0.56624,6.7907,0.48268
0.00068907,0.6487,0.0068907,0.64771,0.068907,0.63819,0.68907,0.57248,6.8907,0.48831
0.00069907,0.65658,0.0069907,0.65557,0.069907,0.6458,0.69907,0.57868,6.9907,0.49391
0.00070907,0.66443,0.0070907,0.66338,0.070907,0.65336,0.70907,0.58483,7.0907,0.49948
0.00071907,0.67223,0.0071907,0.67116,0.071907,0.66089,0.71907,0.59093,7.1907,0.50501
0.00072907,0.68,0.0072907,0.67891,0.072907,0.66838,0.72907,0.59699,7.2907,0.51052
0.00073907,0.68773,0.0073907,0.68661,0.073907,0.67582,0.73907,0.603,7.3907,0.51599
0.00074907,0.69542,0.0074907,0.69427,0.074907,0.68322,0.74907,0.60897,7.4907,0.52143
0.00075908,0.70307,0.0075908,0.70189,0.075908,0.69058,0.75908,0.61489,7.5908,0.52683
0.00076908,0.71069,0.0076908,0.70948,0.076908,0.69791,0.76908,0.62078,7.6908,0.53221
0.00077908,0.71826,0.0077908,0.71703,0.077908,0.70519,0.77908,0.62661,7.7908,0.53755
0.00078908,0.7258,0.0078908,0.72454,0.078908,0.71243,0.78908,0.63241,7.8908,0.54286
0.00079908,0.7333,0.0079908,0.73201,0.079908,0.71963,0.79908,0.63816,7.9908,0.54814
0.00080908,0.74077,0.0080908,0.73944,0.080908,0.72679,0.80908,0.64388,8.0908,0.55339
0.00081908,0.74819,0.0081908,0.74684,0.081908,0.73391,0.81908,0.64955,8.1908,0.55861
0.00082908,0.75558,0.0082908,0.7542,0.082908,0.74099,0.82908,0.65517,8.2908,0.5638
0.00083908,0.76293,0.0083908,0.76152,0.083908,0.74803,0.83908,0.66076,8.3908,0.56896
0.00084908,0.77025,0.0084908,0.7688,0.084908,0.75504,0.84908,0.66631,8.4908,0.57408
0.00085909,0.77752,0.0085909,0.77605,0.085909,0.762,0.85909,0.67182,8.5909,0.57918
0.00086909,0.78477,0.0086909,0.78326,0.086909,0.76892,0.86909,0.67729,8.6909,0.58425
0.00087909,0.79197,0.0087909,0.79044,0.087909,0.77581,0.87909,0.68271,8.7909,0.58928
0.00088909,0.79914,0.0088909,0.79757,0.088909,0.78266,0.88909,0.6881,8.8909,0.59429
0.00089909,0.80627,0.0089909,0.80468,0.089909,0.78947,0.89909,0.69345,8.9909,0.59927
0.00090909,0.81337,0.0090909,0.81174,0.090909,0.79624,0.90909,0.69877,9.0909,0.60421
0.00091909,0.82043,0.0091909,0.81877,0.091909,0.80298,0.91909,0.70404,9.1909,0.60913
0.00092909,0.82746,0.0092909,0.82577,0.092909,0.80968,0.92909,0.70928,9.2909,0.61402
0.00093909,0.83445,0.0093909,0.83272,0.093909,0.81633,0.93909,0.71448,9.3909,0.61888
0.00094909,0.8414,0.0094909,0.83965,0.094909,0.82296,0.94909,0.71964,9.4909,0.62371
0.0009591,0.84832,0.009591,0.84654,0.09591,0.82954,0.9591,0.72476,9.591,0.62851
0.0009691,0.85521,0.009691,0.85339,0.09691,0.83609,0.9691,0.72985,9.691,0.63329
0.0009791,0.86206,0.009791,0.86021,0.09791,0.8426,0.9791,0.73491,9.791,0.63803
0.0009891,0.86888,0.009891,0.86699,0.09891,0.84908,0.9891,0.73992,9.891,0.64275
0.0009991,0.87566,0.009991,0.87374,0.09991,0.85552,0.9991,0.7449,9.991,0.64744
0.0010091,0.88241,0.010091,0.88045,0.10091,0.86192,1.0091,0.74985,10.091,0.6521
0.0010191,0.88912,0.010191,0.88713,0.10191,0.86829,1.0191,0.75476,10.191,0.65673
0.0010291,0.8958,0.010291,0.89378,0.10291,0.87462,1.0291,0.75963,10.291,0.66133
0.0010391,0.90245,0.010391,0.90039,0.10391,0.88092,1.0391,0.76448,10.391,0.66591
0.0010491,0.90906,0.010491,0.90697,0.10491,0.88718,1.0491,0.76928,10.491,0.67046
0.0010591,0.91564,0.010591,0.91351,0.10591,0.8934,1.0591,0.77406,10.591,0.67498
0.0010691,0.92218,0.010691,0.92002,0.10691,0.89959,1.0691,0.7788,10.691,0.67947
0.0010791,0.92869,0.010791,0.9265,0.10791,0.90575,1.0791,0.7835,10.791,0.68394
0.0010891,0.93517,0.010891,0.93294,0.10891,0.91187,1.0891,0.78817,10.891,0.68838
0.0010991,0.94162,0.010991,0.93935,0.10991,0.91795,1.0991,0.79281,10.991,0.69279
0.0011091,0.94803,0.011091,0.94573,0.11091,0.924,1.1091,0.79742,11.091,0.69718
0.0011191,0.95441,0.011191,0.95207,0.11191,0.93002,1.1191,0.802,11.191,0.70154
0.0011291,0.96076,0.011291,0.95839,0.11291,0.936,1.1291,0.80654,11.291,0.70588
0.0011391,0.96708,0.011391,0.96467,0.11391,0.94195,1.1391,0.81105,11.391,0.71018
0.0011491,0.97336,0.011491,0.97091,0.11491,0.94787,1.1491,0.81553,11.491,0.71446
0.0011591,0.97961,0.011591,0.97713,0.11591,0.95375,1.1591,0.81998,11.591,0.71872
0.0011691,0.98583,0.011691,0.98331,0.11691,0.9596,1.1691,0.82439,11.691,0.72295
0.0011791,0.99202,0.011791,0.98947,0.11791,0.96541,1.1791,0.82878,11.791,0.72715
0.0011891,0.99818,0.011891,0.99558,0.11891,0.9712,1.1891,0.83313,11.891,0.73133
0.0011991,1.0043,0.011991,1.0017,0.11991,0.97694,1.1991,0.83746,11.991,0.73548
0.0012091,1.0104,0.012091,1.0077,0.12091,0.98266,1.2091,0.84175,12.091,0.73961
0.0012191,1.0165,0.012191,1.0138,0.12191,0.98835,1.2191,0.84602,12.191,0.74371
0.0012291,1.0225,0.012291,1.0197,0.12291,0.994,1.2291,0.85025,12.291,0.74778
0.0012391,1.0285,0.012391,1.0257,0.12391,0.99962,1.2391,0.85446,12.391,0.75184
0.0012491,1.0345,0.012491,1.0316,0.12491,1.0052,1.2491,0.85863,12.491,0.75586
0.0012591,1.0404,0.012591,1.0375,0.12591,1.0108,1.2591,0.86278,12.591,0.75986
0.0012691,1.0463,0.012691,1.0434,0.12691,1.0163,1.2691,0.8669,12.691,0.76384
0.0012791,1.0522,0.012791,1.0493,0.12791,1.0218,1.2791,0.87098,12.791,0.76779
0.0012891,1.058,0.012891,1.0551,0.12891,1.0272,1.2891,0.87504,12.891,0.77172
0.0012991,1.0639,0.012991,1.0608,0.12991,1.0327,1.2991,0.87908,12.991,0.77562
0.0013091,1.0696,0.013091,1.0666,0.13091,1.0381,1.3091,0.88308,13.091,0.7795
0.0013191,1.0754,0.013191,1.0723,0.13191,1.0434,1.3191,0.88705,13.191,0.78336
0.0013291,1.0811,0.013291,1.078,0.13291,1.0488,1.3291,0.891,13.291,0.78719
0.0013391,1.0868,0.013391,1.0837,0.13391,1.0541,1.3391,0.89492,13.391,0.791
0.0013491,1.0925,0.013491,1.0893,0.13491,1.0593,1.3491,0.89882,13.491,0.79478
0.0013591,1.0981,0.013591,1.0949,0.13591,1.0646,1.3591,0.90268,13.591,0.79854
0.0013691,1.1038,0.013691,1.1005,0.13691,1.0698,1.3691,0.90652,13.691,0.80228
0.0013791,1.1093,0.013791,1.106,0.13791,1.075,1.3791,0.91033,13.791,0.80599
0.0013891,1.1149,0.013891,1.1115,0.13891,1.0801,1.3891,0.91412,13.891,0.80968
0.0013991,1.1204,0.013991,1.117,0.13991,1.0853,1.3991,0.91788,13.991,0.81335
0.0014091,1.1259,0.014091,1.1225,0.14091,1.0904,1.4091,0.92161,14.091,0.81699
0.0014191,1.1314,0.014191,1.1279,0.14191,1.0954,1.4191,0.92532,14.191,0.82061
0.0014291,1.1368,0.014291,1.1333,0.14291,1.1005,1.4291,0.929,14.291,0.82421
0.0014391,1.1422,0.014391,1.1387,0.14391,1.1055,1.4391,0.93265,14.391,0.82778
0.0014491,1.1476,0.014491,1.144,0.14491,1.1104,1.4491,0.93628,14.491,0.83134
0.0014591,1.153,0.014591,1.1493,0.14591,1.1154,1.4591,0.93988,14.591,0.83487
0.0014691,1.1583,0.014691,1.1546,0.14691,1.1203,1.4691,0.94346,14.691,0.83838
0.0014791,1.1636,0.014791,1.1599,0.14791,1.1252,1.4791,0.94702,14.791,0.84186
0.0014891,1.1689,0.014891,1.1651,0.14891,1.1301,1.4891,0.95055,14.891,0.84533
0.0014991,1.1741,0.014991,1.1703,0.14991,1.1349,1.4991,0.95405,14.991,0.84877
0.0015092,1.1793,0.015092,1.1755,0.15092,1.1397,1.5092,0.95753,15.092,0.85219
0.0015192,1.1845,0.015192,1.1806,0.15192,1.1445,1.5192,0.96098,15.192,0.85559
0.0015292,1.1897,0.015292,1.1857,0.15292,1.1492,1.5292,0.96442,15.292,0.85896
0.0015392,1.1948,0.015392,1.1908,0.15392,1.1539,1.5392,0.96782,15.392,0.86232
0.0015492,1.1999,0.015492,1.1959,0.15492,1.1586,1.5492,0.97121,15.492,0.86565
0.0015592,1.205,0.015592,1.201,0.15592,1.1633,1.5592,0.97457,15.592,0.86896
0.0015692,1.2101,0.015692,1.206,0.15692,1.1679,1.5692,0.9779,15.692,0.87225
0.0015792,1.2151,0.015792,1.211,0.15792,1.1726,1.5792,0.98121,15.792,0.87552
0.0015892,1.2201,0.015892,1.2159,0.15892,1.1771,1.5892,0.9845,15.892,0.87877
0.0015992,1.2251,0.015992,1.2208,0.15992,1.1817,1.5992,0.98777,15.992,0.882
0.0016092,1.23,0.016092,1.2258,0.16092,1.1862,1.6092,0.99101,16.092,0.88521
0.0016192,1.2349,0.016192,1.2306,0.16192,1.1907,1.6192,0.99423,16.192,0.88839
0.0016292,1.2398,0.016292,1.2355,0.16292,1.1952,1.6292,0.99743,16.292,0.89156
0.0016392,1.2447,0.016392,1.2403,0.16392,1.1997,1.6392,1.0006,16.392,0.8947
0.0016492,1.2496,0.016492,1.2451,0.16492,1.2041,1.6492,1.0038,16.492,0.89783
0.0016592,1.2544,0.016592,1.2499,0.16592,1.2085,1.6592,1.0069,16.592,0.90093
0.0016692,1.2592,0.016692,1.2547,0.16692,1.2128,1.6692,1.01,16.692,0.90402
0.0016792,1.2639,0.016792,1.2594,0.16792,1.2172,1.6792,1.0131,16.792,0.90708
0.0016892,1.2687,0.016892,1.2641,0.16892,1.2215,1.6892,1.0161,16.892,0.91013
0.0016992,1.2734,0.016992,1.2688,0.16992,1.2258,1.6992,1.0192,16.992,0.91315
0.0017092,1.2781,0.017092,1.2734,0.17092,1.2301,1.7092,1.0222,17.092,0.91616
0.0017192,1.2828,0.017192,1.278,0.17192,1.2343,1.7192,1.0252,17.192,0.91914
0.0017292,1.2874,0.017292,1.2826,0.17292,1.2385,1.7292,1.0282,17.292,0.92211
0.0017392,1.292,0.017392,1.2872,0.17392,1.2427,1.7392,1.0311,17.392,0.92505
0.0017492,1.2966,0.017492,1.2918,0.17492,1.2469,1.7492,1.0341,17.492,0.92798
0.0017592,1.3012,0.017592,1.2963,0.17592,1.251,1.7592,1.037,17.592,0.93089
0.0017692,1.3058,0.017692,1.3008,0.17692,1.2552,1.7692,1.0399,17.692,0.93377
0.0017792,1.3103,0.017792,1.3053,0.17792,1.2592,1.7792,1.0428,17.792,0.93664
0.0017892,1.3148,0.017892,1.3097,0.17892,1.2633,1.7892,1.0456,17.892,0.93949
0.0017992,1.3192,0.017992,1.3142,0.17992,1.2674,1.7992,1.0485,17.992,0.94232
0.0018092,1.3237,0.018092,1.3186,0.18092,1.2714,1.8092,1.0513,18.092,0.94514
0.0018192,1.3281,0.018192,1.323,0.18192,1.2754,1.8192,1.0541,18.192,0.94793
0.0018292,1.3325,0.018292,1.3273,0.18292,1.2793,1.8292,1.0568,18.292,0.9507
0.0018392,1.3369,0.018392,1.3317,0.18392,1.2833,1.8392,1.0596,18.392,0.95346
0.0018492,1.3413,0.018492,1.336,0.18492,1.2872,1.8492,1.0623,18.492,0.9562
0.0018592,1.3456,0.018592,1.3403,0.18592,1.2911,1.8592,1.065,18.592,0.95892
0.0018692,1.3499,0.018692,1.3445,0.18692,1.295,1.8692,1.0677,18.692,0.96162
0.0018792,1.3542,0.018792,1.3488,0.18792,1.2988,1.8792,1.0704,18.792,0.9643
0.0018892,1.3585,0.018892,1.353,0.18892,1.3027,1.8892,1.0731,18.892,0.96697
0.0018992,1.3627,0.018992,1.3572,0.18992,1.3065,1.8992,1.0757,18.992,0.96961
0.0019092,1.3669,0.019092,1.3614,0.19092,1.3102,1.9092,1.0783,19.092,0.97224
0.0019192,1.3711,0.019192,1.3655,0.19192,1.314,1.9192,1.0809,19.192,0.97485
0.0019292,1.3753,0.019292,1.3696,0.19292,1.3177,1.9292,1.0835,19.292,0.97745
0.0019392,1.3794,0.019392,1.3737,0.19392,1.3214,1.9392,1.086,19.392,0.98002
0.0019492,1.3835,0.019492,1.3778,0.19492,1.3251,1.9492,1.0886,19.492,0.98258
0.0019592,1.3877,0.019592,1.3819,0.19592,1.3288,1.9592,1.0911,19.592,0.98512
0.0019692,1.3917,0.019692,1.3859,0.19692,1.3324,1.9692,1.0936,19.692,0.98765
0.0019792,1.3958,0.019792,1.3899,0.19792,1.3361,1.9792,1.0961,19.792,0.99015
0.0019892,1.3998,0.019892,1.3939,0.19892,1.3397,1.9892,1.0986,19.892,0.99264
0.0019992,1.4038,0.019992,1.3979,0.19992,1.3432,1.9992,1.101,19.992,0.99511
0.0020092,1.4078,0.020092,1.4018,0.20092,1.3468,2.0092,1.1034,20.092,0.99757
0.0020192,1.4118,0.020192,1.4058,0.20192,1.3503,2.0192,1.1059,20.192,1
0.0020292,1.4158,0.020292,1.4097,0.20292,1.3538,2.0292,1.1083,20.292,1.0024
0.0020392,1.4197,0.020392,1.4136,0.20392,1.3573,2.0392,1.1106,20.392,1.0048
0.0020492,1.4236,0.020492,1.4174,0.20492,1.3608,2.0492,1.113,20.492,1.0072
0.0020592,1.4275,0.020592,1.4213,0.20592,1.3642,2.0592,1.1153,20.592,1.0096
0.0020692,1.4313,0.020692,1.4251,0.20692,1.3677,2.0692,1.1177,20.692,1.0119
0.0020792,1.4352,0.020792,1.4289,0.20792,1.3711,2.0792,1.12,20.792,1.0143
0.0020892,1.439,0.020892,1.4327,0.20892,1.3744,2.0892,1.1223,20.892,1.0166
0.0020992,1.4428,0.020992,1.4364,0.20992,1.3778,2.0992,1.1245,20.992,1.0189
0.0021092,1.4466,0.021092,1.4401,0.21092,1.3811,2.1092,1.1268,21.092,1.0212
0.0021192,1.4504,0.021192,1.4439,0.21192,1.3845,2.1192,1.129,21.192,1.0235
0.0021292,1.4541,0.021292,1.4476,0.21292,1.3878,2.1292,1.1313,21.292,1.0257
0.0021392,1.4578,0.021392,1.4512,0.21392,1.391,2.1392,1.1335,21.392,1.028
0.0021492,1.4615,0.021492,1.4549,0.21492,1.3943,2.1492,1.1357,21.492,1.0302
0.0021592,1.4652,0.021592,1.4585,0.21592,1.3975,2.1592,1.1378,21.592,1.0324
0.0021692,1.4688,0.021692,1.4621,0.21692,1.4007,2.1692,1.14,21.692,1.0346
0.0021792,1.4725,0.021792,1.4657,0.21792,1.4039,2.1792,1.1421,21.792,1.0368
0.0021892,1.4761,0.021892,1.4693,0.21892,1.4071,2.1892,1.1443,21.892,1.0389
0.0021992,1.4797,0.021992,1.4728,0.21992,1.4103,2.1992,1.1464,21.992,1.0411
0.0022092,1.4833,0.022092,1.4764,0.22092,1.4134,2.2092,1.1485,22.092,1.0432
0.0022192,1.4868,0.022192,1.4799,0.22192,1.4165,2.2192,1.1505,22.192,1.0453
0.0022292,1.4904,0.022292,1.4834,0.22292,1.4196,2.2292,1.1526,22.292,1.0474
0.0022392,1.4939,0.022392,1.4868,0.22392,1.4227,2.2392,1.1547,22.392,1.0495
0.0022492,1.4974,0.022492,1.4903,0.22492,1.4257,2.2492,1.1567,22.492,1.0516
0.0022592,1.5008,0.022592,1.4937,0.22592,1.4288,2.2592,1.1587,22.592,1.0537
0.0022692,1.5043,0.022692,1.4971,0.22692,1.4318,2.2692,1.1607,22.692,1.0557
0.0022792,1.5077,0.022792,1.5005,0.22792,1.4348,2.2792,1.1627,22.792,1.0577
0.0022892,1.5112,0.022892,1.5039,0.22892,1.4378,2.2892,1.1646,22.892,1.0597
0.0022992,1.5146,0.022992,1.5073,0.22992,1.4407,2.2992,1.1666,22.992,1.0617
0.0023092,1.5179,0.023092,1.5106,0.23092,1.4436,2.3092,1.1685,23.092,1.0637
0.0023192,1.5213,0.023192,1.5139,0.23192,1.4466,2.3192,1.1705,23.192,1.0657
0.0023292,1.5246,0.023292,1.5172,0.23292,1.4495,2.3292,1.1724,23.292,1.0676
0.0023392,1.528,0.023392,1.5205,0.23392,1.4523,2.3392,1.1743,23.392,1.0696
0.0023492,1.5313,0.023492,1.5237,0.23492,1.4552,2.3492,1.1761,23.492,1.0715
0.0023592,1.5346,0.023592,1.527,0.23592,1.4581,2.3592,1.178,23.592,1.0734
0.0023692,1.5378,0.023692,1.5302,0.23692,1.4609,2.3692,1.1799,23.692,1.0753
0.0023792,1.5411,0.023792,1.5334,0.23792,1.4637,2.3792,1.1817,23.792,1.0772
0.0023892,1.5443,0.023892,1.5366,0.23892,1.4665,2.3892,1.1835,23.892,1.0791
0.0023992,1.5475,0.023992,1.5398,0.23992,1.4692,2.3992,1.1853,23.992,1.0809
0.0024092,1.5507,0.024092,1.5429,0.24092,1.472,2.4092,1.1871,24.092,1.0828
0.0024192,1.5539,0.024192,1.546,0.24192,1.4747,2.4192,1.1889,24.192,1.0846
0.0024292,1.557,0.024292,1.5491,0.24292,1.4774,2.4292,1.1906,24.292,1.0864
0.0024392,1.5602,0.024392,1.5522,0.24392,1.4801,2.4392,1.1924,24.392,1.0882
0.0024492,1.5633,0.024492,1.5553,0.24492,1.4828,2.4492,1.1941,24.492,1.09
0.0024592,1.5664,0.024592,1.5584,0.24592,1.4855,2.4592,1.1959,24.592,1.0918
0.0024692,1.5695,0.024692,1.5614,0.24692,1.4881,2.4692,1.1976,24.692,1.0935
0.0024792,1.5725,0.024792,1.5644,0.24792,1.4908,2.4792,1.1993,24.792,1.0953
0.0024892,1.5756,0.024892,1.5674,0.24892,1.4934,2.4892,1.2009,24.892,1.097
0.0024992,1.5786,0.024992,1.5704,0.24992,1.496,2.4992,1.2026,24.992,1.0987
0.0025093,1.5816,0.025093,1.5734,0.25093,1.4985,2.5093,1.2043,25.093,1.1004
0.0025193,1.5846,0.025193,1.5763,0.25193,1.5011,2.5193,1.2059,25.193,1.1021
0.0025293,1.5876,0.025293,1.5793,0.25293,1.5036,2.5293,1.2075,25.293,1.1038
0.0025393,1.5906,0.025393,1.5822,0.25393,1.5061,2.5393,1.2091,25.393,1.1055
0.0025493,1.5935,0.025493,1.5851,0.25493,1.5087,2.5493,1.2107,25.493,1.1071
0.0025593,1.5965,0.025593,1.588,0.25593,1.5111,2.5593,1.2123,25.593,1.1088
0.0025693,1.5994,0.025693,1.5909,0.25693,1.5136,2.5693,1.2139,25.693,1.1104
0.0025793,1.6023,0.025793,1.5937,0.25793,1.5161,2.5793,1.2155,25.793,1.112
0.0025893,1.6051,0.025893,1.5965,0.25893,1.5185,2.5893,1.217,25.893,1.1136
0.0025993,1.608,0.025993,1.5993,0.25993,1.5209,2.5993,1.2185,25.993,1.1152
0.0026093,1.6108,0.026093,1.6021,0.26093,1.5233,2.6093,1.2201,26.093,1.1168
0.0026193,1.6137,0.026193,1.6049,0.26193,1.5257,2.6193,1.2216,26.193,1.1183
0.0026293,1.6165,0.026293,1.6077,0.26293,1.5281,2.6293,1.2231,26.293,1.1199
0.0026393,1.6193,0.026393,1.6104,0.26393,1.5305,2.6393,1.2245,26.393,1.1214
0.0026493,1.622,0.026493,1.6132,0.26493,1.5328,2.6493,1.226,26.493,1.123
0.0026593,1.6248,0.026593,1.6159,0.26593,1.5351,2.6593,1.2275,26.593,1.1245
0.0026693,1.6275,0.026693,1.6186,0.26693,1.5374,2.6693,1.2289,26.693,1.126
0.0026793,1.6303,0.026793,1.6213,0.26793,1.5397,2.6793,1.2304,26.793,1.1275
0.0026893,1.633,0.026893,1.6239,0.26893,1.542,2.6893,1.2318,26.893,1.1289
0.0026993,1.6357,0.026993,1.6266,0.26993,1.5442,2.6993,1.2332,26.993,1.1304
0.0027093,1.6384,0.027093,1.6292,0.27093,1.5465,2.7093,1.2346,27.093,1.1319
0.0027193,1.641,0.027193,1.6318,0.27193,1.5487,2.7193,1.236,27.193,1.1333
0.0027293,1.6437,0.027293,1.6344,0.27293,1.5509,2.7293,1.2373,27.293,1.1347
0.0027393,1.6463,0.027393,1.637,0.27393,1.5531,2.7393,1.2387,27.393,1.1362
0.0027493,1.6489,0.027493,1.6396,0.27493,1.5553,2.7493,1.2401,27.493,1.1376
0.0027593,1.6515,0.027593,1.6422,0.27593,1.5575,2.7593,1.2414,27.593,1.139
0.0027693,1.6541,0.027693,1.6447,0.27693,1.5596,2.7693,1.2427,27.693,1.1404
0.0027793,1.6567,0.027793,1.6472,0.27793,1.5618,2.7793,1.244,27.793,1.1417
0.0027893,1.6592,0.027893,1.6497,0.27893,1.5639,2.7893,1.2453,27.893,1.1431
0.0027993,1.6618,0.027993,1.6522,0.27993,1.566,2.7993,1.2466,27.993,1.1444
0.0028093,1.6643,0.028093,1.6547,0.28093,1.5681,2.8093,1.2479,28.093,1.1458
0.0028193,1.6668,0.028193,1.6572,0.28193,1.5702,2.8193,1.2492,28.193,1.1471
0.0028293,1.6693,0.028293,1.6596,0.28293,1.5722,2.8293,1.2504,28.293,1.1484
0.0028393,1.6718,0.028393,1.6621,0.28393,1.5743,2.8393,1.2517,28.393,1.1497
0.0028493,1.6742,0.028493,1.6645,0.28493,1.5763,2.8493,1.2529,28.493,1.151
0.0028593,1.6767,0.028593,1.6669,0.28593,1.5783,2.8593,1.2541,28.593,1.1523
0.0028693,1.6791,0.028693,1.6693,0.28693,1.5803,2.8693,1.2553,28.693,1.1536
0.0028793,1.6815,0.028793,1.6716,0.28793,1.5823,2.8793,1.2565,28.793,1.1549
0.0028893,1.6839,0.028893,1.674,0.28893,1.5843,2.8893,1.2577,28.893,1.1561
0.0028993,1.6863,0.028993,1.6763,0.28993,1.5862,2.8993,1.2589,28.993,1.1573
0.0029093,1.6887,0.029093,1.6787,0.29093,1.5882,2.9093,1.2601,29.093,1.1586
0.0029193,1.691,0.029193,1.681,0.29193,1.5901,2.9193,1.2612,29.193,1.1598
0.0029293,1.6934,0.029293,1.6833,0.29293,1.592,2.9293,1.2624,29.293,1.161
0.0029393,1.6957,0.029393,1.6856,0.29393,1.5939,2.9393,1.2635,29.393,1.1622
0.0029493,1.698,0.029493,1.6878,0.29493,1.5958,2.9493,1.2647,29.493,1.1634
0.0029593,1.7003,0.029593,1.6901,0.29593,1.5977,2.9593,1.2658,29.593,1.1646
0.0029693,1.7026,0.029693,1.6923,0.29693,1.5996,2.9693,1.2669,29.693,1.1657
0.0029793,1.7049,0.029793,1.6946,0.29793,1.6014,2.9793,1.268,29.793,1.1669
0.0029893,1.7072,0.029893,1.6968,0.29893,1.6032,2.9893,1.269,29.893,1.168
0.0029993,1.7094,0.029993,1.699,0.29993,1.6051,2.9993,1.2701,29.993,1.1692
0.0030093,1.7116,0.030093,1.7012,0.30093,1.6069,3.0093,1.2712,30.093,1.1703
0.0030193,1.7138,0.030193,1.7033,0.30193,1.6087,3.0193,1.2722,30.193,1.1714
0.0030293,1.716,0.030293,1.7055,0.30293,1.6104,3.0293,1.2733,30.293,1.1725
0.0030393,1.7182,0.030393,1.7076,0.30393,1.6122,3.0393,1.2743,30.393,1.1736
0.0030493,1.7204,0.030493,1.7098,0.30493,1.614,3.0493,1.2753,30.493,1.1747
0.0030593,1.7226,0.030593,1.7119,0.30593,1.6157,3.0593,1.2763,30.593,1.1758
0.0030693,1.7247,0.030693,1.714,0.30693,1.6174,3.0693,1.2773,30.693,1.1768
0.0030793,1.7268,0.030793,1.7161,0.30793,1.6191,3.0793,1.2783,30.793,1.1779
0.0030893,1.729,0.030893,1.7182,0.30893,1.6208,3.0893,1.2793,30.893,1.1789
0.0030993,1.7311,0.030993,1.7202,0.30993,1.6225,3.0993,1.2803,30.993,1.18
0.0031093,1.7332,0.031093,1.7223,0.31093,1.6242,3.1093,1.2813,31.093,1.181
0.0031193,1.7352,0.031193,1.7243,0.31193,1.6259,3.1193,1.2822,31.193,1.182
0.0031293,1.7373,0.031293,1.7263,0.31293,1.6275,3.1293,1.2832,31.293,1.183
0.0031393,1.7394,0.031393,1.7283,0.31393,1.6291,3.1393,1.2841,31.393,1.184
0.0031493,1.7414,0.031493,1.7303,0.31493,1.6308,3.1493,1.285,31.493,1.185
0.0031593,1.7434,0.031593,1.7323,0.31593,1.6324,3.1593,1.2859,31.593,1.186
0.0031693,1.7454,0.031693,1.7343,0.31693,1.634,3.1693,1.2868,31.693,1.187
0.0031793,1.7474,0.031793,1.7363,0.31793,1.6355,3.1793,1.2877,31.793,1.1879
0.0031893,1.7494,0.031893,1.7382,0.31893,1.6371,3.1893,1.2886,31.893,1.1889
0.0031993,1.7514,0.031993,1.7401,0.31993,1.6387,3.1993,1.2895,31.993,1.1898
0.0032093,1.7534,0.032093,1.742,0.32093,1.6402,3.2093,1.2904,32.093,1.1907
0.0032193,1.7553,0.032193,1.744,0.32193,1.6418,3.2193,1.2912,32.193,1.1917
0.0032293,1.7572,0.032293,1.7458,0.32293,1.6433,3.2293,1.2921,32.293,1.1926
0.0032393,1.7592,0.032393,1.7477,0.32393,1.6448,3.2393,1.2929,32.393,1.1935
0.0032493,1.7611,0.032493,1.7496,0.32493,1.6463,3.2493,1.2937,32.493,1.1944
0.0032593,1.763,0.032593,1.7515,0.32593,1.6478,3.2593,1.2946,32.593,1.1953
0.0032693,1.7649,0.032693,1.7533,0.32693,1.6493,3.2693,1.2954,32.693,1.1961
0.0032793,1.7667,0.032793,1.7551,0.32793,1.6507,3.2793,1.2962,32.793,1.197
0.0032893,1.7686,0.032893,1.7569,0.32893,1.6522,3.2893,1.297,32.893,1.1979
0.0032993,1.7704,0.032993,1.7588,0.32993,1.6536,3.2993,1.2978,32.993,1.1987
0.0033093,1.7723,0.033093,1.7605,0.33093,1.655,3.3093,1.2985,33.093,1.1996
0.0033193,1.7741,0.033193,1.7623,0.33193,1.6564,3.3193,1.2993,33.193,1.2004
0.0033293,1.7759,0.033293,1.7641,0.33293,1.6578,3.3293,1.3001,33.293,1.2012
0.0033393,1.7777,0.033393,1.7659,0.33393,1.6592,3.3393,1.3008,33.393,1.202
0.0033493,1.7795,0.033493,1.7676,0.33493,1.6606,3.3493,1.3016,33.493,1.2029
0.0033593,1.7813,0.033593,1.7693,0.33593,1.662,3.3593,1.3023,33.593,1.2037
0.0033693,1.783,0.033693,1.7711,0.33693,1.6633,3.3693,1.303,33.693,1.2044
0.0033793,1.7848,0.033793,1.7728,0.33793,1.6647,3.3793,1.3037,33.793,1.2052
0.0033893,1.7865,0.033893,1.7745,0.33893,1.666,3.3893,1.3045,33.893,1.206
0.0033993,1.7882,0.033993,1.7761,0.33993,1.6674,3.3993,1.3052,33.993,1.2068
0.0034093,1.79,0.034093,1.7778,0.34093,1.6687,3.4093,1.3059,34.093,1.2075
0.0034193,1.7917,0.034193,1.7795,0.34193,1.67,3.4193,1.3065,34.193,1.2083
0.0034293,1.7934,0.034293,1.7811,0.34293,1.6713,3.4293,1.3072,34.293,1.209
0.0034393,1.795,0.034393,1.7828,0.34393,1.6725,3.4393,1.3079,34.393,1.2097
0.0034493,1.7967,0.034493,1.7844,0.34493,1.6738,3.4493,1.3085,34.493,1.2105
0.0034593,1.7984,0.034593,1.786,0.34593,1.6751,3.4593,1.3092,34.593,1.2112
0.0034693,1.8,0.034693,1.7876,0.34693,1.6763,3.4693,1.3098,34.693,1.2119
0.0034793,1.8016,0.034793,1.7892,0.34793,1.6775,3.4793,1.3105,34.793,1.2126
0.0034893,1.8033,0.034893,1.7908,0.34893,1.6788,3.4893,1.3111,34.893,1.2133
0.0034993,1.8049,0.034993,1.7924,0.34993,1.68,3.4993,1.3117,34.993,1.214
0.0035094,1.8065,0.035094,1.7939,0.35094,1.6812,3.5094,1.3123,35.094,1.2147
0.0035194,1.8081,0.035194,1.7955,0.35194,1.6824,3.5194,1.3129,35.194,1.2153
0.0035294,1.8096,0.035294,1.797,0.35294,1.6836,3.5294,1.3135,35.294,1.216
0.0035394,1.8112,0.035394,1.7985,0.35394,1.6847,3.5394,1.3141,35.394,1.2166
0.0035494,1.8128,0.035494,1.8001,0.35494,1.6859,3.5494,1.3147,35.494,1.2173
0.0035594,1.8143,0.035594,1.8016,0.35594,1.687,3.5594,1.3153,35.594,1.2179
0.0035694,1.8158,0.035694,1.8031,0.35694,1.6882,3.5694,1.3158,35.694,1.2186
0.0035794,1.8174,0.035794,1.8045,0.35794,1.6893,3.5794,1.3164,35.794,1.2192
0.0035894,1.8189,0.035894,1.806,0.35894,1.6904,3.5894,1.317,35.894,1.2198
0.0035994,1.8204,0.035994,1.8075,0.35994,1.6915,3.5994,1.3175,35.994,1.2204
0.0036094,1.8219,0.036094,1.8089,0.36094,1.6926,3.6094,1.318,36.094,1.221
0.0036194,1.8233,0.036194,1.8104,0.36194,1.6937,3.6194,1.3186,36.194,1.2216
0.0036294,1.8248,0.036294,1.8118,0.36294,1.6948,3.6294,1.3191,36.294,1.2222
0.0036394,1.8263,0.036394,1.8132,0.36394,1.6959,3.6394,1.3196,36.394,1.2228
0.0036494,1.8277,0.036494,1.8146,0.36494,1.6969,3.6494,1.3201,36.494,1.2233
0.0036594,1.8292,0.036594,1.816,0.36594,1.698,3.6594,1.3206,36.594,1.2239
0.0036694,1.8306,0.036694,1.8174,0.36694,1.699,3.6694,1.3211,36.694,1.2245
0.0036794,1.832,0.036794,1.8188,0.36794,1.7001,3.6794,1.3216,36.794,1.225
0.0036894,1.8334,0.036894,1.8201,0.36894,1.7011,3.6894,1.3221,36.894,1.2256
0.0036994,1.8348,0.036994,1.8215,0.36994,1.7021,3.6994,1.3225,36.994,1.2261
0.0037094,1.8362,0.037094,1.8228,0.37094,1.7031,3.7094,1.323,37.094,1.2266
0.0037194,1.8376,0.037194,1.8242,0.37194,1.7041,3.7194,1.3235,37.194,1.2271
0.0037294,1.8389,0.037294,1.8255,0.37294,1.7051,3.7294,1.3239,37.294,1.2277
0.0037394,1.8403,0.037394,1.8268,0.37394,1.706,3.7394,1.3243,37.394,1.2282
0.0037494,1.8416,0.037494,1.8281,0.37494,1.707,3.7494,1.3248,37.494,1.2287
0.0037594,1.8429,0.037594,1.8294,0.37594,1.708,3.7594,1.3252,37.594,1.2292
0.0037694,1.8443,0.037694,1.8307,0.37694,1.7089,3.7694,1.3256,37.694,1.2296
0.0037794,1.8456,0.037794,1.832,0.37794,1.7098,3.7794,1.326,37.794,1.2301
0.0037894,1.8469,0.037894,1.8332,0.37894,1.7108,3.7894,1.3265,37.894,1.2306
0.0037994,1.8482,0.037994,1.8345,0.37994,1.7117,3.7994,1.3269,37.994,1.2311
0.0038094,1.8495,0.038094,1.8358,0.38094,1.7126,3.8094,1.3273,38.094,1.2315
0.0038194,1.8507,0.038194,1.837,0.38194,1.7135,3.8194,1.3276,38.194,1.232
0.0038294,1.852,0.038294,1.8382,0.38294,1.7144,3.8294,1.328,38.294,1.2324
0.0038394,1.8533,0.038394,1.8394,0.38394,1.7152,3.8394,1.3284,38.394,1.2329
0.0038494,1.8545,0.038494,1.8406,0.38494,1.7161,3.8494,1.3288,38.494,1.2333
0.0038594,1.8557,0.038594,1.8418,0.38594,1.717,3.8594,1.3291,38.594,1.2337
0.0038694,1.857,0.038694,1.843,0.38694,1.7178,3.8694,1.3295,38.694,1.2341
0.0038794,1.8582,0.038794,1.8442,0.38794,1.7187,3.8794,1.3298,38.794,1.2346
0.0038894,1.8594,0.038894,1.8454,0.38894,1.7195,3.8894,1.3302,38.894,1.235
0.0038994,1.8606,0.038994,1.8465,0.38994,1.7203,3.8994,1.3305,38.994,1.2354
0.0039094,1.8618,0.039094,1.8477,0.39094,1.7211,3.9094,1.3308,39.094,1.2358
0.0039194,1.8629,0.039194,1.8488,0.39194,1.722,3.9194,1.3312,39.194,1.2361
0.0039294,1.8641,0.039294,1.8499,0.39294,1.7228,3.9294,1.3315,39.294,1.2365
0.0039394,1.8653,0.039394,1.8511,0.39394,1.7235,3.9394,1.3318,39.394,1.2369
0.0039494,1.8664,0.039494,1.8522,0.39494,1.7243,3.9494,1.3321,39.494,1.2373
0.0039594,1.8676,0.039594,1.8533,0.39594,1.7251,3.9594,1.3324,39.594,1.2376
0.0039694,1.8687,0.039694,1.8544,0.39694,1.7259,3.9694,1.3327,39.694,1.238
0.0039794,1.8698,0.039794,1.8555,0.39794,1.7266,3.9794,1.333,39.794,1.2383
0.0039894,1.8709,0.039894,1.8565,0.39894,1.7274,3.9894,1.3333,39.894,1.2387
0.0039994,1.872,0.039994,1.8576,0.39994,1.7281,3.9994,1.3335,39.994,1.239
0.0040094,1.8731,0.040094,1.8587,0.40094,1.7288,4.0094,1.3338,40.094,1.2394
0.0040194,1.8742,0.040194,1.8597,0.40194,1.7296,4.0194,1.3341,40.194,1.2397
0.0040294,1.8753,0.040294,1.8608,0.40294,1.7303,4.0294,1.3343,40.294,1.24
0.0040394,1.8763,0.040394,1.8618,0.40394,1.731,4.0394,1.3346,40.394,1.2403
0.0040494,1.8774,0.040494,1.8628,0.40494,1.7317,4.0494,1.3348,40.494,1.2406
0.0040594,1.8785,0.040594,1.8638,0.40594,1.7324,4.0594,1.3351,40.594,1.2409
0.0040694,1.8795,0.040694,1.8648,0.40694,1.7331,4.0694,1.3353,40.694,1.2412
0.0040794,1.8805,0.040794,1.8658,0.40794,1.7337,4.0794,1.3355,40.794,1.2415
0.0040894,1.8816,0.040894,1.8668,0.40894,1.7344,4.0894,1.3357,40.894,1.2418
0.0040994,1.8826,0.040994,1.8678,0.40994,1.7351,4.0994,1.3359,40.994,1.2421
0.0041094,1.8836,0.041094,1.8688,0.41094,1.7357,4.1094,1.3362,41.094,1.2424
0.0041194,1.8846,0.041194,1.8697,0.41194,1.7364,4.1194,1.3364,41.194,1.2426
0.0041294,1.8856,0.041294,1.8707,0.41294,1.737,4.1294,1.3366,41.294,1.2429
0.0041394,1.8865,0.041394,1.8716,0.41394,1.7376,4.1394,1.3368,41.394,1.2432
0.0041494,1.8875,0.041494,1.8726,0.41494,1.7382,4.1494,1.3369,41.494,1.2434
0.0041594,1.8885,0.041594,1.8735,0.41594,1.7388,4.1594,1.3371,41.594,1.2437
0.0041694,1.8894,0.041694,1.8744,0.41694,1.7394,4.1694,1.3373,41.694,1.2439
0.0041794,1.8904,0.041794,1.8753,0.41794,1.74,4.1794,1.3375,41.794,1.2441
0.0041894,1.8913,0.041894,1.8762,0.41894,1.7406,4.1894,1.3376,41.894,1.2444
0.0041994,1.8922,0.041994,1.8771,0.41994,1.7412,4.1994,1.3378,41.994,1.2446
0.0042094,1.8932,0.042094,1.878,0.42094,1.7418,4.2094,1.338,42.094,1.2448
0.0042194,1.8941,0.042194,1.8789,0.42194,1.7424,4.2194,1.3381,42.194,1.245
0.0042294,1.895,0.042294,1.8798,0.42294,1.7429,4.2294,1.3382,42.294,1.2452
0.0042394,1.8959,0.042394,1.8806,0.42394,1.7435,4.2394,1.3384,42.394,1.2454
0.0042494,1.8968,0.042494,1.8815,0.42494,1.744,4.2494,1.3385,42.494,1.2456
0.0042594,1.8976,0.042594,1.8823,0.42594,1.7445,4.2594,1.3386,42.594,1.2458
0.0042694,1.8985,0.042694,1.8832,0.42694,1.7451,4.2694,1.3388,42.694,1.246
0.0042794,1.8994,0.042794,1.884,0.42794,1.7456,4.2794,1.3389,42.794,1.2462
0.0042894,1.9002,0.042894,1.8848,0.42894,1.7461,4.2894,1.339,42.894,1.2464
0.0042994,1.9011,0.042994,1.8856,0.42994,1.7466,4.2994,1.3391,42.994,1.2465
0.0043094,1.9019,0.043094,1.8864,0.43094,1.7471,4.3094,1.3392,43.094,1.2467
0.0043194,1.9028,0.043194,1.8872,0.43194,1.7476,4.3194,1.3393,43.194,1.2469
0.0043294,1.9036,0.043294,1.888,0.43294,1.7481,4.3294,1.3394,43.294,1.247
0.0043394,1.9044,0.043394,1.8888,0.43394,1.7486,4.3394,1.3395,43.394,1.2472
0.0043494,1.9052,0.043494,1.8896,0.43494,1.749,4.3494,1.3396,43.494,1.2473
0.0043594,1.906,0.043594,1.8904,0.43594,1.7495,4.3594,1.3397,43.594,1.2475
0.0043694,1.9068,0.043694,1.8911,0.43694,1.75,4.3694,1.3397,43.694,1.2476
0.0043794,1.9076,0.043794,1.8919,0.43794,1.7504,4.3794,1.3398,43.794,1.2477
0.0043894,1.9084,0.043894,1.8926,0.43894,1.7508,4.3894,1.3399,43.894,1.2478
0.0043994,1.9091,0.043994,1.8933,0.43994,1.7513,4.3994,1.3399,43.994,1.248
0.0044094,1.9099,0.044094,1.8941,0.44094,1.7517,4.4094,1.34,44.094,1.2481
0.0044194,1.9107,0.044194,1.8948,0.44194,1.7521,4.4194,1.34,44.194,1.2482
0.0044294,1.9114,0.044294,1.8955,0.44294,1.7526,4.4294,1.3401,44.294,1.2483
0.0044394,1.9121,0.044394,1.8962,0.44394,1.753,4.4394,1.3401,44.394,1.2484
0.0044494,1.9129,0.044494,1.8969,0.44494,1.7534,4.4494,1.3401,44.494,1.2485
0.0044594,1.9136,0.044594,1.8976,0.44594,1.7538,4.4594,1.3402,44.594,1.2486
0.0044694,1.9143,0.044694,1.8983,0.44694,1.7541,4.4694,1.3402,44.694,1.2487
0.0044794,1.915,0.044794,1.899,0.44794,1.7545,4.4794,1.3402,44.794,1.2488
0.0044894,1.9157,0.044894,1.8997,0.44894,1.7549,4.4894,1.3402,44.894,1.2488
0.0044994,1.9164,0.044994,1.9003,0.44994,1.7553,4.4994,1.3402,44.994,1.2489
0.0045095,1.9171,0.045095,1.901,0.45095,1.7556,4.5095,1.3402,45.095,1.249
0.0045195,1.9178,0.045195,1.9016,0.45195,1.756,4.5195,1.3402,45.195,1.2491
0.0045295,1.9185,0.045295,1.9023,0.45295,1.7563,4.5295,1.3402,45.295,1.2491
0.0045395,1.9191,0.045395,1.9029,0.45395,1.7567,4.5395,1.3402,45.395,1.2492
0.0045495,1.9198,0.045495,1.9035,0.45495,1.757,4.5495,1.3402,45.495,1.2492
0.0045595,1.9205,0.045595,1.9041,0.45595,1.7574,4.5595,1.3402,45.595,1.2493
0.0045695,1.9211,0.045695,1.9048,0.45695,1.7577,4.5695,1.3402,45.695,1.2493
0.0045795,1.9217,0.045795,1.9054,0.45795,1.758,4.5795,1.3402,45.795,1.2493
0.0045895,1.9224,0.045895,1.906,0.45895,1.7583,4.5895,1.3401,45.895,1.2494
0.0045995,1.923,0.045995,1.9066,0.45995,1.7586,4.5995,1.3401,45.995,1.2494
0.0046095,1.9236,0.046095,1.9072,0.46095,1.7589,4.6095,1.3401,46.095,1.2494
0.0046195,1.9242,0.046195,1.9077,0.46195,1.7592,4.6195,1.34,46.195,1.2495
0.0046295,1.9248,0.046295,1.9083,0.46295,1.7595,4.6295,1.34,46.295,1.2495
0.0046395,1.9254,0.046395,1.9089,0.46395,1.7598,4.6395,1.3399,46.395,1.2495
0.0046495,1.926,0.046495,1.9094,0.46495,1.76,4.6495,1.3399,46.495,1.2495
0.0046595,1.9266,0.046595,1.91,0.46595,1.7603,4.6595,1.3398,46.595,1.2495
0.0046695,1.9272,0.046695,1.9105,0.46695,1.7606,4.6695,1.3397,46.695,1.2495
0.0046795,1.9277,0.046795,1.9111,0.46795,1.7608,4.6795,1.3397,46.795,1.2495
0.0046895,1.9283,0.046895,1.9116,0.46895,1.7611,4.6895,1.3396,46.895,1.2495
0.0046995,1.9289,0.046995,1.9121,0.46995,1.7613,4.6995,1.3395,46.995,1.2495
0.0047095,1.9294,0.047095,1.9126,0.47095,1.7616,4.7095,1.3394,47.095,1.2494
0.0047195,1.9299,0.047195,1.9132,0.47195,1.7618,4.7195,1.3394,47.195,1.2494
0.0047295,1.9305,0.047295,1.9137,0.47295,1.762,4.7295,1.3393,47.295,1.2494
0.0047395,1.931,0.047395,1.9142,0.47395,1.7622,4.7395,1.3392,47.395,1.2494
0.0047495,1.9315,0.047495,1.9147,0.47495,1.7625,4.7495,1.3391,47.495,1.2493
0.0047595,1.9321,0.047595,1.9151,0.47595,1.7627,4.7595,1.339,47.595,1.2493
0.0047695,1.9326,0.047695,1.9156,0.47695,1.7629,4.7695,1.3389,47.695,1.2493
0.0047795,1.9331,0.047795,1.9161,0.47795,1.7631,4.7795,1.3388,47.795,1.2492
0.0047895,1.9336,0.047895,1.9166,0.47895,1.7633,4.7895,1.3387,47.895,1.2492
0.0047995,1.9341,0.047995,1.917,0.47995,1.7635,4.7995,1.3386,47.995,1.2491
0.0048095,1.9345,0.048095,1.9175,0.48095,1.7636,4.8095,1.3384,48.095,1.249
0.0048195,1.935,0.048195,1.9179,0.48195,1.7638,4.8195,1.3383,48.195,1.249
0.0048295,1.9355,0.048295,1.9184,0.48295,1.764,4.8295,1.3382,48.295,1.2489
0.0048395,1.936,0.048395,1.9188,0.48395,1.7641,4.8395,1.3381,48.395,1.2489
0.0048495,1.9364,0.048495,1.9192,0.48495,1.7643,4.8495,1.3379,48.495,1.2488
0.0048595,1.9369,0.048595,1.9197,0.48595,1.7645,4.8595,1.3378,48.595,1.2487
0.0048695,1.9373,0.048695,1.9201,0.48695,1.7646,4.8695,1.3376,48.695,1.2486
0.0048795,1.9377,0.048795,1.9205,0.48795,1.7647,4.8795,1.3375,48.795,1.2485
0.0048895,1.9382,0.048895,1.9209,0.48895,1.7649,4.8895,1.3373,48.895,1.2485
0.0048995,1.9386,0.048995,1.9213,0.48995,1.765,4.8995,1.3372,48.995,1.2484
0.0049095,1.939,0.049095,1.9217,0.49095,1.7651,4.9095,1.337,49.095,1.2483
0.0049195,1.9394,0.049195,1.9221,0.49195,1.7653,4.9195,1.3369,49.195,1.2482
0.0049295,1.9399,0.049295,1.9225,0.49295,1.7654,4.9295,1.3367,49.295,1.2481
0.0049395,1.9403,0.049395,1.9228,0.49395,1.7655,4.9395,1.3365,49.395,1.248
0.0049495,1.9407,0.049495,1.9232,0.49495,1.7656,4.9495,1.3364,49.495,1.2478
0.0049595,1.941,0.049595,1.9236,0.49595,1.7657,4.9595,1.3362,49.595,1.2477
0.0049695,1.9414,0.049695,1.9239,0.49695,1.7658,4.9695,1.336,49.695,1.2476
0.0049795,1.9418,0.049795,1.9243,0.49795,1.7659,4.9795,1.3358,49.795,1.2475
0.0049895,1.9422,0.049895,1.9246,0.49895,1.766,4.9895,1.3357,49.895,1.2474
0.0049995,1.9426,0.049995,1.925,0.49995,1.766,4.9995,1.3355,49.995,1.2472
0.0050095,1.9429,0.050095,1.9253,0.50095,1.7661,5.0095,1.3353,50.095,1.2471
0.0050195,1.9433,0.050195,1.9256,0.50195,1.7662,5.0195,1.3351,50.195,1.247
0.0050295,1.9436,0.050295,1.926,0.50295,1.7663,5.0295,1.3349,50.295,1.2468
0.0050395,1.944,0.050395,1.9263,0.50395,1.7663,5.0395,1.3347,50.395,1.2467
0.0050495,1.9443,0.050495,1.9266,0.50495,1.7664,5.0495,1.3345,50.495,1.2466
0.0050595,1.9446,0.050595,1.9269,0.50595,1.7664,5.0595,1.3343,50.595,1.2464
0.0050695,1.945,0.050695,1.9272,0.50695,1.7665,5.0695,1.334,50.695,1.2463
0.0050795,1.9453,0.050795,1.9275,0.50795,1.7665,5.0795,1.3338,50.795,1.2461
0.0050895,1.9456,0.050895,1.9278,0.50895,1.7665,5.0895,1.3336,50.895,1.2459
0.0050995,1.9459,0.050995,1.9281,0.50995,1.7666,5.0995,1.3334,50.995,1.2458
0.0051095,1.9462,0.051095,1.9283,0.51095,1.7666,5.1095,1.3332,51.095,1.2456
0.0051195,1.9465,0.051195,1.9286,0.51195,1.7666,5.1195,1.3329,51.195,1.2455
0.0051295,1.9468,0.051295,1.9289,0.51295,1.7666,5.1295,1.3327,51.295,1.2453
0.0051395,1.9471,0.051395,1.9292,0.51395,1.7666,5.1395,1.3325,51.395,1.2451
0.0051495,1.9474,0.051495,1.9294,0.51495,1.7666,5.1495,1.3322,51.495,1.2449
0.0051595,1.9477,0.051595,1.9297,0.51595,1.7666,5.1595,1.332,51.595,1.2447
0.0051695,1.9479,0.051695,1.9299,0.51695,1.7666,5.1695,1.3317,51.695,1.2446
0.0051795,1.9482,0.051795,1.9301,0.51795,1.7666,5.1795,1.3315,51.795,1.2444
0.0051895,1.9485,0.051895,1.9304,0.51895,1.7666,5.1895,1.3313,51.895,1.2442
0.0051995,1.9487,0.051995,1.9306,0.51995,1.7666,5.1995,1.331,51.995,1.244
0.0052095,1.949,0.052095,1.9308,0.52095,1.7666,5.2095,1.3307,52.095,1.2438
0.0052195,1.9492,0.052195,1.9311,0.52195,1.7666,5.2195,1.3305,52.195,1.2436
0.0052295,1.9495,0.052295,1.9313,0.52295,1.7665,5.2295,1.3302,52.295,1.2434
0.0052395,1.9497,0.052395,1.9315,0.52395,1.7665,5.2395,1.33,52.395,1.2432
0.0052495,1.9499,0.052495,1.9317,0.52495,1.7664,5.2495,1.3297,52.495,1.243
0.0052595,1.9501,0.052595,1.9319,0.52595,1.7664,5.2595,1.3294,52.595,1.2428
0.0052695,1.9504,0.052695,1.9321,0.52695,1.7663,5.2695,1.3291,52.695,1.2426
0.0052795,1.9506,0.052795,1.9323,0.52795,1.7663,5.2795,1.3289,52.795,1.2423
0.0052895,1.9508,0.052895,1.9325,0.52895,1.7662,5.2895,1.3286,52.895,1.2421
0.0052995,1.951,0.052995,1.9326,0.52995,1.7662,5.2995,1.3283,52.995,1.2419
0.0053095,1.9512,0.053095,1.9328,0.53095,1.7661,5.3095,1.328,53.095,1.2417
0.0053195,1.9514,0.053195,1.933,0.53195,1.766,5.3195,1.3277,53.195,1.2414
0.0053295,1.9516,0.053295,1.9331,0.53295,1.766,5.3295,1.3274,53.295,1.2412
0.0053395,1.9517,0.053395,1.9333,0.53395,1.7659,5.3395,1.3271,53.395,1.241
0.0053495,1.9519,0.053495,1.9334,0.53495,1.7658,5.3495,1.3268,53.495,1.2407
0.0053595,1.9521,0.053595,1.9336,0.53595,1.7657,5.3595,1.3265,53.595,1.2405
0.0053695,1.9523,0.053695,1.9337,0.53695,1.7656,5.3695,1.3262,53.695,1.2402
0.0053795,1.9524,0.053795,1.9339,0.53795,1.7655,5.3795,1.3259,53.795,1.24
0.0053895,1.9526,0.053895,1.934,0.53895,1.7654,5.3895,1.3256,53.895,1.2397
0.0053995,1.9527,0.053995,1.9341,0.53995,1.7653,5.3995,1.3253,53.995,1.2395
0.0054095,1.9529,0.054095,1.9343,0.54095,1.7652,5.4095,1.325,54.095,1.2392
0.0054195,1.953,0.054195,1.9344,0.54195,1.7651,5.4195,1.3247,54.195,1.239
0.0054295,1.9532,0.054295,1.9345,0.54295,1.765,5.4295,1.3244,54.295,1.2387
0.0054395,1.9533,0.054395,1.9346,0.54395,1.7649,5.4395,1.324,54.395,1.2385
0.0054495,1.9534,0.054495,1.9347,0.54495,1.7647,5.4495,1.3237,54.495,1.2382
0.0054595,1.9535,0.054595,1.9348,0.54595,1.7646,5.4595,1.3234,54.595,1.2379
0.0054695,1.9537,0.054695,1.9349,0.54695,1.7645,5.4695,1.323,54.695,1.2377
0.0054795,1.9538,0.054795,1.935,0.54795,1.7643,5.4795,1.3227,54.795,1.2374
0.0054895,1.9539,0.054895,1.9351,0.54895,1.7642,5.4895,1.3224,54.895,1.2371
0.0054995,1.954,0.054995,1.9352,0.54995,1.764,5.4995,1.322,54.995,1.2368
0.0055096,1.9541,0.055096,1.9353,0.55096,1.7639,5.5096,1.3217,55.096,1.2365
0.0055196,1.9542,0.055196,1.9353,0.55196,1.7637,5.5196,1.3214,55.196,1.2363
0.0055296,1.9543,0.055296,1.9354,0.55296,1.7636,5.5296,1.321,55.296,1.236
0.0055396,1.9544,0.055396,1.9355,0.55396,1.7634,5.5396,1.3207,55.396,1.2357
0.0055496,1.9544,0.055496,1.9355,0.55496,1.7633,5.5496,1.3203,55.496,1.2354
0.0055596,1.9545,0.055596,1.9356,0.55596,1.7631,5.5596,1.32,55.596,1.2351
0.0055696,1.9546,0.055696,1.9356,0.55696,1.7629,5.5696,1.3196,55.696,1.2348
0.0055796,1.9547,0.055796,1.9357,0.55796,1.7627,5.5796,1.3192,55.796,1.2345
0.0055896,1.9547,0.055896,1.9357,0.55896,1.7626,5.5896,1.3189,55.896,1.2342
0.0055996,1.9548,0.055996,1.9358,0.55996,1.7624,5.5996,1.3185,55.996,1.2339
0.0056096,1.9548,0.056096,1.9358,0.56096,1.7622,5.6096,1.3182,56.096,1.2336
0.0056196,1.9549,0.056196,1.9358,0.56196,1.762,5.6196,1.3178,56.196,1.2333
0.0056296,1.9549,0.056296,1.9358,0.56296,1.7618,5.6296,1.3174,56.296,1.233
0.0056396,1.955,0.056396,1.9359,0.56396,1.7616,5.6396,1.317,56.396,1.2327
0.0056496,1.955,0.056496,1.9359,0.56496,1.7614,5.6496,1.3167,56.496,1.2323
0.0056596,1.955,0.056596,1.9359,0.56596,1.7612,5.6596,1.3163,56.596,1.232
0.0056696,1.9551,0.056696,1.9359,0.56696,1.761,5.6696,1.3159,56.696,1.2317
0.0056796,1.9551,0.056796,1.9359,0.56796,1.7608,5.6796,1.3155,56.796,1.2314
0.0056896,1.9551,0.056896,1.9359,0.56896,1.7605,5.6896,1.3151,56.896,1.231
0.0056996,1.9551,0.056996,1.9359,0.56996,1.7603,5.6996,1.3148,56.996,1.2307
0.0057096,1.9551,0.057096,1.9359,0.57096,1.7601,5.7096,1.3144,57.096,1.2304
0.0057196,1.9551,0.057196,1.9359,0.57196,1.7599,5.7196,1.314,57.196,1.2301
0.0057296,1.9551,0.057296,1.9358,0.57296,1.7596,5.7296,1.3136,57.296,1.2297
0.0057396,1.9551,0.057396,1.9358,0.57396,1.7594,5.7396,1.3132,57.396,1.2294
0.0057496,1.9551,0.057496,1.9358,0.57496,1.7592,5.7496,1.3128,57.496,1.229
0.0057596,1.9551,0.057596,1.9358,0.57596,1.7589,5.7596,1.3124,57.596,1.2287
0.0057696,1.9551,0.057696,1.9357,0.57696,1.7587,5.7696,1.312,57.696,1.2284
0.0057796,1.9551,0.057796,1.9357,0.57796,1.7584,5.7796,1.3116,57.796,1.228
0.0057896,1.9551,0.057896,1.9356,0.57896,1.7582,5.7896,1.3112,57.896,1.2277
0.0057996,1.955,0.057996,1.9356,0.57996,1.7579,5.7996,1.3108,57.996,1.2273
0.0058096,1.955,0.058096,1.9355,0.58096,1.7577,5.8096,1.3104,58.096,1.227
0.0058196,1.955,0.058196,1.9355,0.58196,1.7574,5.8196,1.3099,58.196,1.2266
0.0058296,1.9549,0.058296,1.9354,0.58296,1.7571,5.8296,1.3095,58.296,1.2262
0.0058396,1.9549,0.058396,1.9354,0.58396,1.7569,5.8396,1.3091,58.396,1.2259
0.0058496,1.9548,0.058496,1.9353,0.58496,1.7566,5.8496,1.3087,58.496,1.2255
0.0058596,1.9548,0.058596,1.9352,0.58596,1.7563,5.8596,1.3083,58.596,1.2252
0.0058696,1.9547,0.058696,1.9352,0.58696,1.756,5.8696,1.3079,58.696,1.2248
0.0058796,1.9547,0.058796,1.9351,0.58796,1.7558,5.8796,1.3074,58.796,1.2244
0.0058896,1.9546,0.058896,1.935,0.58896,1.7555,5.8896,1.307,58.896,1.2241
0.0058996,1.9545,0.058996,1.9349,0.58996,1.7552,5.8996,1.3066,58.996,1.2237
0.0059096,1.9545,0.059096,1.9348,0.59096,1.7549,5.9096,1.3061,59.096,1.2233
0.0059196,1.9544,0.059196,1.9347,0.59196,1.7546,5.9196,1.3057,59.196,1.2229
0.0059296,1.9543,0.059296,1.9346,0.59296,1.7543,5.9296,1.3053,59.296,1.2226
0.0059396,1.9542,0.059396,1.9345,0.59396,1.754,5.9396,1.3048,59.396,1.2222
0.0059496,1.9541,0.059496,1.9344,0.59496,1.7537,5.9496,1.3044,59.496,1.2218
0.0059596,1.954,0.059596,1.9343,0.59596,1.7534,5.9596,1.304,59.596,1.2214
0.0059696,1.9539,0.059696,1.9342,0.59696,1.7531,5.9696,1.3035,59.696,1.221
0.0059796,1.9539,0.059796,1.9341,0.59796,1.7528,5.9796,1.3031,59.796,1.2206
0.0059896,1.9537,0.059896,1.9339,0.59896,1.7524,5.9896,1.3026,59.896,1.2202
0.0059996,1.9536,0.059996,1.9338,0.59996,1.7521,5.9996,1.3022,59.996,1.2199
0.0060096,1.9535,0.060096,1.9337,0.60096,1.7518,6.0096,1.3017,60.096,1.2195
0.0060196,1.9534,0.060196,1.9336,0.60196,1.7515,6.0196,1.3013,60.196,1.2191
0.0060296,1.9533,0.060296,1.9334,0.60296,1.7511,6.0296,1.3008,60.296,1.2187
0.0060396,1.9532,0.060396,1.9333,0.60396,1.7508,6.0396,1.3004,60.396,1.2183
0.0060496,1.9531,0.060496,1.9331,0.60496,1.7505,6.0496,1.2999,60.496,1.2179
0.0060596,1.9529,0.060596,1.933,0.60596,1.7501,6.0596,1.2994,60.596,1.2175
0.0060696,1.9528,0.060696,1.9329,0.60696,1.7498,6.0696,1.299,60.696,1.2171
0.0060796,1.9527,0.060796,1.9327,0.60796,1.7494,6.0796,1.2985,60.796,1.2166
0.0060896,1.9525,0.060896,1.9325,0.60896,1.7491,6.0896,1.298,60.896,1.2162
0.0060996,1.9524,0.060996,1.9324,0.60996,1.7488,6.0996,1.2976,60.996,1.2158
0.0061096,1.9522,0.061096,1.9322,0.61096,1.7484,6.1096,1.2971,61.096,1.2154
0.0061196,1.9521,0.061196,1.932,0.61196,1.748,6.1196,1.2966,61.196,1.215
0.0061296,1.9519,0.061296,1.9319,0.61296,1.7477,6.1296,1.2962,61.296,1.2146
0.0061396,1.9518,0.061396,1.9317,0.61396,1.7473,6.1396,1.2957,61.396,1.2142
0.0061496,1.9516,0.061496,1.9315,0.61496,1.747,6.1496,1.2952,61.496,1.2137
0.0061596,1.9514,0.061596,1.9313,0.61596,1.7466,6.1596,1.2947,61.596,1.2133
0.0061696,1.9513,0.061696,1.9312,0.61696,1.7462,6.1696,1.2943,61.696,1.2129
0.0061796,1.9511,0.061796,1.931,0.61796,1.7458,6.1796,1.2938,61.796,1.2125
0.0061896,1.9509,0.061896,1.9308,0.61896,1.7455,6.1896,1.2933,61.896,1.2121
0.0061996,1.9507,0.061996,1.9306,0.61996,1.7451,6.1996,1.2928,61.996,1.2116
0.0062096,1.9506,0.062096,1.9304,0.62096,1.7447,6.2096,1.2923,62.096,1.2112
0.0062196,1.9504,0.062196,1.9302,0.62196,1.7443,6.2196,1.2918,62.196,1.2108
0.0062296,1.9502,0.062296,1.93,0.62296,1.7439,6.2296,1.2913,62.296,1.2103
0.0062396,1.95,0.062396,1.9298,0.62396,1.7436,6.2396,1.2909,62.396,1.2099
0.0062496,1.9498,0.062496,1.9296,0.62496,1.7432,6.2496,1.2904,62.496,1.2095
0.0062596,1.9496,0.062596,1.9293,0.62596,1.7428,6.2596,1.2899,62.596,1.209
0.0062696,1.9494,0.062696,1.9291,0.62696,1.7424,6.2696,1.2894,62.696,1.2086
0.0062796,1.9492,0.062796,1.9289,0.62796,1.742,6.2796,1.2889,62.796,1.2081
0.0062896,1.949,0.062896,1.9287,0.62896,1.7416,6.2896,1.2884,62.896,1.2077
0.0062996,1.9488,0.062996,1.9285,0.62996,1.7412,6.2996,1.2879,62.996,1.2072
0.0063096,1.9485,0.063096,1.9282,0.63096,1.7408,6.3096,1.2874,63.096,1.2068
0.0063196,1.9483,0.063196,1.928,0.63196,1.7403,6.3196,1.2869,63.196,1.2064
0.0063296,1.9481,0.063296,1.9277,0.63296,1.7399,6.3296,1.2864,63.296,1.2059
0.0063396,1.9479,0.063396,1.9275,0.63396,1.7395,6.3396,1.2859,63.396,1.2055
0.0063496,1.9476,0.063496,1.9273,0.63496,1.7391,6.3496,1.2853,63.496,1.205
0.0063596,1.9474,0.063596,1.927,0.63596,1.7387,6.3596,1.2848,63.596,1.2045
0.0063696,1.9472,0.063696,1.9268,0.63696,1.7383,6.3696,1.2843,63.696,1.2041
0.0063796,1.9469,0.063796,1.9265,0.63796,1.7378,6.3796,1.2838,63.796,1.2036
0.0063896,1.9467,0.063896,1.9263,0.63896,1.7374,6.3896,1.2833,63.896,1.2032
0.0063996,1.9465,0.063996,1.926,0.63996,1.737,6.3996,1.2828,63.996,1.2027
0.0064096,1.9462,0.064096,1.9257,0.64096,1.7365,6.4096,1.2823,64.096,1.2023
0.0064196,1.946,0.064196,1.9255,0.64196,1.7361,6.4196,1.2817,64.196,1.2018
0.0064296,1.9457,0.064296,1.9252,0.64296,1.7357,6.4296,1.2812,64.296,1.2013
0.0064396,1.9454,0.064396,1.9249,0.64396,1.7352,6.4396,1.2807,64.396,1.2009
0.0064496,1.9452,0.064496,1.9247,0.64496,1.7348,6.4496,1.2802,64.496,1.2004
0.0064596,1.9449,0.064596,1.9244,0.64596,1.7343,6.4596,1.2797,64.596,1.1999
0.0064696,1.9446,0.064696,1.9241,0.64696,1.7339,6.4696,1.2791,64.696,1.1995
0.0064796,1.9444,0.064796,1.9238,0.64796,1.7334,6.4796,1.2786,64.796,1.199
0.0064896,1.9441,0.064896,1.9235,0.64896,1.733,6.4896,1.2781,64.896,1.1985
0.0064996,1.9438,0.064996,1.9232,0.64996,1.7325,6.4996,1.2775,64.996,1.198
0.0065097,1.9435,0.065097,1.9229,0.65097,1.7321,6.5097,1.277,65.097,1.1976
0.0065197,1.9433,0.065197,1.9227,0.65197,1.7316,6.5197,1.2765,65.197,1.1971
0.0065297,1.943,0.065297,1.9224,0.65297,1.7312,6.5297,1.2759,65.297,1.1966
0.0065397,1.9427,0.065397,1.9221,0.65397,1.7307,6.5397,1.2754,65.397,1.1961
0.0065497,1.9424,0.065497,1.9217,0.65497,1.7302,6.5497,1.2749,65.497,1.1956
0.0065597,1.9421,0.065597,1.9214,0.65597,1.7298,6.5597,1.2743,65.597,1.1952
0.0065697,1.9418,0.065697,1.9211,0.65697,1.7293,6.5697,1.2738,65.697,1.1947
0.0065797,1.9415,0.065797,1.9208,0.65797,1.7288,6.5797,1.2733,65.797,1.1942
0.0065897,1.9412,0.065897,1.9205,0.65897,1.7283,6.5897,1.2727,65.897,1.1937
0.0065997,1.9409,0.065997,1.9202,0.65997,1.7279,6.5997,1.2722,65.997,1.1932
0.0066097,1.9406,0.066097,1.9199,0.66097,1.7274,6.6097,1.2716,66.097,1.1927
0.0066197,1.9403,0.066197,1.9195,0.66197,1.7269,6.6197,1.2711,66.197,1.1922
0.0066297,1.94,0.066297,1.9192,0.66297,1.7264,6.6297,1.2705,66.297,1.1917
0.0066397,1.9397,0.066397,1.9189,0.66397,1.7259,6.6397,1.27,66.397,1.1912
0.0066497,1.9393,0.066497,1.9186,0.66497,1.7255,6.6497,1.2694,66.497,1.1908
0.0066597,1.939,0.066597,1.9182,0.66597,1.725,6.6597,1.2689,66.597,1.1903
0.0066697,1.9387,0.066697,1.9179,0.66697,1.7245,6.6697,1.2683,66.697,1.1898
0.0066797,1.9384,0.066797,1.9175,0.66797,1.724,6.6797,1.2678,66.797,1.1893
0.0066897,1.938,0.066897,1.9172,0.66897,1.7235,6.6897,1.2672,66.897,1.1888
0.0066997,1.9377,0.066997,1.9169,0.66997,1.723,6.6997,1.2667,66.997,1.1883
0.0067097,1.9374,0.067097,1.9165,0.67097,1.7225,6.7097,1.2661,67.097,1.1878
0.0067197,1.937,0.067197,1.9162,0.67197,1.722,6.7197,1.2656,67.197,1.1873
0.0067297,1.9367,0.067297,1.9158,0.67297,1.7215,6.7297,1.265,67.297,1.1868
0.0067397,1.9363,0.067397,1.9154,0.67397,1.721,6.7397,1.2644,67.397,1.1862
0.0067497,1.936,0.067497,1.9151,0.67497,1.7205,6.7497,1.2639,67.497,1.1857
0.0067597,1.9356,0.067597,1.9147,0.67597,1.7199,6.7597,1.2633,67.597,1.1852
0.0067697,1.9353,0.067697,1.9144,0.67697,1.7194,6.7697,1.2628,67.697,1.1847
0.0067797,1.9349,0.067797,1.914,0.67797,1.7189,6.7797,1.2622,67.797,1.1842
0.0067897,1.9346,0.067897,1.9136,0.67897,1.7184,6.7897,1.2616,67.897,1.1837
0.0067997,1.9342,0.067997,1.9133,0.67997,1.7179,6.7997,1.2611,67.997,1.1832
0.0068097,1.9338,0.068097,1.9129,0.68097,1.7174,6.8097,1.2605,68.097,1.1827
0.0068197,1.9335,0.068197,1.9125,0.68197,1.7168,6.8197,1.2599,68.197,1.1822
0.0068297,1.9331,0.068297,1.9121,0.68297,1.7163,6.8297,1.2594,68.297,1.1816
0.0068397,1.9327,0.068397,1.9117,0.68397,1.7158,6.8397,1.2588,68.397,1.1811
0.0068497,1.9324,0.068497,1.9114,0.68497,1.7153,6.8497,1.2582,68.497,1.1806
0.0068597,1.932,0.068597,1.911,0.68597,1.7147,6.8597,1.2576,68.597,1.1801
0.0068697,1.9316,0.068697,1.9106,0.68697,1.7142,6.8697,1.2571,68.697,1.1796
0.0068797,1.9312,0.068797,1.9102,0.68797,1.7137,6.8797,1.2565,68.797,1.179
0.0068897,1.9308,0.068897,1.9098,0.68897,1.7131,6.8897,1.2559,68.897,1.1785
0.0068997,1.9305,0.068997,1.9094,0.68997,1.7126,6.8997,1.2553,68.997,1.178
0.0069097,1.9301,0.069097,1.909,0.69097,1.712,6.9097,1.2548,69.097,1.1775
0.0069197,1.9297,0.069197,1.9086,0.69197,1.7115,6.9197,1.2542,69.197,1.177
0.0069297,1.9293,0.069297,1.9082,0.69297,1.711,6.9297,1.2536,69.297,1.1764
0.0069397,1.9289,0.069397,1.9078,0.69397,1.7104,6.9397,1.253,69.397,1.1759
0.0069497,1.9285,0.069497,1.9074,0.69497,1.7099,6.9497,1.2524,69.497,1.1754
0.0069597,1.9281,0.069597,1.907,0.69597,1.7093,6.9597,1.2519,69.597,1.1748
0.0069697,1.9277,0.069697,1.9066,0.69697,1.7088,6.9697,1.2513,69.697,1.1743
0.0069797,1.9273,0.069797,1.9061,0.69797,1.7082,6.9797,1.2507,69.797,1.1738
0.0069897,1.9269,0.069897,1.9057,0.69897,1.7076,6.9897,1.2501,69.897,1.1732
0.0069997,1.9264,0.069997,1.9053,0.69997,1.7071,6.9997,1.2495,69.997,1.1727
0.0070097,1.926,0.070097,1.9049,0.70097,1.7065,7.0097,1.2489,70.097,1.1722
0.0070197,1.9256,0.070197,1.9045,0.70197,1.706,7.0197,1.2483,70.197,1.1716
0.0070297,1.9252,0.070297,1.904,0.70297,1.7054,7.0297,1.2477,70.297,1.1711
0.0070397,1.9248,0.070397,1.9036,0.70397,1.7048,7.0397,1.2472,70.397,1.1706
0.0070497,1.9244,0.070497,1.9032,0.70497,1.7043,7.0497,1.2466,70.497,1.17
0.0070597,1.9239,0.070597,1.9027,0.70597,1.7037,7.0597,1.246,70.597,1.1695
0.0070697,1.9235,0.070697,1.9023,0.70697,1.7031,7.0697,1.2454,70.697,1.1689
0.0070797,1.9231,0.070797,1.9019,0.70797,1.7026,7.0797,1.2448,70.797,1.1684
0.0070897,1.9226,0.070897,1.9014,0.70897,1.702,7.0897,1.2442,70.897,1.1679
0.0070997,1.9222,0.070997,1.901,0.70997,1.7014,7.0997,1.2436,70.997,1.1673
0.0071097,1.9218,0.071097,1.9005,0.71097,1.7009,7.1097,1.243,71.097,1.1668
0.0071197,1.9213,0.071197,1.9001,0.71197,1.7003,7.1197,1.2424,71.197,1.1662
0.0071297,1.9209,0.071297,1.8996,0.71297,1.6997,7.1297,1.2418,71.297,1.1657
0.0071397,1.9204,0.071397,1.8992,0.71397,1.6991,7.1397,1.2412,71.397,1.1651
0.0071497,1.92,0.071497,1.8987,0.71497,1.6985,7.1497,1.2406,71.497,1.1646
0.0071597,1.9195,0.071597,1.8983,0.71597,1.698,7.1597,1.24,71.597,1.164
0.0071697,1.9191,0.071697,1.8978,0.71697,1.6974,7.1697,1.2394,71.697,1.1635
0.0071797,1.9186,0.071797,1.8973,0.71797,1.6968,7.1797,1.2388,71.797,1.1629
0.0071897,1.9182,0.071897,1.8969,0.71897,1.6962,7.1897,1.2382,71.897,1.1624
0.0071997,1.9177,0.071997,1.8964,0.71997,1.6956,7.1997,1.2376,71.997,1.1618
0.0072097,1.9173,0.072097,1.8959,0.72097,1.695,7.2097,1.237,72.097,1.1613
0.0072197,1.9168,0.072197,1.8955,0.72197,1.6944,7.2197,1.2364,72.197,1.1607
0.0072297,1.9163,0.072297,1.895,0.72297,1.6938,7.2297,1.2358,72.297,1.1602
0.0072397,1.9159,0.072397,1.8945,0.72397,1.6932,7.2397,1.2352,72.397,1.1596
0.0072497,1.9154,0.072497,1.8941,0.72497,1.6926,7.2497,1.2345,72.497,1.1591
0.0072597,1.9149,0.072597,1.8936,0.72597,1.692,7.2597,1.2339,72.597,1.1585
0.0072697,1.9145,0.072697,1.8931,0.72697,1.6914,7.2697,1.2333,72.697,1.1579
0.0072797,1.914,0.072797,1.8926,0.72797,1.6908,7.2797,1.2327,72.797,1.1574
0.0072897,1.9135,0.072897,1.8921,0.72897,1.6902,7.2897,1.2321,72.897,1.1568
0.0072997,1.913,0.072997,1.8916,0.72997,1.6896,7.2997,1.2315,72.997,1.1563
0.0073097,1.9126,0.073097,1.8912,0.73097,1.689,7.3097,1.2309,73.097,1.1557
0.0073197,1.9121,0.073197,1.8907,0.73197,1.6884,7.3197,1.2303,73.197,1.1551
0.0073297,1.9116,0.073297,1.8902,0.73297,1.6878,7.3297,1.2297,73.297,1.1546
0.0073397,1.9111,0.073397,1.8897,0.73397,1.6872,7.3397,1.229,73.397,1.154
0.0073497,1.9106,0.073497,1.8892,0.73497,1.6866,7.3497,1.2284,73.497,1.1535
0.0073597,1.9101,0.073597,1.8887,0.73597,1.6859,7.3597,1.2278,73.597,1.1529
0.0073697,1.9096,0.073697,1.8882,0.73697,1.6853,7.3697,1.2272,73.697,1.1523
0.0073797,1.9091,0.073797,1.8877,0.73797,1.6847,7.3797,1.2266,73.797,1.1518
0.0073897,1.9086,0.073897,1.8872,0.73897,1.6841,7.3897,1.2259,73.897,1.1512
0.0073997,1.9081,0.073997,1.8867,0.73997,1.6835,7.3997,1.2253,73.997,1.1506
0.0074097,1.9076,0.074097,1.8862,0.74097,1.6829,7.4097,1.2247,74.097,1.1501
0.0074197,1.9071,0.074197,1.8857,0.74197,1.6822,7.4197,1.2241,74.197,1.1495
0.0074297,1.9066,0.074297,1.8852,0.74297,1.6816,7.4297,1.2235,74.297,1.1489
0.0074397,1.9061,0.074397,1.8846,0.74397,1.681,7.4397,1.2228,74.397,1.1483
0.0074497,1.9056,0.074497,1.8841,0.74497,1.6804,7.4497,1.2222,74.497,1.1478
0.0074597,1.9051,0.074597,1.8836,0.74597,1.6797,7.4597,1.2216,74.597,1.1472
0.0074697,1.9046,0.074697,1.8831,0.74697,1.6791,7.4697,1.221,74.697,1.1466
0.0074797,1.9041,0.074797,1.8826,0.74797,1.6785,7.4797,1.2203,74.797,1.1461
0.0074897,1.9036,0.074897,1.882,0.74897,1.6778,7.4897,1.2197,74.897,1.1455
0.0074997,1.903,0.074997,1.8815,0.74997,1.6772,7.4997,1.2191,74.997,1.1449
0.0075098,1.9025,0.075098,1.881,0.75098,1.6766,7.5098,1.2185,75.098,1.1443
0.0075198,1.902,0.075198,1.8805,0.75198,1.6759,7.5198,1.2178,75.198,1.1438
0.0075298,1.9015,0.075298,1.8799,0.75298,1.6753,7.5298,1.2172,75.298,1.1432
0.0075398,1.9009,0.075398,1.8794,0.75398,1.6747,7.5398,1.2166,75.398,1.1426
0.0075498,1.9004,0.075498,1.8789,0.75498,1.674,7.5498,1.216,75.498,1.142
0.0075598,1.8999,0.075598,1.8783,0.75598,1.6734,7.5598,1.2153,75.598,1.1414
0.0075698,1.8994,0.075698,1.8778,0.75698,1.6727,7.5698,1.2147,75.698,1.1409
0.0075798,1.8988,0.075798,1.8773,0.75798,1.6721,7.5798,1.2141,75.798,1.1403
0.0075898,1.8983,0.075898,1.8767,0.75898,1.6714,7.5898,1.2134,75.898,1.1397
0.0075998,1.8977,0.075998,1.8762,0.75998,1.6708,7.5998,1.2128,75.998,1.1391
0.0076098,1.8972,0.076098,1.8756,0.76098,1.6701,7.6098,1.2122,76.098,1.1385
0.0076198,1.8967,0.076198,1.8751,0.76198,1.6695,7.6198,1.2115,76.198,1.138
0.0076298,1.8961,0.076298,1.8745,0.76298,1.6688,7.6298,1.2109,76.298,1.1374
0.0076398,1.8956,0.076398,1.874,0.76398,1.6682,7.6398,1.2103,76.398,1.1368
0.0076498,1.895,0.076498,1.8734,0.76498,1.6675,7.6498,1.2096,76.498,1.1362
0.0076598,1.8945,0.076598,1.8729,0.76598,1.6669,7.6598,1.209,76.598,1.1356
0.0076698,1.8939,0.076698,1.8723,0.76698,1.6662,7.6698,1.2084,76.698,1.135
0.0076798,1.8934,0.076798,1.8718,0.76798,1.6656,7.6798,1.2077,76.798,1.1345
0.0076898,1.8928,0.076898,1.8712,0.76898,1.6649,7.6898,1.2071,76.898,1.1339
0.0076998,1.8923,0.076998,1.8707,0.76998,1.6643,7.6998,1.2064,76.998,1.1333
0.0077098,1.8917,0.077098,1.8701,0.77098,1.6636,7.7098,1.2058,77.098,1.1327
0.0077198,1.8912,0.077198,1.8695,0.77198,1.6629,7.7198,1.2052,77.198,1.1321
0.0077298,1.8906,0.077298,1.869,0.77298,1.6623,7.7298,1.2045,77.298,1.1315
0.0077398,1.89,0.077398,1.8684,0.77398,1.6616,7.7398,1.2039,77.398,1.1309
0.0077498,1.8895,0.077498,1.8678,0.77498,1.6609,7.7498,1.2033,77.498,1.1303
0.0077598,1.8889,0.077598,1.8673,0.77598,1.6603,7.7598,1.2026,77.598,1.1297
0.0077698,1.8883,0.077698,1.8667,0.77698,1.6596,7.7698,1.202,77.698,1.1292
0.0077798,1.8878,0.077798,1.8661,0.77798,1.6589,7.7798,1.2013,77.798,1.1286
0.0077898,1.8872,0.077898,1.8656,0.77898,1.6583,7.7898,1.2007,77.898,1.128
0.0077998,1.8866,0.077998,1.865,0.77998,1.6576,7.7998,1.2,77.998,1.1274
0.0078098,1.8861,0.078098,1.8644,0.78098,1.6569,7.8098,1.1994,78.098,1.1268
0.0078198,1.8855,0.078198,1.8638,0.78198,1.6563,7.8198,1.1988,78.198,1.1262
0.0078298,1.8849,0.078298,1.8632,0.78298,1.6556,7.8298,1.1981,78.298,1.1256
0.0078398,1.8843,0.078398,1.8627,0.78398,1.6549,7.8398,1.1975,78.398,1.125
0.0078498,1.8837,0.078498,1.8621,0.78498,1.6542,7.8498,1.1968,78.498,1.1244
0.0078598,1.8832,0.078598,1.8615,0.78598,1.6536,7.8598,1.1962,78.598,1.1238
0.0078698,1.8826,0.078698,1.8609,0.78698,1.6529,7.8698,1.1955,78.698,1.1232
0.0078798,1.882,0.078798,1.8603,0.78798,1.6522,7.8798,1.1949,78.798,1.1226
0.0078898,1.8814,0.078898,1.8597,0.78898,1.6515,7.8898,1.1942,78.898,1.122
0.0078998,1.8808,0.078998,1.8591,0.78998,1.6508,7.8998,1.1936,78.998,1.1214
0.0079098,1.8802,0.079098,1.8585,0.79098,1.6502,7.9098,1.1929,79.098,1.1208
0.0079198,1.8796,0.079198,1.8579,0.79198,1.6495,7.9198,1.1923,79.198,1.1202
0.0079298,1.879,0.079298,1.8574,0.79298,1.6488,7.9298,1.1916,79.298,1.1196
0.0079398,1.8784,0.079398,1.8568,0.79398,1.6481,7.9398,1.191,79.398,1.119
0.0079498,1.8778,0.079498,1.8562,0.79498,1.6474,7.9498,1.1904,79.498,1.1184
0.0079598,1.8773,0.079598,1.8556,0.79598,1.6467,7.9598,1.1897,79.598,1.1178
0.0079698,1.8767,0.079698,1.855,0.79698,1.6461,7.9698,1.1891,79.698,1.1172
0.0079798,1.8761,0.079798,1.8544,0.79798,1.6454,7.9798,1.1884,79.798,1.1166
0.0079898,1.8754,0.079898,1.8537,0.79898,1.6447,7.9898,1.1877,79.898,1.116
0.0079998,1.8748,0.079998,1.8531,0.79998,1.644,7.9998,1.1871,79.998,1.1154
0.0080098,1.8742,0.080098,1.8525,0.80098,1.6433,8.0098,1.1864,80.098,1.1148
0.0080198,1.8736,0.080198,1.8519,0.80198,1.6426,8.0198,1.1858,80.198,1.1142
0.0080298,1.873,0.080298,1.8513,0.80298,1.6419,8.0298,1.1851,80.298,1.1136
0.0080398,1.8724,0.080398,1.8507,0.80398,1.6412,8.0398,1.1845,80.398,1.113
0.0080498,1.8718,0.080498,1.8501,0.80498,1.6405,8.0498,1.1838,80.498,1.1124
0.0080598,1.8712,0.080598,1.8495,0.80598,1.6398,8.0598,1.1832,80.598,1.1118
0.0080698,1.8706,0.080698,1.8489,0.80698,1.6391,8.0698,1.1825,80.698,1.1112
0.0080798,1.87,0.080798,1.8482,0.80798,1.6384,8.0798,1.1819,80.798,1.1106
0.0080898,1.8693,0.080898,1.8476,0.80898,1.6377,8.0898,1.1812,80.898,1.11
0.0080998,1.8687,0.080998,1.847,0.80998,1.637,8.0998,1.1806,80.998,1.1094
0.0081098,1.8681,0.081098,1.8464,0.81098,1.6363,8.1098,1.1799,81.098,1.1088
0.0081198,1.8675,0.081198,1.8458,0.81198,1.6356,8.1198,1.1793,81.198,1.1082
0.0081298,1.8669,0.081298,1.8451,0.81298,1.6349,8.1298,1.1786,81.298,1.1076
0.0081398,1.8662,0.081398,1.8445,0.81398,1.6342,8.1398,1.1779,81.398,1.107
0.0081498,1.8656,0.081498,1.8439,0.81498,1.6335,8.1498,1.1773,81.498,1.1064
0.0081598,1.865,0.081598,1.8433,0.81598,1.6328,8.1598,1.1766,81.598,1.1058
0.0081698,1.8644,0.081698,1.8426,0.81698,1.6321,8.1698,1.176,81.698,1.1052
0.0081798,1.8637,0.081798,1.842,0.81798,1.6314,8.1798,1.1753,81.798,1.1045
0.0081898,1.8631,0.081898,1.8414,0.81898,1.6307,8.1898,1.1747,81.898,1.1039
0.0081998,1.8625,0.081998,1.8407,0.81998,1.63,8.1998,1.174,81.998,1.1033
0.0082098,1.8618,0.082098,1.8401,0.82098,1.6293,8.2098,1.1733,82.098,1.1027
0.0082198,1.8612,0.082198,1.8395,0.82198,1.6286,8.2198,1.1727,82.198,1.1021
0.0082298,1.8606,0.082298,1.8388,0.82298,1.6278,8.2298,1.172,82.298,1.1015
0.0082398,1.8599,0.082398,1.8382,0.82398,1.6271,8.2398,1.1714,82.398,1.1009
0.0082498,1.8593,0.082498,1.8375,0.82498,1.6264,8.2498,1.1707,82.498,1.1003
0.0082598,1.8586,0.082598,1.8369,0.82598,1.6257,8.2598,1.17,82.598,1.0997
0.0082698,1.858,0.082698,1.8363,0.82698,1.625,8.2698,1.1694,82.698,1.0991
0.0082798,1.8574,0.082798,1.8356,0.82798,1.6243,8.2798,1.1687,82.798,1.0984
0.0082898,1.8567,0.082898,1.835,0.82898,1.6236,8.2898,1.1681,82.898,1.0978
0.0082998,1.8561,0.082998,1.8343,0.82998,1.6228,8.2998,1.1674,82.998,1.0972
0.0083098,1.8554,0.083098,1.8337,0.83098,1.6221,8.3098,1.1667,83.098,1.0966
0.0083198,1.8548,0.083198,1.833,0.83198,1.6214,8.3198,1.1661,83.198,1.096
0.0083298,1.8541,0.083298,1.8324,0.83298,1.6207,8.3298,1.1654,83.298,1.0954
0.0083398,1.8535,0.083398,1.8317,0.83398,1.62,8.3398,1.1648,83.398,1.0948
0.0083498,1.8528,0.083498,1.8311,0.83498,1.6192,8.3498,1.1641,83.498,1.0942
0.0083598,1.8522,0.083598,1.8304,0.83598,1.6185,8.3598,1.1634,83.598,1.0935
0.0083698,1.8515,0.083698,1.8298,0.83698,1.6178,8.3698,1.1628,83.698,1.0929
0.0083798,1.8509,0.083798,1.8291,0.83798,1.6171,8.3798,1.1621,83.798,1.0923
0.0083898,1.8502,0.083898,1.8285,0.83898,1.6164,8.3898,1.1614,83.898,1.0917
0.0083998,1.8495,0.083998,1.8278,0.83998,1.6156,8.3998,1.1608,83.998,1.0911
0.0084098,1.8489,0.084098,1.8271,0.84098,1.6149,8.4098,1.1601,84.098,1.0905
0.0084198,1.8482,0.084198,1.8265,0.84198,1.6142,8.4198,1.1595,84.198,1.0899
0.0084298,1.8476,0.084298,1.8258,0.84298,1.6134,8.4298,1.1588,84.298,1.0892
0.0084398,1.8469,0.084398,1.8252,0.84398,1.6127,8.4398,1.1581,84.398,1.0886
0.0084498,1.8462,0.084498,1.8245,0.84498,1.612,8.4498,1.1575,84.498,1.088
0.0084598,1.8456,0.084598,1.8238,0.84598,1.6113,8.4598,1.1568,84.598,1.0874
0.0084698,1.8449,0.084698,1.8232,0.84698,1.6105,8.4698,1.1561,84.698,1.0868
0.0084798,1.8442,0.084798,1.8225,0.84798,1.6098,8.4798,1.1555,84.798,1.0862
0.0084898,1.8436,0.084898,1.8218,0.84898,1.6091,8.4898,1.1548,84.898,1.0855
0.0084998,1.8429,0.084998,1.8212,0.84998,1.6083,8.4998,1.1541,84.998,1.0849
0.0085099,1.8422,0.085099,1.8205,0.85099,1.6076,8.5099,1.1535,85.099,1.0843
0.0085199,1.8415,0.085199,1.8198,0.85199,1.6069,8.5199,1.1528,85.199,1.0837
0.0085299,1.8409,0.085299,1.8191,0.85299,1.6061,8.5299,1.1521,85.299,1.0831
0.0085399,1.8402,0.085399,1.8185,0.85399,1.6054,8.5399,1.1515,85.399,1.0824
0.0085499,1.8395,0.085499,1.8178,0.85499,1.6047,8.5499,1.1508,85.499,1.0818
0.0085599,1.8388,0.085599,1.8171,0.85599,1.6039,8.5599,1.1501,85.599,1.0812
0.0085699,1.8382,0.085699,1.8164,0.85699,1.6032,8.5699,1.1495,85.699,1.0806
0.0085799,1.8375,0.085799,1.8158,0.85799,1.6025,8.5799,1.1488,85.799,1.08
0.0085899,1.8368,0.085899,1.8151,0.85899,1.6017,8.5899,1.1481,85.899,1.0794
0.0085999,1.8361,0.085999,1.8144,0.85999,1.601,8.5999,1.1475,85.999,1.0787
0.0086099,1.8354,0.086099,1.8137,0.86099,1.6002,8.6099,1.1468,86.099,1.0781
0.0086199,1.8348,0.086199,1.813,0.86199,1.5995,8.6199,1.1461,86.199,1.0775
0.0086299,1.8341,0.086299,1.8124,0.86299,1.5988,8.6299,1.1455,86.299,1.0769
0.0086399,1.8334,0.086399,1.8117,0.86399,1.598,8.6399,1.1448,86.399,1.0763
0.0086499,1.8327,0.086499,1.811,0.86499,1.5973,8.6499,1.1441,86.499,1.0756
0.0086599,1.832,0.086599,1.8103,0.86599,1.5965,8.6599,1.1435,86.599,1.075
0.0086699,1.8313,0.086699,1.8096,0.86699,1.5958,8.6699,1.1428,86.699,1.0744
0.0086799,1.8306,0.086799,1.8089,0.86799,1.5951,8.6799,1.1421,86.799,1.0738
0.0086899,1.8299,0.086899,1.8082,0.86899,1.5943,8.6899,1.1415,86.899,1.0731
0.0086999,1.8292,0.086999,1.8075,0.86999,1.5936,8.6999,1.1408,86.999,1.0725
0.0087099,1.8286,0.087099,1.8069,0.87099,1.5928,8.7099,1.1401,87.099,1.0719
0.0087199,1.8279,0.087199,1.8062,0.87199,1.5921,8.7199,1.1395,87.199,1.0713
0.0087299,1.8272,0.087299,1.8055,0.87299,1.5913,8.7299,1.1388,87.299,1.0707
0.0087399,1.8265,0.087399,1.8048,0.87399,1.5906,8.7399,1.1381,87.399,1.07
0.0087499,1.8258,0.087499,1.8041,0.87499,1.5898,8.7499,1.1374,87.499,1.0694
0.0087599,1.8251,0.087599,1.8034,0.87599,1.5891,8.7599,1.1368,87.599,1.0688
0.0087699,1.8244,0.087699,1.8027,0.87699,1.5883,8.7699,1.1361,87.699,1.0682
0.0087799,1.8237,0.087799,1.802,0.87799,1.5876,8.7799,1.1354,87.799,1.0676
0.0087899,1.823,0.087899,1.8013,0.87899,1.5868,8.7899,1.1348,87.899,1.0669
0.0087999,1.8223,0.087999,1.8006,0.87999,1.5861,8.7999,1.1341,87.999,1.0663
0.0088099,1.8216,0.088099,1.7999,0.88099,1.5853,8.8099,1.1334,88.099,1.0657
0.0088199,1.8209,0.088199,1.7992,0.88199,1.5846,8.8199,1.1328,88.199,1.0651
0.0088299,1.8202,0.088299,1.7985,0.88299,1.5838,8.8299,1.1321,88.299,1.0644
0.0088399,1.8194,0.088399,1.7978,0.88399,1.5831,8.8399,1.1314,88.399,1.0638
0.0088499,1.8187,0.088499,1.7971,0.88499,1.5823,8.8499,1.1307,88.499,1.0632
0.0088599,1.818,0.088599,1.7964,0.88599,1.5816,8.8599,1.1301,88.599,1.0626
0.0088699,1.8173,0.088699,1.7957,0.88699,1.5808,8.8699,1.1294,88.699,1.0619
0.0088799,1.8166,0.088799,1.7949,0.88799,1.5801,8.8799,1.1287,88.799,1.0613
0.0088899,1.8159,0.088899,1.7942,0.88899,1.5793,8.8899,1.1281,88.899,1.0607
0.0088999,1.8152,0.088999,1.7935,0.88999,1.5786,8.8999,1.1274,88.999,1.0601
0.0089099,1.8145,0.089099,1.7928,0.89099,1.5778,8.9099,1.1267,89.099,1.0594
0.0089199,1.8138,0.089199,1.7921,0.89199,1.577,8.9199,1.1261,89.199,1.0588
0.0089299,1.813,0.089299,1.7914,0.89299,1.5763,8.9299,1.1254,89.299,1.0582
0.0089399,1.8123,0.089399,1.7907,0.89399,1.5755,8.9399,1.1247,89.399,1.0576
0.0089499,1.8116,0.089499,1.79,0.89499,1.5748,8.9499,1.124,89.499,1.0569
0.0089599,1.8109,0.089599,1.7893,0.89599,1.574,8.9599,1.1234,89.599,1.0563
0.0089699,1.8102,0.089699,1.7885,0.89699,1.5733,8.9699,1.1227,89.699,1.0557
0.0089799,1.8095,0.089799,1.7878,0.89799,1.5725,8.9799,1.122,89.799,1.0551
0.0089899,1.8087,0.089899,1.7871,0.89899,1.5717,8.9899,1.1214,89.899,1.0545
0.0089999,1.808,0.089999,1.7864,0.89999,1.571,8.9999,1.1207,89.999,1.0538
0.0090099,1.8073,0.090099,1.7857,0.90099,1.5702,9.0099,1.12,90.099,1.0532
0.0090199,1.8066,0.090199,1.785,0.90199,1.5695,9.0199,1.1193,90.199,1.0526
0.0090299,1.8058,0.090299,1.7842,0.90299,1.5687,9.0299,1.1187,90.299,1.052
0.0090399,1.8051,0.090399,1.7835,0.90399,1.5679,9.0399,1.118,90.399,1.0513
0.0090499,1.8044,0.090499,1.7828,0.90499,1.5672,9.0499,1.1173,90.499,1.0507
0.0090599,1.8037,0.090599,1.7821,0.90599,1.5664,9.0599,1.1167,90.599,1.0501
0.0090699,1.8029,0.090699,1.7813,0.90699,1.5656,9.0699,1.116,90.699,1.0494
0.0090799,1.8022,0.090799,1.7806,0.90799,1.5649,9.0799,1.1153,90.799,1.0488
0.0090899,1.8015,0.090899,1.7799,0.90899,1.5641,9.0899,1.1146,90.899,1.0482
0.0090999,1.8007,0.090999,1.7792,0.90999,1.5633,9.0999,1.114,90.999,1.0476
0.0091099,1.8,0.091099,1.7784,0.91099,1.5626,9.1099,1.1133,91.099,1.0469
0.0091199,1.7993,0.091199,1.7777,0.91199,1.5618,9.1199,1.1126,91.199,1.0463
0.0091299,1.7985,0.091299,1.777,0.91299,1.5611,9.1299,1.112,91.299,1.0457
0.0091399,1.7978,0.091399,1.7762,0.91399,1.5603,9.1399,1.1113,91.399,1.0451
0.0091499,1.7971,0.091499,1.7755,0.91499,1.5595,9.1499,1.1106,91.499,1.0444
0.0091599,1.7963,0.091599,1.7748,0.91599,1.5588,9.1599,1.1099,91.599,1.0438
0.0091699,1.7956,0.091699,1.7741,0.91699,1.558,9.1699,1.1093,91.699,1.0432
0.0091799,1.7949,0.091799,1.7733,0.91799,1.5572,9.1799,1.1086,91.799,1.0426
0.0091899,1.7941,0.091899,1.7726,0.91899,1.5564,9.1899,1.1079,91.899,1.0419
0.0091999,1.7934,0.091999,1.7719,0.91999,1.5557,9.1999,1.1073,91.999,1.0413
0.0092099,1.7927,0.092099,1.7711,0.92099,1.5549,9.2099,1.1066,92.099,1.0407
0.0092199,1.7919,0.092199,1.7704,0.92199,1.5541,9.2199,1.1059,92.199,1.0401
0.0092299,1.7912,0.092299,1.7696,0.92299,1.5534,9.2299,1.1052,92.299,1.0394
0.0092399,1.7904,0.092399,1.7689,0.92399,1.5526,9.2399,1.1046,92.399,1.0388
0.0092499,1.7897,0.092499,1.7682,0.92499,1.5518,9.2499,1.1039,92.499,1.0382
0.0092599,1.7889,0.092599,1.7674,0.92599,1.5511,9.2599,1.1032,92.599,1.0376
0.0092699,1.7882,0.092699,1.7667,0.92699,1.5503,9.2699,1.1026,92.699,1.0369
0.0092799,1.7875,0.092799,1.766,0.92799,1.5495,9.2799,1.1019,92.799,1.0363
0.0092899,1.7867,0.092899,1.7652,0.92899,1.5487,9.2899,1.1012,92.899,1.0357
0.0092999,1.786,0.092999,1.7645,0.92999,1.548,9.2999,1.1005,92.999,1.0351
0.0093099,1.7852,0.093099,1.7637,0.93099,1.5472,9.3099,1.0999,93.099,1.0344
0.0093199,1.7845,0.093199,1.763,0.93199,1.5464,9.3199,1.0992,93.199,1.0338
0.0093299,1.7837,0.093299,1.7622,0.93299,1.5457,9.3299,1.0985,93.299,1.0332
0.0093399,1.783,0.093399,1.7615,0.93399,1.5449,9.3399,1.0979,93.399,1.0325
0.0093499,1.7822,0.093499,1.7608,0.93499,1.5441,9.3499,1.0972,93.499,1.0319
0.0093599,1.7815,0.093599,1.76,0.93599,1.5433,9.3599,1.0965,93.599,1.0313
0.0093699,1.7807,0.093699,1.7593,0.93699,1.5426,9.3699,1.0958,93.699,1.0307
0.0093799,1.78,0.093799,1.7585,0.93799,1.5418,9.3799,1.0952,93.799,1.03
0.0093899,1.7792,0.093899,1.7578,0.93899,1.541,9.3899,1.0945,93.899,1.0294
0.0093999,1.7785,0.093999,1.757,0.93999,1.5402,9.3999,1.0938,93.999,1.0288
0.0094099,1.7777,0.094099,1.7563,0.94099,1.5395,9.4099,1.0932,94.099,1.0282
0.0094199,1.7769,0.094199,1.7555,0.94199,1.5387,9.4199,1.0925,94.199,1.0275
0.0094299,1.7762,0.094299,1.7548,0.94299,1.5379,9.4299,1.0918,94.299,1.0269
0.0094399,1.7754,0.094399,1.754,0.94399,1.5371,9.4399,1.0911,94.399,1.0263
0.0094499,1.7747,0.094499,1.7533,0.94499,1.5363,9.4499,1.0905,94.499,1.0257
0.0094599,1.7739,0.094599,1.7525,0.94599,1.5356,9.4599,1.0898,94.599,1.025
0.0094699,1.7732,0.094699,1.7518,0.94699,1.5348,9.4699,1.0891,94.699,1.0244
0.0094799,1.7724,0.094799,1.751,0.94799,1.534,9.4799,1.0885,94.799,1.0238
0.0094899,1.7716,0.094899,1.7503,0.94899,1.5332,9.4899,1.0878,94.899,1.0232
0.0094999,1.7709,0.094999,1.7495,0.94999,1.5325,9.4999,1.0871,94.999,1.0225
0.00951,1.7701,0.0951,1.7487,0.951,1.5317,9.51,1.0864,95.1,1.0219
0.00952,1.7694,0.0952,1.748,0.952,1.5309,9.52,1.0858,95.2,1.0213
0.00953,1.7686,0.0953,1.7472,0.953,1.5301,9.53,1.0851,95.3,1.0207
0.00954,1.7678,0.0954,1.7465,0.954,1.5293,9.54,1.0844,95.4,1.02
0.00955,1.7671,0.0955,1.7457,0.955,1.5286,9.55,1.0838,95.5,1.0194
0.00956,1.7663,0.0956,1.745,0.956,1.5278,9.56,1.0831,95.6,1.0188
0.00957,1.7655,0.0957,1.7442,0.957,1.527,9.57,1.0824,95.7,1.0181
0.00958,1.7648,0.0958,1.7434,0.958,1.5262,9.58,1.0817,95.8,1.0175
0.00959,1.764,0.0959,1.7427,0.959,1.5254,9.59,1.0811,95.9,1.0169
0.0096,1.7632,0.096,1.7419,0.96,1.5247,9.6,1.0804,96,1.0163
0.00961,1.7625,0.0961,1.7412,0.961,1.5239,9.61,1.0797,96.1,1.0156
0.00962,1.7617,0.0962,1.7404,0.962,1.5231,9.62,1.0791,96.2,1.015
0.00963,1.7609,0.0963,1.7396,0.963,1.5223,9.63,1.0784,96.3,1.0144
0.00964,1.7602,0.0964,1.7389,0.964,1.5215,9.64,1.0777,96.4,1.0138
0.00965,1.7594,0.0965,1.7381,0.965,1.5207,9.65,1.0771,96.5,1.0131
0.00966,1.7586,0.0966,1.7373,0.966,1.52,9.66,1.0764,96.6,1.0125
0.00967,1.7579,0.0967,1.7366,0.967,1.5192,9.67,1.0757,96.7,1.0119
0.00968,1.7571,0.0968,1.7358,0.968,1.5184,9.68,1.0751,96.8,1.0113
0.00969,1.7563,0.0969,1.735,0.969,1.5176,9.69,1.0744,96.9,1.0106
0.0097,1.7555,0.097,1.7343,0.97,1.5168,9.7,1.0737,97,1.01
0.00971,1.7548,0.0971,1.7335,0.971,1.516,9.71,1.073,97.1,1.0094
0.00972,1.754,0.0972,1.7327,0.972,1.5153,9.72,1.0724,97.2,1.0088
0.00973,1.7532,0.0973,1.732,0.973,1.5145,9.73,1.0717,97.3,1.0081
0.00974,1.7524,0.0974,1.7312,0.974,1.5137,9.74,1.071,97.4,1.0075
0.00975,1.7517,0.0975,1.7304,0.975,1.5129,9.75,1.0704,97.5,1.0069
0.00976,1.7509,0.0976,1.7297,0.976,1.5121,9.76,1.0697,97.6,1.0063
0.00977,1.7501,0.0977,1.7289,0.977,1.5113,9.77,1.069,97.7,1.0056
0.00978,1.7493,0.0978,1.7281,0.978,1.5106,9.78,1.0684,97.8,1.005
0.00979,1.7485,0.0979,1.7274,0.979,1.5098,9.79,1.0677,97.9,1.0044
0.0098,1.7478,0.098,1.7266,0.98,1.509,9.8,1.067,98,1.0038
0.00981,1.747,0.0981,1.7258,0.981,1.5082,9.81,1.0664,98.1,1.0031
0.00982,1.7462,0.0982,1.725,0.982,1.5074,9.82,1.0657,98.2,1.0025
0.00983,1.7454,0.0983,1.7243,0.983,1.5066,9.83,1.065,98.3,1.0019
0.00984,1.7446,0.0984,1.7235,0.984,1.5058,9.84,1.0644,98.4,1.0013
0.00985,1.7439,0.0985,1.7227,0.985,1.505,9.85,1.0637,98.5,1.0007
0.00986,1.7431,0.0986,1.7219,0.986,1.5043,9.86,1.063,98.6,1
0.00987,1.7423,0.0987,1.7212,0.987,1.5035,9.87,1.0624,98.7,0.9994
0.00988,1.7415,0.0988,1.7204,0.988,1.5027,9.88,1.0617,98.8,0.99878
0.00989,1.7407,0.0989,1.7196,0.989,1.5019,9.89,1.061,98.9,0.99816
0.0099,1.7399,0.099,1.7188,0.99,1.5011,9.9,1.0604,99,0.99753
0.00991,1.7392,0.0991,1.7181,0.991,1.5003,9.91,1.0597,99.1,0.99691
0.00992,1.7384,0.0992,1.7173,0.992,1.4995,9.92,1.059,99.2,0.99629
0.00993,1.7376,0.0993,1.7165,0.993,1.4988,9.93,1.0584,99.3,0.99566
0.00994,1.7368,0.0994,1.7157,0.994,1.498,9.94,1.0577,99.4,0.99504
0.00995,1.736,0.0995,1.7149,0.995,1.4972,9.95,1.057,99.5,0.99442
0.00996,1.7352,0.0996,1.7142,0.996,1.4964,9.96,1.0564,99.6,0.9938
0.00997,1.7344,0.0997,1.7134,0.997,1.4956,9.97,1.0557,99.7,0.99317
0.00998,1.7337,0.0998,1.7126,0.998,1.4948,9.98,1.055,99.8,0.99255
0.00999,1.7329,0.0999,1.7118,0.999,1.494,9.99,1.0544,99.9,0.99193
0.01,1.7321,0.1,1.711,1,1.4932,10,1.0537,100,0.99131


==> fig/inflMem/inflMemTendNumerical.csv <==
1e-05,0.011063,0.0001,0.011062,0.001,0.011057,0.01,0.011009,0.1,0.010602
0.0002,0.21135,0.002,0.21125,0.02,0.21027,0.2,0.2017,2,0.17074
0.0004,0.40302,0.004,0.40265,0.04,0.39906,0.4,0.37088,4,0.31161
0.0006,0.57671,0.006,0.57593,0.06,0.5684,0.6,0.51477,6,0.43698
0.0008,0.73399,0.008,0.73267,0.08,0.72013,0.8,0.63831,8,0.54863
0.001,0.87626,0.01,0.87432,0.1,0.85592,1,0.74504,10,0.64786
0.0012,1.0048,0.012,1.0022,0.12,0.97725,1.2,0.83761,12,0.73585
0.0016,1.2255,0.016,1.2212,0.16,1.1819,1.6,0.98793,16,0.88228
0.0021,1.4431,0.021,1.4367,0.21,1.3778,2.1,1.1247,21,1.0191
0.0026,1.6082,0.026,1.5995,0.26,1.5209,2.6,1.2187,26,1.1153
0.0031,1.7312,0.031,1.7203,0.31,1.6224,3.1,1.2804,31,1.1801
0.0051,1.9459,0.051,1.928,0.51,1.7664,5.1,1.3334,51,1.2458
0.0071,1.9222,0.071,1.9009,0.71,1.7013,7.1,1.2436,71,1.1673
0.0091,1.8007,0.091,1.7791,0.91,1.5633,9.1,1.114,91,1.0476
0.01,1.7321,0.1,1.711,1,1.4932,10,1.0537,100,0.99131


==> fig/inflMem/viscBalloonDissipations1.csv <==
0.00014427,0.00080546
0.0014427,0.0080526
0.014427,0.080294
0.14427,0.74318
0.28854,1.2481
0.43281,1.4822
0.57708,1.5282
0.86562,1.3877
1.1542,1.1938
1.4427,1.0283
14.427,0.12818
144.27,0.013064
1442.7,0.001309
14427,0.00013092


==> fig/inflMem/viscBalloonDissipations2.csv <==
0.00014427,0.00016109
0.0014427,0.0016109
0.014427,0.016101
0.14427,0.15991
1.4427,1.2481
2.164,1.4822
2.8854,1.5282
4.3281,1.3877
5.7708,1.1938
8.6562,0.8971
11.542,0.70993
14.427,0.58553
144.27,0.064775
1442.7,0.0065392
14427,0.00065456


==> fig/inflMem/viscBalloonDissipations3.csv <==
0.00014427,8.9497e-05
0.0014427,0.00089495
0.014427,0.0089471
0.14427,0.089179
1.4427,0.81321
2.8854,1.3216
4.3281,1.5134
5.7708,1.5132
8.6562,1.3219
11.542,1.1158
14.427,0.95158
144.27,0.11561
1442.7,0.01176
14427,0.0011781


==> fig/inflSphr/inflSphrConvergenceTimeStepSize.csv <==
0.1,0.0030945,0.0035639,0.0035629,0.0035627
0.01,0.00010437,0.0003588,0.00035776,0.00035756
0.001,0.00042586,3.7013e-05,3.7013e-05,3.577e-05
0.0001,0.00045797,4.8762e-06,3.8338e-06,3.6335e-06
1e-05,0.00046118,1.6631e-06,6.2068e-07,4.2032e-07
1e-06,0.0004615,0,0,0


==> fig/inflSphr/inflSphrEtaSetaBanalytical.csv <==
0,0,0,0,4,4,4
0.001001,0.037822,0.037839,0.037642,4.035,4.0351,4.0349
0.002002,0.075431,0.075498,0.074723,4.0699,4.07,4.0692
0.003003,0.11283,0.11298,0.11127,4.1045,4.1047,4.103
0.004004,0.15001,0.15028,0.1473,4.1389,4.1392,4.1362
0.005005,0.18699,0.1874,0.18284,4.1731,4.1735,4.169
0.006006,0.22376,0.22434,0.2179,4.2071,4.2077,4.2013
0.007007,0.26033,0.26111,0.25251,4.241,4.2417,4.2331
0.008008,0.29669,0.29771,0.28669,4.2746,4.2756,4.2646
0.009009,0.33285,0.33413,0.32045,4.308,4.3092,4.2956
0.01001,0.3688,0.37037,0.3538,4.3412,4.3427,4.3262
0.011011,0.40456,0.40645,0.38677,4.3742,4.3761,4.3564
0.012012,0.44012,0.44235,0.41937,4.407,4.4092,4.3862
0.013013,0.47549,0.47809,0.45161,4.4396,4.4422,4.4157
0.014014,0.51066,0.51365,0.4835,4.472,4.475,4.4449
0.015015,0.54564,0.54905,0.51506,4.5042,4.5077,4.4737
0.016016,0.58042,0.58428,0.5463,4.5363,4.5401,4.5022
0.017017,0.61502,0.61934,0.57723,4.5681,4.5725,4.5304
0.018018,0.64942,0.65424,0.60787,4.5998,4.6046,4.5583
0.019019,0.68364,0.68897,0.63821,4.6313,4.6366,4.5859
0.02002,0.71767,0.72354,0.66827,4.6626,4.6685,4.6132
0.021021,0.75152,0.75794,0.69807,4.6937,4.7001,4.6403
0.022022,0.78519,0.79219,0.7276,4.7246,4.7316,4.6671
0.023023,0.81867,0.82627,0.75688,4.7554,4.763,4.6936
0.024024,0.85197,0.86019,0.78592,4.786,4.7942,4.7199
0.025025,0.8851,0.89395,0.81472,4.8164,4.8252,4.746
0.026026,0.91804,0.92755,0.84329,4.8466,4.8561,4.7718
0.027027,0.95081,0.961,0.87163,4.8766,4.8868,4.7975
0.028028,0.9834,0.99429,0.89976,4.9065,4.9174,4.8229
0.029029,1.0158,1.0274,0.92768,4.9362,4.9478,4.8481
0.03003,1.0481,1.0604,0.95539,4.9658,4.9781,4.8731
0.031031,1.0801,1.0932,0.98291,4.9951,5.0082,4.8979
0.032032,1.112,1.1259,1.0102,5.0243,5.0382,4.9225
0.033033,1.1438,1.1584,1.0374,5.0533,5.068,4.9469
0.034034,1.1753,1.1908,1.0643,5.0822,5.0976,4.9712
0.035035,1.2067,1.223,1.0911,5.1109,5.1271,4.9952
0.036036,1.238,1.255,1.1177,5.1394,5.1565,5.0191
0.037037,1.269,1.2869,1.1441,5.1678,5.1857,5.0429
0.038038,1.2999,1.3187,1.1704,5.196,5.2148,5.0664
0.039039,1.3307,1.3503,1.1964,5.2241,5.2437,5.0898
0.04004,1.3613,1.3818,1.2224,5.2519,5.2725,5.1131
0.041041,1.3917,1.4131,1.2482,5.2797,5.3011,5.1361
0.042042,1.4219,1.4443,1.2738,5.3072,5.3296,5.1591
0.043043,1.452,1.4753,1.2993,5.3347,5.3579,5.1819
0.044044,1.482,1.5062,1.3246,5.3619,5.3861,5.2045
0.045045,1.5118,1.5369,1.3498,5.389,5.4142,5.227
0.046046,1.5414,1.5675,1.3748,5.416,5.4421,5.2494
0.047047,1.5709,1.598,1.3997,5.4428,5.4699,5.2716
0.048048,1.6002,1.6283,1.4245,5.4694,5.4975,5.2937
0.049049,1.6294,1.6585,1.4492,5.4959,5.525,5.3157
0.05005,1.6584,1.6885,1.4737,5.5223,5.5524,5.3376
0.051051,1.6873,1.7184,1.4981,5.5485,5.5796,5.3593
0.052052,1.716,1.7481,1.5223,5.5746,5.6067,5.3809
0.053053,1.7446,1.7777,1.5465,5.6005,5.6336,5.4023
0.054054,1.773,1.8072,1.5705,5.6262,5.6604,5.4237
0.055055,1.8013,1.8366,1.5944,5.6519,5.6871,5.4449
0.056056,1.8295,1.8658,1.6181,5.6773,5.7137,5.466
0.057057,1.8575,1.8948,1.6418,5.7027,5.7401,5.487
0.058058,1.8853,1.9238,1.6653,5.7279,5.7663,5.5079
0.059059,1.913,1.9526,1.6888,5.7529,5.7925,5.5287
0.06006,1.9406,1.9812,1.7121,5.7779,5.8185,5.5494
0.061061,1.968,2.0098,1.7353,5.8026,5.8444,5.5699
0.062062,1.9953,2.0382,1.7584,5.8273,5.8701,5.5904
0.063063,2.0225,2.0664,1.7814,5.8518,5.8958,5.6107
0.064064,2.0495,2.0946,1.8043,5.8762,5.9213,5.6309
0.065065,2.0763,2.1226,1.827,5.9004,5.9466,5.6511
0.066066,2.1031,2.1505,1.8497,5.9245,5.9719,5.6711
0.067067,2.1297,2.1782,1.8723,5.9485,5.997,5.6911
0.068068,2.1562,2.2059,1.8948,5.9723,6.022,5.7109
0.069069,2.1825,2.2334,1.9171,5.996,6.0468,5.7306
0.07007,2.2087,2.2607,1.9394,6.0196,6.0716,5.7503
0.071071,2.2348,2.288,1.9616,6.043,6.0962,5.7698
0.072072,2.2607,2.3151,1.9836,6.0663,6.1207,5.7893
0.073073,2.2865,2.3421,2.0056,6.0895,6.1451,5.8086
0.074074,2.3122,2.3689,2.0275,6.1126,6.1693,5.8279
0.075075,2.3377,2.3957,2.0493,6.1355,6.1934,5.847
0.076076,2.3632,2.4223,2.071,6.1583,6.2174,5.8661
0.077077,2.3885,2.4488,2.0926,6.181,6.2413,5.8851
0.078078,2.4136,2.4752,2.1141,6.2035,6.2651,5.904
0.079079,2.4387,2.5014,2.1355,6.2259,6.2887,5.9228
0.08008,2.4636,2.5276,2.1568,6.2482,6.3122,5.9415
0.081081,2.4884,2.5536,2.178,6.2704,6.3356,5.9601
0.082082,2.513,2.5795,2.1992,6.2925,6.3589,5.9786
0.083083,2.5376,2.6052,2.2202,6.3144,6.3821,5.9971
0.084084,2.562,2.6309,2.2412,6.3363,6.4051,6.0155
0.085085,2.5863,2.6564,2.2621,6.358,6.4281,6.0337
0.086086,2.6105,2.6819,2.2829,6.3795,6.4509,6.0519
0.087087,2.6346,2.7072,2.3036,6.401,6.4736,6.07
0.088088,2.6585,2.7323,2.3242,6.4224,6.4962,6.088
0.089089,2.6823,2.7574,2.3447,6.4436,6.5187,6.106
0.09009,2.706,2.7824,2.3652,6.4647,6.541,6.1238
0.091091,2.7296,2.8072,2.3855,6.4857,6.5633,6.1416
0.092092,2.7531,2.8319,2.4058,6.5066,6.5854,6.1593
0.093093,2.7764,2.8565,2.426,6.5274,6.6075,6.1769
0.094094,2.7997,2.881,2.4461,6.548,6.6294,6.1944
0.095095,2.8228,2.9054,2.4662,6.5686,6.6512,6.2119
0.096096,2.8458,2.9297,2.4861,6.589,6.6729,6.2293
0.097097,2.8687,2.9539,2.506,6.6093,6.6945,6.2466
0.098098,2.8915,2.9779,2.5258,6.6295,6.7159,6.2638
0.099099,2.9142,3.0019,2.5455,6.6496,6.7373,6.2809
0.1001,2.9367,3.0257,2.5651,6.6696,6.7586,6.2979
0.1011,2.9592,3.0494,2.5846,6.6895,6.7797,6.3149
0.1021,2.9815,3.073,2.6041,6.7093,6.8008,6.3318
0.1031,3.0038,3.0965,2.6235,6.7289,6.8217,6.3486
0.1041,3.0259,3.1199,2.6428,6.7485,6.8425,6.3654
0.10511,3.0479,3.1432,2.662,6.768,6.8633,6.3821
0.10611,3.0698,3.1664,2.6812,6.7873,6.8839,6.3986
0.10711,3.0916,3.1895,2.7002,6.8065,6.9044,6.4152
0.10811,3.1133,3.2125,2.7192,6.8257,6.9248,6.4316
0.10911,3.1349,3.2353,2.7382,6.8447,6.9451,6.448
0.11011,3.1564,3.2581,2.757,6.8637,6.9653,6.4643
0.11111,3.1778,3.2807,2.7758,6.8825,6.9855,6.4805
0.11211,3.199,3.3033,2.7945,6.9012,7.0055,6.4966
0.11311,3.2202,3.3257,2.8131,6.9198,7.0254,6.5127
0.11411,3.2413,3.3481,2.8316,6.9384,7.0452,6.5287
0.11512,3.2622,3.3703,2.8501,6.9568,7.0649,6.5446
0.11612,3.2831,3.3925,2.8685,6.9751,7.0845,6.5605
0.11712,3.3039,3.4145,2.8868,6.9933,7.104,6.5763
0.11812,3.3245,3.4364,2.905,7.0114,7.1234,6.592
0.11912,3.3451,3.4583,2.9232,7.0295,7.1427,6.6076
0.12012,3.3655,3.48,2.9413,7.0474,7.1619,6.6232
0.12112,3.3859,3.5016,2.9593,7.0652,7.181,6.6387
0.12212,3.4062,3.5232,2.9773,7.083,7.2,6.6541
0.12312,3.4263,3.5446,2.9952,7.1006,7.2189,6.6694
0.12412,3.4464,3.566,3.013,7.1181,7.2377,6.6847
0.12513,3.4664,3.5872,3.0307,7.1356,7.2564,6.6999
0.12613,3.4862,3.6083,3.0484,7.1529,7.275,6.7151
0.12713,3.506,3.6294,3.066,7.1702,7.2936,6.7301
0.12813,3.5257,3.6503,3.0835,7.1874,7.312,6.7452
0.12913,3.5453,3.6712,3.1009,7.2044,7.3303,6.7601
0.13013,3.5647,3.6919,3.1183,7.2214,7.3486,6.775
0.13113,3.5841,3.7126,3.1356,7.2383,7.3667,6.7898
0.13213,3.6034,3.7332,3.1529,7.2551,7.3848,6.8045
0.13313,3.6227,3.7536,3.17,7.2718,7.4028,6.8192
0.13413,3.6418,3.774,3.1871,7.2884,7.4206,6.8338
0.13514,3.6608,3.7943,3.2042,7.3049,7.4384,6.8483
0.13614,3.6797,3.8145,3.2211,7.3213,7.4561,6.8627
0.13714,3.6986,3.8346,3.238,7.3377,7.4737,6.8771
0.13814,3.7173,3.8546,3.2549,7.3539,7.4912,6.8915
0.13914,3.736,3.8745,3.2716,7.3701,7.5086,6.9057
0.14014,3.7545,3.8943,3.2883,7.3862,7.526,6.9199
0.14114,3.773,3.9141,3.3049,7.4022,7.5432,6.9341
0.14214,3.7914,3.9337,3.3215,7.4181,7.5604,6.9481
0.14314,3.8097,3.9533,3.338,7.4339,7.5774,6.9621
0.14414,3.8279,3.9727,3.3544,7.4496,7.5944,6.9761
0.14515,3.8461,3.9921,3.3708,7.4652,7.6113,6.9899
0.14615,3.8641,4.0114,3.387,7.4808,7.6281,7.0038
0.14715,3.882,4.0306,3.4033,7.4963,7.6448,7.0175
0.14815,3.8999,4.0497,3.4194,7.5117,7.6614,7.0312
0.14915,3.9177,4.0687,3.4355,7.527,7.678,7.0448
0.15015,3.9354,4.0876,3.4516,7.5422,7.6944,7.0583
0.15115,3.953,4.1065,3.4675,7.5573,7.7108,7.0718
0.15215,3.9705,4.1252,3.4834,7.5724,7.7271,7.0853
0.15315,3.988,4.1439,3.4992,7.5873,7.7433,7.0986
0.15415,4.0053,4.1625,3.515,7.6022,7.7594,7.1119
0.15516,4.0226,4.181,3.5307,7.617,7.7754,7.1252
0.15616,4.0398,4.1994,3.5464,7.6318,7.7913,7.1383
0.15716,4.0569,4.2177,3.5619,7.6464,7.8072,7.1515
0.15816,4.0739,4.2359,3.5774,7.661,7.823,7.1645
0.15916,4.0909,4.2541,3.5929,7.6755,7.8387,7.1775
0.16016,4.1077,4.2722,3.6083,7.6899,7.8543,7.1904
0.16116,4.1245,4.2901,3.6236,7.7042,7.8698,7.2033
0.16216,4.1412,4.308,3.6389,7.7184,7.8853,7.2161
0.16316,4.1578,4.3259,3.6541,7.7326,7.9007,7.2289
0.16416,4.1744,4.3436,3.6692,7.7467,7.916,7.2415
0.16517,4.1908,4.3613,3.6843,7.7607,7.9312,7.2542
0.16617,4.2072,4.3788,3.6993,7.7747,7.9463,7.2667
0.16717,4.2235,4.3963,3.7142,7.7885,7.9613,7.2792
0.16817,4.2397,4.4137,3.7291,7.8023,7.9763,7.2917
0.16917,4.2559,4.4311,3.7439,7.816,7.9912,7.3041
0.17017,4.272,4.4483,3.7587,7.8297,8.006,7.3164
0.17117,4.2879,4.4655,3.7734,7.8432,8.0208,7.3287
0.17217,4.3039,4.4826,3.7881,7.8567,8.0354,7.3409
0.17317,4.3197,4.4996,3.8026,7.8701,8.05,7.353
0.17417,4.3355,4.5165,3.8172,7.8834,8.0645,7.3651
0.17518,4.3512,4.5334,3.8316,7.8967,8.0789,7.3772
0.17618,4.3668,4.5502,3.846,7.9099,8.0933,7.3891
0.17718,4.3823,4.5669,3.8604,7.923,8.1076,7.4011
0.17818,4.3978,4.5835,3.8747,7.936,8.1218,7.4129
0.17918,4.4132,4.6,3.8889,7.949,8.1359,7.4247
0.18018,4.4285,4.6165,3.9031,7.9619,8.1499,7.4365
0.18118,4.4437,4.6329,3.9172,7.9747,8.1639,7.4482
0.18218,4.4589,4.6492,3.9312,7.9875,8.1778,7.4598
0.18318,4.474,4.6654,3.9452,8.0002,8.1916,7.4714
0.18418,4.489,4.6816,3.9591,8.0128,8.2054,7.4829
0.18519,4.504,4.6977,3.973,8.0253,8.2191,7.4944
0.18619,4.5188,4.7137,3.9868,8.0378,8.2327,7.5058
0.18719,4.5336,4.7296,4.0006,8.0502,8.2462,7.5171
0.18819,4.5484,4.7455,4.0143,8.0625,8.2597,7.5284
0.18919,4.563,4.7613,4.0279,8.0748,8.273,7.5397
0.19019,4.5776,4.777,4.0415,8.087,8.2864,7.5509
0.19119,4.5922,4.7926,4.0551,8.0991,8.2996,7.562
0.19219,4.6066,4.8082,4.0685,8.1112,8.3128,7.5731
0.19319,4.621,4.8237,4.082,8.1232,8.3259,7.5841
0.19419,4.6353,4.8391,4.0953,8.1351,8.3389,7.5951
0.1952,4.6496,4.8545,4.1086,8.1469,8.3519,7.606
0.1962,4.6637,4.8698,4.1219,8.1587,8.3647,7.6169
0.1972,4.6779,4.885,4.1351,8.1705,8.3776,7.6277
0.1982,4.6919,4.9001,4.1482,8.1821,8.3903,7.6384
0.1992,4.7059,4.9152,4.1613,8.1937,8.403,7.6491
0.2002,4.7198,4.9302,4.1743,8.2052,8.4156,7.6598
0.2012,4.7336,4.9451,4.1873,8.2167,8.4281,7.6704
0.2022,4.7474,4.9599,4.2002,8.2281,8.4406,7.6809
0.2032,4.7611,4.9747,4.2131,8.2394,8.453,7.6914
0.2042,4.7747,4.9894,4.2259,8.2507,8.4654,7.7018
0.20521,4.7883,5.0041,4.2386,8.2619,8.4776,7.7122
0.20621,4.8018,5.0186,4.2513,8.273,8.4898,7.7225
0.20721,4.8153,5.0332,4.264,8.2841,8.502,7.7328
0.20821,4.8287,5.0476,4.2766,8.2951,8.514,7.743
0.20921,4.842,5.062,4.2891,8.3061,8.526,7.7532
0.21021,4.8552,5.0763,4.3016,8.3169,8.538,7.7633
0.21121,4.8684,5.0905,4.314,8.3278,8.5499,7.7734
0.21221,4.8815,5.1047,4.3264,8.3385,8.5617,7.7834
0.21321,4.8946,5.1188,4.3388,8.3492,8.5734,7.7934
0.21421,4.9076,5.1328,4.351,8.3599,8.5851,7.8033
0.21522,4.9205,5.1468,4.3633,8.3705,8.5967,7.8132
0.21622,4.9334,5.1607,4.3754,8.381,8.6082,7.823
0.21722,4.9462,5.1745,4.3875,8.3914,8.6197,7.8328
0.21822,4.959,5.1883,4.3996,8.4018,8.6311,7.8425
0.21922,4.9716,5.202,4.4116,8.4122,8.6425,7.8522
0.22022,4.9843,5.2156,4.4236,8.4224,8.6538,7.8618
0.22122,4.9968,5.2292,4.4355,8.4327,8.665,7.8713
0.22222,5.0093,5.2427,4.4474,8.4428,8.6762,7.8809
0.22322,5.0218,5.2561,4.4592,8.4529,8.6873,7.8903
0.22422,5.0342,5.2695,4.4709,8.463,8.6983,7.8998
0.22523,5.0465,5.2828,4.4827,8.473,8.7093,7.9091
0.22623,5.0587,5.2961,4.4943,8.4829,8.7202,7.9185
0.22723,5.0709,5.3093,4.5059,8.4927,8.7311,7.9277
0.22823,5.0831,5.3224,4.5175,8.5026,8.7419,7.937
0.22923,5.0952,5.3355,4.529,8.5123,8.7526,7.9461
0.23023,5.1072,5.3485,4.5404,8.522,8.7633,7.9553
0.23123,5.1191,5.3614,4.5519,8.5316,8.7739,7.9643
0.23223,5.1311,5.3743,4.5632,8.5412,8.7845,7.9734
0.23323,5.1429,5.3871,4.5745,8.5507,8.7949,7.9824
0.23423,5.1547,5.3999,4.5858,8.5602,8.8054,7.9913
0.23524,5.1664,5.4125,4.597,8.5696,8.8158,8.0002
0.23624,5.1781,5.4252,4.6082,8.579,8.8261,8.009
0.23724,5.1897,5.4377,4.6193,8.5883,8.8363,8.0178
0.23824,5.2013,5.4503,4.6303,8.5975,8.8465,8.0266
0.23924,5.2128,5.4627,4.6414,8.6067,8.8567,8.0353
0.24024,5.2242,5.4751,4.6523,8.6159,8.8667,8.044
0.24124,5.2356,5.4874,4.6632,8.625,8.8768,8.0526
0.24224,5.247,5.4997,4.6741,8.634,8.8867,8.0611
0.24324,5.2583,5.5119,4.6849,8.643,8.8966,8.0697
0.24424,5.2695,5.5241,4.6957,8.6519,8.9065,8.0781
0.24525,5.2807,5.5362,4.7065,8.6608,8.9163,8.0866
0.24625,5.2918,5.5482,4.7171,8.6696,8.926,8.0949
0.24725,5.3028,5.5602,4.7278,8.6783,8.9357,8.1033
0.24825,5.3138,5.5721,4.7384,8.6871,8.9453,8.1116
0.24925,5.3248,5.584,4.7489,8.6957,8.9549,8.1198
0.25025,5.3357,5.5958,4.7594,8.7043,8.9644,8.128
0.25125,5.3465,5.6075,4.7699,8.7129,8.9738,8.1362
0.25225,5.3573,5.6192,4.7803,8.7214,8.9832,8.1443
0.25325,5.3681,5.6308,4.7906,8.7298,8.9926,8.1524
0.25425,5.3788,5.6424,4.8009,8.7382,9.0019,8.1604
0.25526,5.3894,5.6539,4.8112,8.7466,9.0111,8.1684
0.25626,5.4,5.6654,4.8214,8.7549,9.0203,8.1763
0.25726,5.4105,5.6768,4.8316,8.7631,9.0294,8.1842
0.25826,5.421,5.6881,4.8417,8.7713,9.0385,8.1921
0.25926,5.4314,5.6994,4.8518,8.7795,9.0475,8.1999
0.26026,5.4418,5.7107,4.8618,8.7876,9.0565,8.2076
0.26126,5.4521,5.7219,4.8718,8.7956,9.0654,8.2154
0.26226,5.4624,5.733,4.8818,8.8036,9.0742,8.223
0.26326,5.4726,5.7441,4.8917,8.8115,9.083,8.2307
0.26426,5.4827,5.7551,4.9016,8.8194,9.0918,8.2383
0.26527,5.4929,5.7661,4.9114,8.8273,9.1005,8.2458
0.26627,5.5029,5.777,4.9211,8.8351,9.1091,8.2533
0.26727,5.5129,5.7878,4.9309,8.8429,9.1177,8.2608
0.26827,5.5229,5.7986,4.9406,8.8506,9.1263,8.2682
0.26927,5.5328,5.8094,4.9502,8.8582,9.1348,8.2756
0.27027,5.5427,5.8201,4.9598,8.8658,9.1432,8.2829
0.27127,5.5525,5.8307,4.9694,8.8734,9.1516,8.2902
0.27227,5.5623,5.8413,4.9789,8.8809,9.1599,8.2975
0.27327,5.572,5.8519,4.9883,8.8884,9.1682,8.3047
0.27427,5.5817,5.8624,4.9978,8.8958,9.1765,8.3119
0.27528,5.5913,5.8728,5.0071,8.9032,9.1847,8.319
0.27628,5.6009,5.8832,5.0165,8.9105,9.1928,8.3261
0.27728,5.6104,5.8935,5.0258,8.9178,9.2009,8.3331
0.27828,5.6199,5.9038,5.035,8.925,9.2089,8.3401
0.27928,5.6293,5.914,5.0442,8.9322,9.2169,8.3471
0.28028,5.6387,5.9242,5.0534,8.9393,9.2248,8.354
0.28128,5.648,5.9343,5.0625,8.9464,9.2327,8.3609
0.28228,5.6573,5.9444,5.0716,8.9535,9.2406,8.3678
0.28328,5.6666,5.9544,5.0807,8.9605,9.2484,8.3746
0.28428,5.6758,5.9644,5.0897,8.9674,9.2561,8.3814
0.28529,5.6849,5.9744,5.0986,8.9744,9.2638,8.3881
0.28629,5.694,5.9842,5.1076,8.9812,9.2714,8.3948
0.28729,5.7031,5.9941,5.1164,8.9881,9.279,8.4014
0.28829,5.7121,6.0038,5.1253,8.9948,9.2866,8.408
0.28929,5.721,6.0136,5.1341,9.0016,9.2941,8.4146
0.29029,5.73,6.0232,5.1428,9.0083,9.3016,8.4211
0.29129,5.7388,6.0329,5.1515,9.0149,9.309,8.4276
0.29229,5.7477,6.0425,5.1602,9.0215,9.3163,8.4341
0.29329,5.7564,6.052,5.1689,9.0281,9.3236,8.4405
0.29429,5.7652,6.0615,5.1775,9.0346,9.3309,8.4469
0.2953,5.7739,6.0709,5.186,9.0411,9.3381,8.4532
0.2963,5.7825,6.0803,5.1945,9.0475,9.3453,8.4595
0.2973,5.7911,6.0896,5.203,9.0539,9.3524,8.4658
0.2983,5.7997,6.0989,5.2114,9.0603,9.3595,8.472
0.2993,5.8082,6.1082,5.2198,9.0666,9.3665,8.4782
0.3003,5.8167,6.1174,5.2282,9.0728,9.3735,8.4843
0.3013,5.8251,6.1265,5.2365,9.0791,9.3805,8.4905
0.3023,5.8335,6.1356,5.2448,9.0852,9.3874,8.4965
0.3033,5.8418,6.1447,5.253,9.0914,9.3942,8.5026
0.3043,5.8501,6.1537,5.2612,9.0975,9.4011,8.5086
0.30531,5.8584,6.1627,5.2694,9.1035,9.4078,8.5145
0.30631,5.8666,6.1716,5.2775,9.1096,9.4145,8.5205
0.30731,5.8748,6.1805,5.2856,9.1155,9.4212,8.5264
0.30831,5.8829,6.1893,5.2937,9.1215,9.4279,8.5322
0.30931,5.891,6.1981,5.3017,9.1274,9.4345,8.538
0.31031,5.899,6.2068,5.3096,9.1332,9.441,8.5438
0.31131,5.9071,6.2155,5.3176,9.139,9.4475,8.5495
0.31231,5.915,6.2242,5.3255,9.1448,9.454,8.5553
0.31331,5.9229,6.2328,5.3333,9.1505,9.4604,8.5609
0.31431,5.9308,6.2413,5.3411,9.1562,9.4668,8.5666
0.31532,5.9387,6.2498,5.3489,9.1619,9.4731,8.5722
0.31632,5.9465,6.2583,5.3567,9.1675,9.4794,8.5777
0.31732,5.9542,6.2667,5.3644,9.1731,9.4856,8.5833
0.31832,5.9619,6.2751,5.3721,9.1786,9.4918,8.5888
0.31932,5.9696,6.2835,5.3797,9.1841,9.498,8.5942
0.32032,5.9772,6.2918,5.3873,9.1896,9.5041,8.5996
0.32132,5.9848,6.3,5.3949,9.195,9.5102,8.605
0.32232,5.9924,6.3082,5.4024,9.2004,9.5162,8.6104
0.32332,5.9999,6.3164,5.4099,9.2057,9.5222,8.6157
0.32432,6.0074,6.3245,5.4173,9.211,9.5282,8.621
0.32533,6.0148,6.3326,5.4247,9.2163,9.5341,8.6262
0.32633,6.0222,6.3406,5.4321,9.2215,9.54,8.6314
0.32733,6.0296,6.3486,5.4395,9.2267,9.5458,8.6366
0.32833,6.0369,6.3566,5.4468,9.2319,9.5516,8.6418
0.32933,6.0442,6.3645,5.454,9.237,9.5573,8.6469
0.33033,6.0514,6.3723,5.4613,9.2421,9.563,8.652
0.33133,6.0586,6.3802,5.4685,9.2471,9.5687,8.657
0.33233,6.0658,6.388,5.4757,9.2521,9.5743,8.662
0.33333,6.0729,6.3957,5.4828,9.2571,9.5799,8.667
0.33433,6.08,6.4034,5.4899,9.262,9.5855,8.672
0.33534,6.087,6.4111,5.4969,9.2669,9.591,8.6769
0.33634,6.094,6.4187,5.504,9.2718,9.5964,8.6817
0.33734,6.101,6.4263,5.511,9.2766,9.6019,8.6866
0.33834,6.1079,6.4338,5.5179,9.2814,9.6073,8.6914
0.33934,6.1148,6.4413,5.5248,9.2862,9.6126,8.6962
0.34034,6.1217,6.4487,5.5317,9.2909,9.6179,8.7009
0.34134,6.1285,6.4562,5.5386,9.2956,9.6232,8.7056
0.34234,6.1353,6.4635,5.5454,9.3002,9.6285,8.7103
0.34334,6.1421,6.4709,5.5522,9.3048,9.6337,8.715
0.34434,6.1488,6.4782,5.559,9.3094,9.6388,8.7196
0.34535,6.1554,6.4854,5.5657,9.314,9.6439,8.7242
0.34635,6.1621,6.4927,5.5724,9.3185,9.649,8.7287
0.34735,6.1687,6.4998,5.579,9.3229,9.6541,8.7333
0.34835,6.1753,6.507,5.5856,9.3274,9.6591,8.7377
0.34935,6.1818,6.5141,5.5922,9.3318,9.6641,8.7422
0.35035,6.1883,6.5211,5.5988,9.3361,9.669,8.7466
0.35135,6.1947,6.5282,5.6053,9.3405,9.6739,8.751
0.35235,6.2012,6.5351,5.6118,9.3448,9.6788,8.7554
0.35335,6.2076,6.5421,5.6182,9.3491,9.6836,8.7597
0.35435,6.2139,6.549,5.6247,9.3533,9.6884,8.764
0.35536,6.2202,6.5559,5.631,9.3575,9.6931,8.7683
0.35636,6.2265,6.5627,5.6374,9.3617,9.6978,8.7725
0.35736,6.2328,6.5695,5.6437,9.3658,9.7025,8.7767
0.35836,6.239,6.5763,5.65,9.3699,9.7072,8.7809
0.35936,6.2452,6.583,5.6563,9.374,9.7118,8.7851
0.36036,6.2513,6.5897,5.6625,9.378,9.7164,8.7892
0.36136,6.2574,6.5963,5.6687,9.382,9.7209,8.7933
0.36236,6.2635,6.6029,5.6749,9.386,9.7254,8.7973
0.36336,6.2695,6.6095,5.681,9.3899,9.7299,8.8014
0.36436,6.2756,6.616,5.6871,9.3938,9.7343,8.8053
0.36537,6.2815,6.6225,5.6932,9.3977,9.7387,8.8093
0.36637,6.2875,6.629,5.6992,9.4015,9.743,8.8133
0.36737,6.2934,6.6354,5.7052,9.4053,9.7474,8.8172
0.36837,6.2993,6.6418,5.7112,9.4091,9.7517,8.821
0.36937,6.3051,6.6482,5.7171,9.4129,9.7559,8.8249
0.37037,6.3109,6.6545,5.723,9.4166,9.7601,8.8287
0.37137,6.3167,6.6608,5.7289,9.4203,9.7643,8.8325
0.37237,6.3224,6.667,5.7348,9.4239,9.7685,8.8363
0.37337,6.3281,6.6732,5.7406,9.4275,9.7726,8.84
0.37437,6.3338,6.6794,5.7464,9.4311,9.7767,8.8437
0.37538,6.3395,6.6855,5.7521,9.4347,9.7808,8.8474
0.37638,6.3451,6.6916,5.7579,9.4382,9.7848,8.851
0.37738,6.3507,6.6977,5.7636,9.4417,9.7888,8.8546
0.37838,6.3562,6.7037,5.7692,9.4452,9.7927,8.8582
0.37938,6.3617,6.7097,5.7749,9.4486,9.7966,8.8618
0.38038,6.3672,6.7157,5.7805,9.452,9.8005,8.8653
0.38138,6.3727,6.7216,5.7861,9.4554,9.8044,8.8688
0.38238,6.3781,6.7275,5.7916,9.4588,9.8082,8.8723
0.38338,6.3835,6.7334,5.7971,9.4621,9.812,8.8757
0.38438,6.3888,6.7392,5.8026,9.4654,9.8157,8.8791
0.38539,6.3942,6.745,5.8081,9.4686,9.8195,8.8825
0.38639,6.3995,6.7508,5.8135,9.4718,9.8232,8.8859
0.38739,6.4047,6.7565,5.8189,9.475,9.8268,8.8892
0.38839,6.41,6.7622,5.8243,9.4782,9.8304,8.8925
0.38939,6.4152,6.7679,5.8296,9.4813,9.834,8.8958
0.39039,6.4203,6.7735,5.8349,9.4845,9.8376,8.8991
0.39139,6.4255,6.7791,5.8402,9.4875,9.8411,8.9023
0.39239,6.4306,6.7846,5.8455,9.4906,9.8446,8.9055
0.39339,6.4357,6.7902,5.8507,9.4936,9.8481,8.9086
0.39439,6.4407,6.7957,5.8559,9.4966,9.8516,8.9118
0.3954,6.4458,6.8011,5.8611,9.4996,9.855,8.9149
0.3964,6.4507,6.8066,5.8662,9.5025,9.8583,8.918
0.3974,6.4557,6.812,5.8713,9.5054,9.8617,8.9211
0.3984,6.4606,6.8173,5.8764,9.5083,9.865,8.9241
0.3994,6.4655,6.8227,5.8815,9.5112,9.8683,8.9271
0.4004,6.4704,6.828,5.8865,9.514,9.8715,8.9301
0.4014,6.4753,6.8332,5.8915,9.5168,9.8748,8.933
0.4024,6.4801,6.8385,5.8965,9.5196,9.878,8.936
0.4034,6.4849,6.8437,5.9014,9.5223,9.8811,8.9389
0.4044,6.4896,6.8489,5.9064,9.525,9.8843,8.9418
0.40541,6.4944,6.854,5.9113,9.5277,9.8874,8.9446
0.40641,6.4991,6.8591,5.9161,9.5304,9.8904,8.9474
0.40741,6.5037,6.8642,5.921,9.533,9.8935,8.9502
0.40841,6.5084,6.8693,5.9258,9.5356,9.8965,8.953
0.40941,6.513,6.8743,5.9306,9.5382,9.8995,8.9558
0.41041,6.5176,6.8793,5.9353,9.5407,9.9024,8.9585
0.41141,6.5221,6.8842,5.94,9.5433,9.9054,8.9612
0.41241,6.5267,6.8892,5.9447,9.5458,9.9083,8.9639
0.41341,6.5312,6.894,5.9494,9.5482,9.9111,8.9665
0.41441,6.5356,6.8989,5.9541,9.5507,9.914,8.9691
0.41542,6.5401,6.9038,5.9587,9.5531,9.9168,8.9717
0.41642,6.5445,6.9086,5.9633,9.5555,9.9196,8.9743
0.41742,6.5489,6.9133,5.9679,9.5579,9.9223,8.9769
0.41842,6.5532,6.9181,5.9724,9.5602,9.9251,8.9794
0.41942,6.5576,6.9228,5.9769,9.5625,9.9278,8.9819
0.42042,6.5619,6.9275,5.9814,9.5648,9.9304,8.9844
0.42142,6.5662,6.9321,5.9859,9.5671,9.9331,8.9868
0.42242,6.5704,6.9368,5.9903,9.5693,9.9357,8.9892
0.42342,6.5746,6.9414,5.9947,9.5715,9.9383,8.9916
0.42442,6.5788,6.9459,5.9991,9.5737,9.9408,8.994
0.42543,6.583,6.9505,6.0035,9.5759,9.9434,8.9964
0.42643,6.5872,6.955,6.0078,9.578,9.9459,8.9987
0.42743,6.5913,6.9595,6.0121,9.5801,9.9483,9.001
0.42843,6.5954,6.9639,6.0164,9.5822,9.9508,9.0033
0.42943,6.5994,6.9684,6.0207,9.5843,9.9532,9.0055
0.43043,6.6035,6.9728,6.0249,9.5863,9.9556,9.0078
0.43143,6.6075,6.9771,6.0291,9.5884,9.958,9.01
0.43243,6.6115,6.9815,6.0333,9.5903,9.9603,9.0122
0.43343,6.6155,6.9858,6.0375,9.5923,9.9626,9.0143
0.43443,6.6194,6.9901,6.0416,9.5942,9.9649,9.0165
0.43544,6.6233,6.9943,6.0457,9.5962,9.9672,9.0186
0.43644,6.6272,6.9986,6.0498,9.5981,9.9694,9.0207
0.43744,6.631,7.0028,6.0539,9.5999,9.9716,9.0228
0.43844,6.6349,7.0069,6.0579,9.6018,9.9738,9.0248
0.43944,6.6387,7.0111,6.0619,9.6036,9.976,9.0268
0.44044,6.6425,7.0152,6.0659,9.6054,9.9781,9.0288
0.44144,6.6462,7.0193,6.0699,9.6072,9.9802,9.0308
0.44244,6.65,7.0233,6.0738,9.6089,9.9823,9.0328
0.44344,6.6537,7.0274,6.0777,9.6106,9.9843,9.0347
0.44444,6.6574,7.0314,6.0816,9.6123,9.9864,9.0366
0.44545,6.661,7.0354,6.0855,9.614,9.9884,9.0385
0.44645,6.6646,7.0393,6.0893,9.6157,9.9904,9.0404
0.44745,6.6683,7.0433,6.0932,9.6173,9.9923,9.0422
0.44845,6.6718,7.0472,6.097,9.6189,9.9942,9.044
0.44945,6.6754,7.051,6.1007,9.6205,9.9961,9.0458
0.45045,6.6789,7.0549,6.1045,9.6221,9.998,9.0476
0.45145,6.6824,7.0587,6.1082,9.6236,9.9999,9.0494
0.45245,6.6859,7.0625,6.1119,9.6251,10.002,9.0511
0.45345,6.6894,7.0663,6.1156,9.6266,10.004,9.0528
0.45445,6.6928,7.07,6.1193,9.6281,10.005,9.0545
0.45546,6.6963,7.0737,6.1229,9.6295,10.007,9.0562
0.45646,6.6996,7.0774,6.1265,9.631,10.009,9.0578
0.45746,6.703,7.0811,6.1301,9.6324,10.01,9.0595
0.45846,6.7064,7.0848,6.1337,9.6338,10.012,9.0611
0.45946,6.7097,7.0884,6.1372,9.6351,10.014,9.0626
0.46046,6.713,7.092,6.1407,9.6365,10.015,9.0642
0.46146,6.7163,7.0955,6.1442,9.6378,10.017,9.0657
0.46246,6.7195,7.0991,6.1477,9.6391,10.019,9.0673
0.46346,6.7227,7.1026,6.1511,9.6403,10.02,9.0688
0.46446,6.7259,7.1061,6.1546,9.6416,10.022,9.0702
0.46547,6.7291,7.1095,6.158,9.6428,10.023,9.0717
0.46647,6.7323,7.113,6.1614,9.644,10.025,9.0731
0.46747,6.7354,7.1164,6.1647,9.6452,10.026,9.0745
0.46847,6.7385,7.1198,6.1681,9.6464,10.028,9.0759
0.46947,6.7416,7.1232,6.1714,9.6475,10.029,9.0773
0.47047,6.7447,7.1265,6.1747,9.6487,10.03,9.0787
0.47147,6.7477,7.1298,6.178,9.6498,10.032,9.08
0.47247,6.7508,7.1331,6.1812,9.6509,10.033,9.0813
0.47347,6.7538,7.1364,6.1844,9.6519,10.035,9.0826
0.47447,6.7567,7.1396,6.1877,9.653,10.036,9.0839
0.47548,6.7597,7.1428,6.1908,9.654,10.037,9.0851
0.47648,6.7626,7.146,6.194,9.655,10.038,9.0864
0.47748,6.7655,7.1492,6.1972,9.656,10.04,9.0876
0.47848,6.7684,7.1524,6.2003,9.6569,10.041,9.0888
0.47948,6.7713,7.1555,6.2034,9.6579,10.042,9.09
0.48048,6.7741,7.1586,6.2065,9.6588,10.043,9.0911
0.48148,6.777,7.1617,6.2095,9.6597,10.044,9.0922
0.48248,6.7798,7.1647,6.2126,9.6606,10.046,9.0934
0.48348,6.7826,7.1678,6.2156,9.6614,10.047,9.0944
0.48448,6.7853,7.1708,6.2186,9.6623,10.048,9.0955
0.48549,6.7881,7.1737,6.2216,9.6631,10.049,9.0966
0.48649,6.7908,7.1767,6.2245,9.6639,10.05,9.0976
0.48749,6.7935,7.1797,6.2275,9.6647,10.051,9.0986
0.48849,6.7961,7.1826,6.2304,9.6654,10.052,9.0996
0.48949,6.7988,7.1855,6.2333,9.6661,10.053,9.1006
0.49049,6.8014,7.1883,6.2361,9.6669,10.054,9.1016
0.49149,6.804,7.1912,6.239,9.6676,10.055,9.1025
0.49249,6.8066,7.194,6.2418,9.6683,10.056,9.1034
0.49349,6.8092,7.1968,6.2446,9.6689,10.057,9.1043
0.49449,6.8118,7.1996,6.2474,9.6696,10.057,9.1052
0.4955,6.8143,7.2024,6.2502,9.6702,10.058,9.1061
0.4965,6.8168,7.2051,6.253,9.6708,10.059,9.1069
0.4975,6.8193,7.2078,6.2557,9.6714,10.06,9.1078
0.4985,6.8218,7.2105,6.2584,9.6719,10.061,9.1086
0.4995,6.8242,7.2132,6.2611,9.6725,10.061,9.1094
0.5005,6.8266,7.2158,6.2638,9.673,10.062,9.1101
0.5015,6.8291,7.2184,6.2664,9.6735,10.063,9.1109
0.5025,6.8314,7.2211,6.2691,9.674,10.064,9.1116
0.5035,6.8338,7.2236,6.2717,9.6745,10.064,9.1124
0.5045,6.8362,7.2262,6.2743,9.6749,10.065,9.1131
0.50551,6.8385,7.2287,6.2769,9.6754,10.066,9.1137
0.50651,6.8408,7.2313,6.2794,9.6758,10.066,9.1144
0.50751,6.8431,7.2338,6.2819,9.6762,10.067,9.1151
0.50851,6.8454,7.2362,6.2845,9.6766,10.067,9.1157
0.50951,6.8476,7.2387,6.287,9.677,10.068,9.1163
0.51051,6.8498,7.2411,6.2894,9.6773,10.069,9.1169
0.51151,6.8521,7.2435,6.2919,9.6776,10.069,9.1175
0.51251,6.8543,7.2459,6.2944,9.6779,10.07,9.118
0.51351,6.8564,7.2483,6.2968,9.6782,10.07,9.1186
0.51451,6.8586,7.2507,6.2992,9.6785,10.071,9.1191
0.51552,6.8607,7.253,6.3016,9.6788,10.071,9.1196
0.51652,6.8628,7.2553,6.3039,9.679,10.071,9.1201
0.51752,6.8649,7.2576,6.3063,9.6792,10.072,9.1206
0.51852,6.867,7.2599,6.3086,9.6794,10.072,9.121
0.51952,6.8691,7.2621,6.3109,9.6796,10.073,9.1215
0.52052,6.8711,7.2644,6.3132,9.6798,10.073,9.1219
0.52152,6.8731,7.2666,6.3155,9.6799,10.073,9.1223
0.52252,6.8751,7.2687,6.3178,9.6801,10.074,9.1227
0.52352,6.8771,7.2709,6.32,9.6802,10.074,9.1231
0.52452,6.8791,7.2731,6.3222,9.6803,10.074,9.1234
0.52553,6.881,7.2752,6.3244,9.6804,10.075,9.1238
0.52653,6.883,7.2773,6.3266,9.6804,10.075,9.1241
0.52753,6.8849,7.2794,6.3288,9.6805,10.075,9.1244
0.52853,6.8868,7.2815,6.3309,9.6805,10.075,9.1247
0.52953,6.8887,7.2835,6.333,9.6806,10.075,9.1249
0.53053,6.8905,7.2856,6.3352,9.6806,10.076,9.1252
0.53153,6.8924,7.2876,6.3373,9.6805,10.076,9.1254
0.53253,6.8942,7.2896,6.3393,9.6805,10.076,9.1257
0.53353,6.896,7.2915,6.3414,9.6805,10.076,9.1259
0.53453,6.8978,7.2935,6.3434,9.6804,10.076,9.1261
0.53554,6.8995,7.2954,6.3455,9.6803,10.076,9.1262
0.53654,6.9013,7.2973,6.3475,9.6802,10.076,9.1264
0.53754,6.903,7.2992,6.3495,9.6801,10.076,9.1265
0.53854,6.9048,7.3011,6.3514,9.68,10.076,9.1267
0.53954,6.9065,7.303,6.3534,9.6798,10.076,9.1268
0.54054,6.9081,7.3048,6.3553,9.6797,10.076,9.1269
0.54154,6.9098,7.3066,6.3573,9.6795,10.076,9.1269
0.54254,6.9114,7.3084,6.3592,9.6793,10.076,9.127
0.54354,6.9131,7.3102,6.3611,9.6791,10.076,9.1271
0.54454,6.9147,7.312,6.3629,9.6789,10.076,9.1271
0.54555,6.9163,7.3137,6.3648,9.6786,10.076,9.1271
0.54655,6.9179,7.3155,6.3666,9.6784,10.076,9.1271
0.54755,6.9194,7.3172,6.3684,9.6781,10.076,9.1271
0.54855,6.921,7.3189,6.3702,9.6778,10.076,9.1271
0.54955,6.9225,7.3206,6.372,9.6775,10.076,9.127
0.55055,6.924,7.3222,6.3738,9.6772,10.075,9.127
0.55155,6.9255,7.3239,6.3756,9.6769,10.075,9.1269
0.55255,6.927,7.3255,6.3773,9.6765,10.075,9.1268
0.55355,6.9285,7.3271,6.379,9.6761,10.075,9.1267
0.55455,6.9299,7.3287,6.3807,9.6758,10.075,9.1266
0.55556,6.9313,7.3302,6.3824,9.6754,10.074,9.1264
0.55656,6.9328,7.3318,6.3841,9.675,10.074,9.1263
0.55756,6.9341,7.3333,6.3857,9.6745,10.074,9.1261
0.55856,6.9355,7.3348,6.3874,9.6741,10.073,9.126
0.55956,6.9369,7.3363,6.389,9.6736,10.073,9.1258
0.56056,6.9382,7.3378,6.3906,9.6732,10.073,9.1256
0.56156,6.9396,7.3393,6.3922,9.6727,10.072,9.1253
0.56256,6.9409,7.3407,6.3938,9.6722,10.072,9.1251
0.56356,6.9422,7.3422,6.3954,9.6717,10.072,9.1248
0.56456,6.9435,7.3436,6.3969,9.6712,10.071,9.1246
0.56557,6.9448,7.345,6.3984,9.6706,10.071,9.1243
0.56657,6.946,7.3463,6.3999,9.6701,10.07,9.124
0.56757,6.9472,7.3477,6.4014,9.6695,10.07,9.1237
0.56857,6.9485,7.349,6.4029,9.6689,10.069,9.1234
0.56957,6.9497,7.3504,6.4044,9.6683,10.069,9.123
0.57057,6.9509,7.3517,6.4058,9.6677,10.069,9.1227
0.57157,6.952,7.353,6.4073,9.6671,10.068,9.1223
0.57257,6.9532,7.3543,6.4087,9.6664,10.067,9.1219
0.57357,6.9543,7.3555,6.4101,9.6658,10.067,9.1216
0.57457,6.9555,7.3568,6.4115,9.6651,10.066,9.1211
0.57558,6.9566,7.358,6.4129,9.6644,10.066,9.1207
0.57658,6.9577,7.3592,6.4142,9.6637,10.065,9.1203
0.57758,6.9588,7.3604,6.4156,9.663,10.065,9.1198
0.57858,6.9599,7.3616,6.4169,9.6623,10.064,9.1194
0.57958,6.9609,7.3627,6.4182,9.6616,10.063,9.1189
0.58058,6.9619,7.3639,6.4195,9.6608,10.063,9.1184
0.58158,6.963,7.365,6.4208,9.6601,10.062,9.1179
0.58258,6.964,7.3661,6.4221,9.6593,10.061,9.1174
0.58358,6.965,7.3672,6.4234,9.6585,10.061,9.1169
0.58458,6.966,7.3683,6.4246,9.6577,10.06,9.1163
0.58559,6.9669,7.3694,6.4258,9.6569,10.059,9.1158
0.58659,6.9679,7.3704,6.4271,9.656,10.059,9.1152
0.58759,6.9688,7.3715,6.4282,9.6552,10.058,9.1146
0.58859,6.9697,7.3725,6.4294,9.6543,10.057,9.114
0.58959,6.9706,7.3735,6.4306,9.6535,10.056,9.1134
0.59059,6.9715,7.3745,6.4318,9.6526,10.056,9.1128
0.59159,6.9724,7.3755,6.4329,9.6517,10.055,9.1122
0.59259,6.9733,7.3764,6.434,9.6508,10.054,9.1115
0.59359,6.9741,7.3774,6.4351,9.6499,10.053,9.1109
0.59459,6.975,7.3783,6.4362,9.6489,10.052,9.1102
0.5956,6.9758,7.3792,6.4373,9.648,10.051,9.1095
0.5966,6.9766,7.3801,6.4384,9.647,10.051,9.1088
0.5976,6.9774,7.381,6.4395,9.6461,10.05,9.1081
0.5986,6.9782,7.3819,6.4405,9.6451,10.049,9.1074
0.5996,6.979,7.3827,6.4415,9.6441,10.048,9.1067
0.6006,6.9797,7.3835,6.4426,9.6431,10.047,9.1059
0.6016,6.9804,7.3844,6.4436,9.642,10.046,9.1052
0.6026,6.9812,7.3852,6.4445,9.641,10.045,9.1044
0.6036,6.9819,7.386,6.4455,9.64,10.044,9.1036
0.6046,6.9826,7.3868,6.4465,9.6389,10.043,9.1028
0.60561,6.9833,7.3875,6.4474,9.6378,10.042,9.102
0.60661,6.9839,7.3883,6.4484,9.6367,10.041,9.1012
0.60761,6.9846,7.389,6.4493,9.6356,10.04,9.1003
0.60861,6.9852,7.3897,6.4502,9.6345,10.039,9.0995
0.60961,6.9859,7.3904,6.4511,9.6334,10.038,9.0986
0.61061,6.9865,7.3911,6.452,9.6323,10.037,9.0978
0.61161,6.9871,7.3918,6.4528,9.6311,10.036,9.0969
0.61261,6.9877,7.3925,6.4537,9.63,10.035,9.096
0.61361,6.9883,7.3931,6.4545,9.6288,10.034,9.0951
0.61461,6.9888,7.3938,6.4554,9.6276,10.033,9.0942
0.61562,6.9894,7.3944,6.4562,9.6264,10.031,9.0932
0.61662,6.9899,7.395,6.457,9.6252,10.03,9.0923
0.61762,6.9904,7.3956,6.4578,9.624,10.029,9.0913
0.61862,6.991,7.3962,6.4585,9.6228,10.028,9.0904
0.61962,6.9915,7.3967,6.4593,9.6216,10.027,9.0894
0.62062,6.992,7.3973,6.4601,9.6203,10.026,9.0884
0.62162,6.9924,7.3978,6.4608,9.619,10.024,9.0874
0.62262,6.9929,7.3983,6.4615,9.6178,10.023,9.0864
0.62362,6.9933,7.3989,6.4622,9.6165,10.022,9.0854
0.62462,6.9938,7.3994,6.4629,9.6152,10.021,9.0843
0.62563,6.9942,7.3998,6.4636,9.6139,10.02,9.0833
0.62663,6.9946,7.4003,6.4643,9.6126,10.018,9.0822
0.62763,6.995,7.4008,6.465,9.6112,10.017,9.0812
0.62863,6.9954,7.4012,6.4656,9.6099,10.016,9.0801
0.62963,6.9958,7.4016,6.4662,9.6085,10.014,9.079
0.63063,6.9961,7.4021,6.4669,9.6072,10.013,9.0779
0.63163,6.9965,7.4025,6.4675,9.6058,10.012,9.0768
0.63263,6.9968,7.4029,6.4681,9.6044,10.01,9.0757
0.63363,6.9971,7.4032,6.4687,9.603,10.009,9.0745
0.63463,6.9975,7.4036,6.4692,9.6016,10.008,9.0734
0.63564,6.9978,7.4039,6.4698,9.6002,10.006,9.0722
0.63664,6.9981,7.4043,6.4704,9.5988,10.005,9.0711
0.63764,6.9983,7.4046,6.4709,9.5973,10.004,9.0699
0.63864,6.9986,7.4049,6.4714,9.5959,10.002,9.0687
0.63964,6.9988,7.4052,6.4719,9.5944,10.001,9.0675
0.64064,6.9991,7.4055,6.4724,9.593,9.9994,9.0663
0.64164,6.9993,7.4058,6.4729,9.5915,9.9979,9.0651
0.64264,6.9995,7.406,6.4734,9.59,9.9965,9.0639
0.64364,6.9997,7.4063,6.4739,9.5885,9.995,9.0626
0.64464,6.9999,7.4065,6.4743,9.587,9.9936,9.0614
0.64565,7.0001,7.4068,6.4748,9.5855,9.9921,9.0601
0.64665,7.0003,7.407,6.4752,9.5839,9.9906,9.0588
0.64765,7.0005,7.4072,6.4756,9.5824,9.9891,9.0575
0.64865,7.0006,7.4074,6.476,9.5808,9.9876,9.0563
0.64965,7.0007,7.4075,6.4764,9.5793,9.9861,9.055
0.65065,7.0009,7.4077,6.4768,9.5777,9.9845,9.0536
0.65165,7.001,7.4078,6.4772,9.5761,9.983,9.0523
0.65265,7.0011,7.408,6.4776,9.5745,9.9814,9.051
0.65365,7.0012,7.4081,6.4779,9.5729,9.9798,9.0496
0.65465,7.0013,7.4082,6.4783,9.5713,9.9783,9.0483
0.65566,7.0013,7.4083,6.4786,9.5697,9.9767,9.0469
0.65666,7.0014,7.4084,6.4789,9.568,9.9751,9.0455
0.65766,7.0014,7.4085,6.4792,9.5664,9.9735,9.0442
0.65866,7.0015,7.4086,6.4795,9.5647,9.9718,9.0428
0.65966,7.0015,7.4086,6.4798,9.5631,9.9702,9.0414
0.66066,7.0015,7.4087,6.4801,9.5614,9.9686,9.0399
0.66166,7.0015,7.4087,6.4803,9.5597,9.9669,9.0385
0.66266,7.0015,7.4087,6.4806,9.558,9.9652,9.0371
0.66366,7.0015,7.4087,6.4808,9.5563,9.9636,9.0356
0.66466,7.0014,7.4087,6.481,9.5546,9.9619,9.0342
0.66567,7.0014,7.4087,6.4813,9.5529,9.9602,9.0327
0.66667,7.0013,7.4087,6.4815,9.5511,9.9585,9.0313
0.66767,7.0013,7.4086,6.4817,9.5494,9.9568,9.0298
0.66867,7.0012,7.4086,6.4819,9.5477,9.955,9.0283
0.66967,7.0011,7.4085,6.482,9.5459,9.9533,9.0268
0.67067,7.001,7.4085,6.4822,9.5441,9.9515,9.0253
0.67167,7.0009,7.4084,6.4823,9.5423,9.9498,9.0238
0.67267,7.0008,7.4083,6.4825,9.5406,9.948,9.0222
0.67367,7.0007,7.4082,6.4826,9.5388,9.9462,9.0207
0.67467,7.0006,7.408,6.4827,9.537,9.9444,9.0191
0.67568,7.0004,7.4079,6.4829,9.5351,9.9427,9.0176
0.67668,7.0002,7.4078,6.483,9.5333,9.9408,9.016
0.67768,7.0001,7.4076,6.483,9.5315,9.939,9.0144
0.67868,6.9999,7.4075,6.4831,9.5296,9.9372,9.0129
0.67968,6.9997,7.4073,6.4832,9.5278,9.9354,9.0113
0.68068,6.9995,7.4071,6.4833,9.5259,9.9335,9.0097
0.68168,6.9993,7.4069,6.4833,9.5241,9.9317,9.0081
0.68268,6.9991,7.4067,6.4833,9.5222,9.9298,9.0064
0.68368,6.9989,7.4065,6.4834,9.5203,9.9279,9.0048
0.68468,6.9986,7.4063,6.4834,9.5184,9.926,9.0032
0.68569,6.9984,7.406,6.4834,9.5165,9.9241,9.0015
0.68669,6.9981,7.4058,6.4834,9.5146,9.9222,8.9999
0.68769,6.9979,7.4055,6.4834,9.5127,9.9203,8.9982
0.68869,6.9976,7.4053,6.4834,9.5107,9.9184,8.9965
0.68969,6.9973,7.405,6.4833,9.5088,9.9165,8.9948
0.69069,6.997,7.4047,6.4833,9.5068,9.9145,8.9932
0.69169,6.9967,7.4044,6.4832,9.5049,9.9126,8.9915
0.69269,6.9964,7.4041,6.4832,9.5029,9.9106,8.9897
0.69369,6.996,7.4037,6.4831,9.5009,9.9087,8.988
0.69469,6.9957,7.4034,6.483,9.499,9.9067,8.9863
0.6957,6.9954,7.4031,6.4829,9.497,9.9047,8.9846
0.6967,6.995,7.4027,6.4828,9.495,9.9027,8.9828
0.6977,6.9946,7.4024,6.4827,9.493,9.9007,8.9811
0.6987,6.9943,7.402,6.4826,9.491,9.8987,8.9793
0.6997,6.9939,7.4016,6.4825,9.4889,9.8967,8.9775
0.7007,6.9935,7.4012,6.4824,9.4869,9.8946,8.9758
0.7017,6.9931,7.4008,6.4822,9.4849,9.8926,8.974
0.7027,6.9927,7.4004,6.482,9.4828,9.8905,8.9722
0.7037,6.9922,7.4,6.4819,9.4808,9.8885,8.9704
0.7047,6.9918,7.3995,6.4817,9.4787,9.8864,8.9686
0.70571,6.9914,7.3991,6.4815,9.4766,9.8843,8.9668
0.70671,6.9909,7.3986,6.4813,9.4745,9.8823,8.9649
0.70771,6.9905,7.3982,6.4811,9.4724,9.8802,8.9631
0.70871,6.99,7.3977,6.4809,9.4704,9.8781,8.9613
0.70971,6.9895,7.3972,6.4807,9.4682,9.876,8.9594
0.71071,6.989,7.3967,6.4805,9.4661,9.8738,8.9576
0.71171,6.9885,7.3962,6.4802,9.464,9.8717,8.9557
0.71271,6.988,7.3957,6.48,9.4619,9.8696,8.9538
0.71371,6.9875,7.3952,6.4797,9.4598,9.8674,8.9519
0.71471,6.987,7.3947,6.4794,9.4576,9.8653,8.95
0.71572,6.9865,7.3941,6.4792,9.4555,9.8631,8.9482
0.71672,6.9859,7.3936,6.4789,9.4533,9.861,8.9462
0.71772,6.9854,7.393,6.4786,9.4511,9.8588,8.9443
0.71872,6.9848,7.3925,6.4783,9.449,9.8566,8.9424
0.71972,6.9843,7.3919,6.478,9.4468,9.8544,8.9405
0.72072,6.9837,7.3913,6.4776,9.4446,9.8522,8.9385
0.72172,6.9831,7.3907,6.4773,9.4424,9.85,8.9366
0.72272,6.9825,7.3901,6.477,9.4402,9.8478,8.9347
0.72372,6.9819,7.3895,6.4766,9.438,9.8455,8.9327
0.72472,6.9813,7.3889,6.4763,9.4358,9.8433,8.9307
0.72573,6.9807,7.3882,6.4759,9.4335,9.8411,8.9288
0.72673,6.9801,7.3876,6.4755,9.4313,9.8388,8.9268
0.72773,6.9794,7.3869,6.4751,9.4291,9.8366,8.9248
0.72873,6.9788,7.3863,6.4748,9.4268,9.8343,8.9228
0.72973,6.9781,7.3856,6.4744,9.4246,9.832,8.9208
0.73073,6.9775,7.3849,6.4739,9.4223,9.8298,8.9188
0.73173,6.9768,7.3842,6.4735,9.42,9.8275,8.9168
0.73273,6.9761,7.3835,6.4731,9.4178,9.8252,8.9147
0.73373,6.9754,7.3828,6.4727,9.4155,9.8229,8.9127
0.73473,6.9747,7.3821,6.4722,9.4132,9.8206,8.9107
0.73574,6.974,7.3814,6.4718,9.4109,9.8182,8.9086
0.73674,6.9733,7.3807,6.4713,9.4086,9.8159,8.9066
0.73774,6.9726,7.3799,6.4709,9.4063,9.8136,8.9045
0.73874,6.9719,7.3792,6.4704,9.4039,9.8112,8.9024
0.73974,6.9712,7.3784,6.4699,9.4016,9.8089,8.9004
0.74074,6.9704,7.3777,6.4694,9.3993,9.8065,8.8983
0.74174,6.9697,7.3769,6.4689,9.3969,9.8042,8.8962
0.74274,6.9689,7.3761,6.4684,9.3946,9.8018,8.8941
0.74374,6.9681,7.3753,6.4679,9.3922,9.7994,8.892
0.74474,6.9674,7.3745,6.4674,9.3899,9.797,8.8899
0.74575,6.9666,7.3737,6.4668,9.3875,9.7946,8.8878
0.74675,6.9658,7.3729,6.4663,9.3851,9.7922,8.8856
0.74775,6.965,7.3721,6.4657,9.3828,9.7898,8.8835
0.74875,6.9642,7.3712,6.4652,9.3804,9.7874,8.8814
0.74975,6.9634,7.3704,6.4646,9.378,9.785,8.8792
0.75075,6.9626,7.3695,6.464,9.3756,9.7826,8.8771
0.75175,6.9617,7.3687,6.4635,9.3732,9.7801,8.8749
0.75275,6.9609,7.3678,6.4629,9.3708,9.7777,8.8727
0.75375,6.9601,7.367,6.4623,9.3684,9.7753,8.8706
0.75475,6.9592,7.3661,6.4617,9.3659,9.7728,8.8684
0.75576,6.9583,7.3652,6.4611,9.3635,9.7703,8.8662
0.75676,6.9575,7.3643,6.4604,9.3611,9.7679,8.864
0.75776,6.9566,7.3634,6.4598,9.3586,9.7654,8.8618
0.75876,6.9557,7.3625,6.4592,9.3562,9.7629,8.8596
0.75976,6.9548,7.3615,6.4585,9.3537,9.7604,8.8574
0.76076,6.9539,7.3606,6.4579,9.3512,9.7579,8.8552
0.76176,6.953,7.3597,6.4572,9.3488,9.7554,8.853
0.76276,6.9521,7.3587,6.4566,9.3463,9.7529,8.8507
0.76376,6.9512,7.3578,6.4559,9.3438,9.7504,8.8485
0.76476,6.9503,7.3568,6.4552,9.3413,9.7479,8.8463
0.76577,6.9493,7.3558,6.4545,9.3388,9.7453,8.844
0.76677,6.9484,7.3549,6.4538,9.3363,9.7428,8.8418
0.76777,6.9475,7.3539,6.4531,9.3338,9.7402,8.8395
0.76877,6.9465,7.3529,6.4524,9.3313,9.7377,8.8372
0.76977,6.9455,7.3519,6.4517,9.3288,9.7351,8.8349
0.77077,6.9446,7.3509,6.451,9.3263,9.7326,8.8327
0.77177,6.9436,7.3499,6.4502,9.3237,9.73,8.8304
0.77277,6.9426,7.3488,6.4495,9.3212,9.7274,8.8281
0.77377,6.9416,7.3478,6.4488,9.3186,9.7248,8.8258
0.77477,6.9406,7.3468,6.448,9.3161,9.7223,8.8235
0.77578,6.9396,7.3457,6.4472,9.3135,9.7197,8.8212
0.77678,6.9386,7.3447,6.4465,9.311,9.7171,8.8189
0.77778,6.9376,7.3436,6.4457,9.3084,9.7145,8.8165
0.77878,6.9366,7.3426,6.4449,9.3058,9.7118,8.8142
0.77978,6.9355,7.3415,6.4441,9.3033,9.7092,8.8119
0.78078,6.9345,7.3404,6.4433,9.3007,9.7066,8.8095
0.78178,6.9334,7.3393,6.4425,9.2981,9.704,8.8072
0.78278,6.9324,7.3382,6.4417,9.2955,9.7013,8.8048
0.78378,6.9313,7.3371,6.4409,9.2929,9.6987,8.8025
0.78478,6.9303,7.336,6.4401,9.2903,9.696,8.8001
0.78579,6.9292,7.3349,6.4393,9.2877,9.6934,8.7977
0.78679,6.9281,7.3338,6.4384,9.2851,9.6907,8.7954
0.78779,6.927,7.3326,6.4376,9.2824,9.688,8.793
0.78879,6.9259,7.3315,6.4367,9.2798,9.6854,8.7906
0.78979,6.9248,7.3303,6.4359,9.2772,9.6827,8.7882
0.79079,6.9237,7.3292,6.435,9.2745,9.68,8.7858
0.79179,6.9226,7.328,6.4341,9.2719,9.6773,8.7834
0.79279,6.9215,7.3269,6.4333,9.2692,9.6746,8.781
0.79379,6.9204,7.3257,6.4324,9.2666,9.6719,8.7786
0.79479,6.9192,7.3245,6.4315,9.2639,9.6692,8.7762
0.7958,6.9181,7.3233,6.4306,9.2613,9.6665,8.7737
0.7968,6.9169,7.3221,6.4297,9.2586,9.6638,8.7713
0.7978,6.9158,7.3209,6.4288,9.2559,9.661,8.7689
0.7988,6.9146,7.3197,6.4279,9.2532,9.6583,8.7664
0.7998,6.9135,7.3185,6.4269,9.2505,9.6556,8.764
0.8008,6.9123,7.3173,6.426,9.2478,9.6528,8.7615
0.8018,6.9111,7.316,6.4251,9.2451,9.6501,8.7591
0.8028,6.9099,7.3148,6.4241,9.2424,9.6473,8.7566
0.8038,6.9088,7.3136,6.4232,9.2397,9.6445,8.7541
0.8048,6.9076,7.3123,6.4222,9.237,9.6418,8.7517
0.80581,6.9064,7.3111,6.4213,9.2343,9.639,8.7492
0.80681,6.9051,7.3098,6.4203,9.2316,9.6362,8.7467
0.80781,6.9039,7.3085,6.4193,9.2288,9.6335,8.7442
0.80881,6.9027,7.3073,6.4183,9.2261,9.6307,8.7417
0.80981,6.9015,7.306,6.4173,9.2234,9.6279,8.7392
0.81081,6.9003,7.3047,6.4163,9.2206,9.6251,8.7367
0.81181,6.899,7.3034,6.4153,9.2179,9.6223,8.7342
0.81281,6.8978,7.3021,6.4143,9.2151,9.6195,8.7317
0.81381,6.8965,7.3008,6.4133,9.2124,9.6166,8.7292
0.81481,6.8953,7.2995,6.4123,9.2096,9.6138,8.7266
0.81582,6.894,7.2982,6.4113,9.2068,9.611,8.7241
0.81682,6.8927,7.2968,6.4103,9.2041,9.6082,8.7216
0.81782,6.8915,7.2955,6.4092,9.2013,9.6053,8.719
0.81882,6.8902,7.2942,6.4082,9.1985,9.6025,8.7165
0.81982,6.8889,7.2928,6.4071,9.1957,9.5996,8.7139
0.82082,6.8876,7.2915,6.4061,9.1929,9.5968,8.7114
0.82182,6.8863,7.2901,6.405,9.1901,9.5939,8.7088
0.82282,6.885,7.2888,6.4039,9.1873,9.5911,8.7063
0.82382,6.8837,7.2874,6.4029,9.1845,9.5882,8.7037
0.82482,6.8824,7.286,6.4018,9.1817,9.5853,8.7011
0.82583,6.881,7.2846,6.4007,9.1789,9.5825,8.6985
0.82683,6.8797,7.2832,6.3996,9.1761,9.5796,8.696
0.82783,6.8784,7.2818,6.3985,9.1732,9.5767,8.6934
0.82883,6.8771,7.2804,6.3974,9.1704,9.5738,8.6908
0.82983,6.8757,7.279,6.3963,9.1676,9.5709,8.6882
0.83083,6.8744,7.2776,6.3952,9.1647,9.568,8.6856
0.83183,6.873,7.2762,6.3941,9.1619,9.5651,8.683
0.83283,6.8716,7.2748,6.3929,9.1591,9.5622,8.6804
0.83383,6.8703,7.2734,6.3918,9.1562,9.5593,8.6777
0.83483,6.8689,7.2719,6.3907,9.1533,9.5564,8.6751
0.83584,6.8675,7.2705,6.3895,9.1505,9.5534,8.6725
0.83684,6.8661,7.269,6.3884,9.1476,9.5505,8.6699
0.83784,6.8648,7.2676,6.3872,9.1447,9.5476,8.6672
0.83884,6.8634,7.2661,6.3861,9.1419,9.5446,8.6646
0.83984,6.862,7.2647,6.3849,9.139,9.5417,8.6619
0.84084,6.8606,7.2632,6.3837,9.1361,9.5388,8.6593
0.84184,6.8592,7.2617,6.3826,9.1332,9.5358,8.6566
0.84284,6.8577,7.2602,6.3814,9.1303,9.5328,8.654
0.84384,6.8563,7.2588,6.3802,9.1274,9.5299,8.6513
0.84484,6.8549,7.2573,6.379,9.1245,9.5269,8.6487
0.84585,6.8535,7.2558,6.3778,9.1216,9.5239,8.646
0.84685,6.852,7.2543,6.3766,9.1187,9.521,8.6433
0.84785,6.8506,7.2528,6.3754,9.1158,9.518,8.6406
0.84885,6.8491,7.2513,6.3742,9.1129,9.515,8.6379
0.84985,6.8477,7.2497,6.373,9.11,9.512,8.6353
0.85085,6.8462,7.2482,6.3717,9.1071,9.509,8.6326
0.85185,6.8448,7.2467,6.3705,9.1041,9.506,8.6299
0.85285,6.8433,7.2451,6.3693,9.1012,9.503,8.6272
0.85385,6.8418,7.2436,6.368,9.0983,9.5,8.6245
0.85485,6.8404,7.2421,6.3668,9.0953,9.497,8.6218
0.85586,6.8389,7.2405,6.3655,9.0924,9.494,8.619
0.85686,6.8374,7.2389,6.3643,9.0894,9.491,8.6163
0.85786,6.8359,7.2374,6.363,9.0865,9.488,8.6136
0.85886,6.8344,7.2358,6.3618,9.0835,9.4849,8.6109
0.85986,6.8329,7.2342,6.3605,9.0806,9.4819,8.6082
0.86086,6.8314,7.2327,6.3592,9.0776,9.4789,8.6054
0.86186,6.8299,7.2311,6.3579,9.0746,9.4758,8.6027
0.86286,6.8284,7.2295,6.3567,9.0717,9.4728,8.5999
0.86386,6.8268,7.2279,6.3554,9.0687,9.4697,8.5972
0.86486,6.8253,7.2263,6.3541,9.0657,9.4667,8.5945
0.86587,6.8238,7.2247,6.3528,9.0627,9.4636,8.5917
0.86687,6.8223,7.2231,6.3515,9.0597,9.4606,8.5889
0.86787,6.8207,7.2215,6.3501,9.0568,9.4575,8.5862
0.86887,6.8192,7.2199,6.3488,9.0538,9.4545,8.5834
0.86987,6.8176,7.2182,6.3475,9.0508,9.4514,8.5807
0.87087,6.8161,7.2166,6.3462,9.0478,9.4483,8.5779
0.87187,6.8145,7.215,6.3449,9.0448,9.4452,8.5751
0.87287,6.8129,7.2133,6.3435,9.0417,9.4421,8.5723
0.87387,6.8114,7.2117,6.3422,9.0387,9.4391,8.5695
0.87487,6.8098,7.21,6.3408,9.0357,9.436,8.5668
0.87588,6.8082,7.2084,6.3395,9.0327,9.4329,8.564
0.87688,6.8066,7.2067,6.3381,9.0297,9.4298,8.5612
0.87788,6.8051,7.2051,6.3368,9.0267,9.4267,8.5584
0.87888,6.8035,7.2034,6.3354,9.0236,9.4236,8.5556
0.87988,6.8019,7.2017,6.334,9.0206,9.4205,8.5528
0.88088,6.8003,7.2001,6.3327,9.0176,9.4173,8.5499
0.88188,6.7987,7.1984,6.3313,9.0145,9.4142,8.5471
0.88288,6.797,7.1967,6.3299,9.0115,9.4111,8.5443
0.88388,6.7954,7.195,6.3285,9.0084,9.408,8.5415
0.88488,6.7938,7.1933,6.3271,9.0054,9.4049,8.5387
0.88589,6.7922,7.1916,6.3257,9.0023,9.4017,8.5358
0.88689,6.7906,7.1899,6.3243,8.9993,9.3986,8.533
0.88789,6.7889,7.1882,6.3229,8.9962,9.3954,8.5302
0.88889,6.7873,7.1865,6.3215,8.9931,9.3923,8.5273
0.88989,6.7857,7.1848,6.3201,8.9901,9.3892,8.5245
0.89089,6.784,7.183,6.3187,8.987,9.386,8.5217
0.89189,6.7824,7.1813,6.3173,8.9839,9.3829,8.5188
0.89289,6.7807,7.1796,6.3158,8.9808,9.3797,8.516
0.89389,6.7791,7.1778,6.3144,8.9778,9.3765,8.5131
0.89489,6.7774,7.1761,6.313,8.9747,9.3734,8.5102
0.8959,6.7757,7.1743,6.3115,8.9716,9.3702,8.5074
0.8969,6.7741,7.1726,6.3101,8.9685,9.367,8.5045
0.8979,6.7724,7.1708,6.3086,8.9654,9.3639,8.5017
0.8989,6.7707,7.1691,6.3072,8.9623,9.3607,8.4988
0.8999,6.769,7.1673,6.3057,8.9592,9.3575,8.4959
0.9009,6.7673,7.1655,6.3042,8.9561,9.3543,8.493
0.9019,6.7656,7.1638,6.3028,8.953,9.3511,8.4901
0.9029,6.7639,7.162,6.3013,8.9499,9.3479,8.4873
0.9039,6.7622,7.1602,6.2998,8.9468,9.3448,8.4844
0.9049,6.7605,7.1584,6.2983,8.9437,9.3416,8.4815
0.90591,6.7588,7.1566,6.2969,8.9406,9.3384,8.4786
0.90691,6.7571,7.1548,6.2954,8.9374,9.3352,8.4757
0.90791,6.7554,7.153,6.2939,8.9343,9.3319,8.4728
0.90891,6.7537,7.1512,6.2924,8.9312,9.3287,8.4699
0.90991,6.752,7.1494,6.2909,8.9281,9.3255,8.467
0.91091,6.7502,7.1476,6.2894,8.9249,9.3223,8.4641
0.91191,6.7485,7.1458,6.2879,8.9218,9.3191,8.4612
0.91291,6.7468,7.144,6.2864,8.9186,9.3159,8.4582
0.91391,6.745,7.1422,6.2848,8.9155,9.3126,8.4553
0.91491,6.7433,7.1403,6.2833,8.9124,9.3094,8.4524
0.91592,6.7415,7.1385,6.2818,8.9092,9.3062,8.4495
0.91692,6.7398,7.1367,6.2803,8.9061,9.3029,8.4465
0.91792,6.738,7.1348,6.2787,8.9029,9.2997,8.4436
0.91892,6.7363,7.133,6.2772,8.8998,9.2965,8.4407
0.91992,6.7345,7.1311,6.2756,8.8966,9.2932,8.4377
0.92092,6.7327,7.1293,6.2741,8.8934,9.29,8.4348
0.92192,6.731,7.1274,6.2726,8.8903,9.2867,8.4319
0.92292,6.7292,7.1256,6.271,8.8871,9.2835,8.4289
0.92392,6.7274,7.1237,6.2694,8.8839,9.2802,8.426
0.92492,6.7256,7.1218,6.2679,8.8808,9.277,8.423
0.92593,6.7239,7.12,6.2663,8.8776,9.2737,8.4201
0.92693,6.7221,7.1181,6.2647,8.8744,9.2704,8.4171
0.92793,6.7203,7.1162,6.2632,8.8712,9.2672,8.4141
0.92893,6.7185,7.1143,6.2616,8.8681,9.2639,8.4112
0.92993,6.7167,7.1124,6.26,8.8649,9.2606,8.4082
0.93093,6.7149,7.1105,6.2584,8.8617,9.2573,8.4052
0.93193,6.7131,7.1086,6.2568,8.8585,9.2541,8.4023
0.93293,6.7113,7.1067,6.2553,8.8553,9.2508,8.3993
0.93393,6.7094,7.1048,6.2537,8.8521,9.2475,8.3963
0.93493,6.7076,7.1029,6.2521,8.8489,9.2442,8.3933
0.93594,6.7058,7.101,6.2505,8.8457,9.2409,8.3904
0.93694,6.704,7.0991,6.2489,8.8425,9.2376,8.3874
0.93794,6.7022,7.0972,6.2472,8.8393,9.2343,8.3844
0.93894,6.7003,7.0953,6.2456,8.8361,9.231,8.3814
0.93994,6.6985,7.0934,6.244,8.8329,9.2277,8.3784
0.94094,6.6967,7.0914,6.2424,8.8297,9.2244,8.3754
0.94194,6.6948,7.0895,6.2408,8.8264,9.2211,8.3724
0.94294,6.693,7.0876,6.2391,8.8232,9.2178,8.3694
0.94394,6.6911,7.0856,6.2375,8.82,9.2145,8.3664
0.94494,6.6893,7.0837,6.2359,8.8168,9.2112,8.3634
0.94595,6.6874,7.0817,6.2342,8.8136,9.2079,8.3604
0.94695,6.6855,7.0798,6.2326,8.8103,9.2046,8.3574
0.94795,6.6837,7.0778,6.2309,8.8071,9.2012,8.3544
0.94895,6.6818,7.0759,6.2293,8.8039,9.1979,8.3513
0.94995,6.68,7.0739,6.2276,8.8006,9.1946,8.3483
0.95095,6.6781,7.0719,6.226,8.7974,9.1913,8.3453
0.95195,6.6762,7.07,6.2243,8.7942,9.1879,8.3423
0.95295,6.6743,7.068,6.2227,8.7909,9.1846,8.3393
0.95395,6.6724,7.066,6.221,8.7877,9.1813,8.3362
0.95495,6.6706,7.0641,6.2193,8.7844,9.1779,8.3332
0.95596,6.6687,7.0621,6.2177,8.7812,9.1746,8.3302
0.95696,6.6668,7.0601,6.216,8.7779,9.1712,8.3271
0.95796,6.6649,7.0581,6.2143,8.7747,9.1679,8.3241
0.95896,6.663,7.0561,6.2126,8.7714,9.1645,8.321
0.95996,6.6611,7.0541,6.2109,8.7682,9.1612,8.318
0.96096,6.6592,7.0521,6.2092,8.7649,9.1578,8.315
0.96196,6.6573,7.0501,6.2075,8.7616,9.1545,8.3119
0.96296,6.6554,7.0481,6.2059,8.7584,9.1511,8.3089
0.96396,6.6534,7.0461,6.2042,8.7551,9.1478,8.3058
0.96496,6.6515,7.0441,6.2025,8.7518,9.1444,8.3028
0.96597,6.6496,7.0421,6.2007,8.7486,9.141,8.2997
0.96697,6.6477,7.0401,6.199,8.7453,9.1377,8.2966
0.96797,6.6458,7.038,6.1973,8.742,9.1343,8.2936
0.96897,6.6438,7.036,6.1956,8.7387,9.1309,8.2905
0.96997,6.6419,7.034,6.1939,8.7355,9.1276,8.2875
0.97097,6.64,7.032,6.1922,8.7322,9.1242,8.2844
0.97197,6.638,7.0299,6.1904,8.7289,9.1208,8.2813
0.97297,6.6361,7.0279,6.1887,8.7256,9.1174,8.2782
0.97397,6.6341,7.0258,6.187,8.7223,9.114,8.2752
0.97497,6.6322,7.0238,6.1852,8.719,9.1107,8.2721
0.97598,6.6302,7.0218,6.1835,8.7158,9.1073,8.269
0.97698,6.6283,7.0197,6.1818,8.7125,9.1039,8.2659
0.97798,6.6263,7.0177,6.18,8.7092,9.1005,8.2629
0.97898,6.6244,7.0156,6.1783,8.7059,9.0971,8.2598
0.97998,6.6224,7.0135,6.1765,8.7026,9.0937,8.2567
0.98098,6.6205,7.0115,6.1748,8.6993,9.0903,8.2536
0.98198,6.6185,7.0094,6.173,8.696,9.0869,8.2505
0.98298,6.6165,7.0074,6.1713,8.6927,9.0835,8.2474
0.98398,6.6145,7.0053,6.1695,8.6894,9.0801,8.2443
0.98498,6.6126,7.0032,6.1677,8.6861,9.0767,8.2412
0.98599,6.6106,7.0011,6.166,8.6827,9.0733,8.2381
0.98699,6.6086,6.9991,6.1642,8.6794,9.0699,8.235
0.98799,6.6066,6.997,6.1624,8.6761,9.0665,8.2319
0.98899,6.6046,6.9949,6.1606,8.6728,9.0631,8.2288
0.98999,6.6027,6.9928,6.1589,8.6695,9.0596,8.2257
0.99099,6.6007,6.9907,6.1571,8.6662,9.0562,8.2226
0.99199,6.5987,6.9886,6.1553,8.6629,9.0528,8.2195
0.99299,6.5967,6.9865,6.1535,8.6595,9.0494,8.2164
0.99399,6.5947,6.9844,6.1517,8.6562,9.046,8.2133
0.99499,6.5927,6.9823,6.1499,8.6529,9.0425,8.2101
0.996,6.5907,6.9802,6.1481,8.6496,9.0391,8.207
0.997,6.5886,6.9781,6.1463,8.6462,9.0357,8.2039
0.998,6.5866,6.976,6.1445,8.6429,9.0323,8.2008
0.999,6.5846,6.9739,6.1427,8.6396,9.0288,8.1977
1,6.5826,6.9718,6.1409,8.6362,9.0254,8.1945


==> fig/inflSphr/inflSphrEtaSetaBnumerical.csv <==
0.001,0.0377,0.037733,0.037353,4.0349,4.035,4.0346
0.08,2.46,2.5241,2.1548,6.2449,6.309,5.9397
0.16,4.1037,4.2678,3.6058,7.6863,7.8503,7.1884
0.24,5.2207,5.4709,4.6497,8.6129,8.863,8.0419
0.32,5.9744,6.2882,5.3849,9.1874,9.5012,8.5979
0.4,6.4684,6.8252,5.8845,9.5127,9.8696,8.9289
0.48,6.7728,7.1567,6.205,9.6584,10.042,9.0906
0.56,6.9376,7.3368,6.3897,9.6736,10.073,9.1257
0.64,6.9991,7.4053,6.4721,9.5941,10,9.0671
0.72,6.9843,7.3919,6.4779,9.4464,9.8539,8.94
0.8,6.9135,7.3185,6.4268,9.2502,9.6552,8.7635
0.88,6.8019,7.2018,6.3339,9.0205,9.4204,8.5524
0.96,6.6613,7.0544,6.2109,8.7683,9.1614,8.3179
1,6.5829,6.9721,6.1409,8.6365,9.0258,8.1946


==> fig/main/basisFunctions.csv <==
0,1,0,0,0,1,0,0,0,0,0,0
0.0040161,0.988,0.011952,4.8192e-05,6.4774e-08,0.95258,0.047039,0.00038329,6.9092e-07,0,0,0
0.0080321,0.9761,0.023711,0.00019199,5.1819e-07,0.90668,0.091798,0.001518,5.5274e-06,0,0,0
0.012048,0.96429,0.035279,0.00043023,1.7489e-06,0.86228,0.13432,0.0033812,1.8655e-05,0,0,0
0.016064,0.95258,0.046657,0.00076174,4.1455e-06,0.81935,0.17466,0.0059502,4.4219e-05,0,0,0
0.02008,0.94096,0.057846,0.0011854,8.0968e-06,0.77787,0.21284,0.0092023,8.6366e-05,0,0,0
0.024096,0.92944,0.068847,0.0016999,1.3991e-05,0.73782,0.24892,0.013114,0.00014924,0,0,0
0.028112,0.91801,0.079662,0.0023043,2.2218e-05,0.69916,0.28294,0.017664,0.00023699,0,0,0
0.032129,0.90668,0.090292,0.0029972,3.3164e-05,0.66188,0.31494,0.022828,0.00035375,0,0,0
0.036145,0.89544,0.10074,0.0037776,4.722e-05,0.62595,0.34496,0.028584,0.00050368,0,0,0
0.040161,0.88429,0.111,0.0046443,6.4774e-05,0.59134,0.37306,0.034909,0.00069092,0,0,0
0.044177,0.87324,0.12108,0.0055961,8.6214e-05,0.55804,0.39926,0.04178,0.00091962,0,0,0
0.048193,0.86228,0.13098,0.0066318,0.00011193,0.52601,0.42363,0.049174,0.0011939,0,0,0
0.052209,0.85141,0.1407,0.0077504,0.00014231,0.49522,0.44619,0.05707,0.001518,0,0,0
0.056225,0.84063,0.15024,0.0089505,0.00017774,0.46567,0.467,0.065442,0.0018959,0,0,0
0.060241,0.82995,0.1596,0.010231,0.00021861,0.43731,0.48609,0.07427,0.0023319,0,0,0
0.064257,0.81935,0.16879,0.011591,0.00026532,0.41013,0.50351,0.08353,0.00283,0,0,0
0.068273,0.80885,0.17781,0.013029,0.00031824,0.38409,0.51931,0.093199,0.0033945,0,0,0
0.072289,0.79843,0.18665,0.014544,0.00037776,0.35919,0.53353,0.10326,0.0040295,0,0,0
0.076305,0.78811,0.19531,0.016135,0.00044429,0.33538,0.5462,0.11367,0.0047391,0,0,0
0.080321,0.77787,0.20381,0.0178,0.00051819,0.31265,0.55738,0.12444,0.0055274,0,0,0
0.084337,0.76773,0.21213,0.019539,0.00059987,0.29097,0.56711,0.13551,0.0063987,0,0,0
0.088353,0.75767,0.22029,0.02135,0.00068972,0.27032,0.57543,0.14689,0.007357,0,0,0
0.092369,0.7477,0.22828,0.023232,0.00078811,0.25067,0.58239,0.15854,0.0084065,0,0,0
0.096386,0.73782,0.2361,0.025184,0.00089544,0.23199,0.58802,0.17043,0.0095513,0,0,0
0.1004,0.72802,0.24376,0.027205,0.0010121,0.21427,0.59238,0.18256,0.010796,0,0,0
0.10442,0.71832,0.25125,0.029294,0.0011385,0.19747,0.5955,0.19488,0.012144,0,0,0
0.10843,0.7087,0.25858,0.031449,0.001275,0.18158,0.59743,0.20739,0.013599,0,0,0
0.11245,0.69916,0.26575,0.033669,0.0014219,0.16656,0.59822,0.22006,0.015167,0,0,0
0.11647,0.68972,0.27275,0.035954,0.0015798,0.15239,0.5979,0.23286,0.016851,0,0,0
0.12048,0.68035,0.2796,0.038301,0.0017489,0.13905,0.59652,0.24578,0.018655,0,0,0
0.1245,0.67108,0.28628,0.04071,0.0019297,0.12651,0.59412,0.25879,0.020583,0,0,0
0.12851,0.66188,0.29281,0.04318,0.0021225,0.11475,0.59075,0.27186,0.02264,0,0,0
0.13253,0.65277,0.29919,0.045709,0.0023278,0.10374,0.58645,0.28498,0.02483,0,0,0
0.13655,0.64375,0.30541,0.048297,0.0025459,0.093462,0.58126,0.29812,0.027156,0,0,0
0.14056,0.63481,0.31147,0.050942,0.0027772,0.083884,0.57523,0.31126,0.029623,0,0,0
0.14458,0.62595,0.31738,0.053642,0.0030221,0.074984,0.56841,0.32437,0.032236,0,0,0
0.14859,0.61718,0.32314,0.056398,0.003281,0.066737,0.56082,0.33744,0.034997,0,0,0
0.15261,0.60848,0.32875,0.059207,0.0035543,0.059118,0.55253,0.35044,0.037912,0,0,0
0.15663,0.59987,0.33422,0.062069,0.0038423,0.052102,0.54357,0.36335,0.040985,0,0,0
0.16064,0.59134,0.33953,0.064981,0.0041455,0.045664,0.53398,0.37614,0.044219,0,0,0
0.16466,0.5829,0.34469,0.067944,0.0044643,0.039779,0.52381,0.38879,0.047619,0,0,0
0.16867,0.57453,0.34971,0.070956,0.004799,0.034424,0.5131,0.40129,0.051189,0,0,0
0.17269,0.56624,0.35459,0.074016,0.00515,0.029572,0.5019,0.4136,0.054933,0,0,0
0.17671,0.55804,0.35932,0.077123,0.0055177,0.025198,0.49025,0.4257,0.058856,0,0,0
0.18072,0.54991,0.36391,0.080275,0.0059025,0.021279,0.47819,0.43758,0.062961,0,0,0
0.18474,0.54186,0.36836,0.083471,0.0063049,0.017789,0.46576,0.4492,0.067252,0,0,0
0.18876,0.5339,0.37267,0.08671,0.0067251,0.014703,0.45302,0.46055,0.071734,0,0,0
0.19277,0.52601,0.37684,0.089992,0.0071635,0.011996,0.44,0.4716,0.076411,0,0,0
0.19679,0.51819,0.38087,0.093314,0.0076206,0.0096434,0.42674,0.48233,0.081287,0,0,0
0.2008,0.51046,0.38477,0.096675,0.0080968,0.0076206,0.4133,0.49272,0.086366,0,0,0
0.20482,0.5028,0.38853,0.10008,0.0085924,0.0059025,0.39971,0.50274,0.091652,0,0,0
0.20884,0.49522,0.39216,0.10351,0.0091078,0.0044643,0.38602,0.51237,0.09715,0,0,0
0.21285,0.48772,0.39565,0.10699,0.0096434,0.003281,0.37226,0.52159,0.10286,0,0,0
0.21687,0.48029,0.39901,0.1105,0.0102,0.0023278,0.3585,0.53038,0.1088,0,0,0
0.22088,0.47294,0.40224,0.11404,0.010777,0.0015798,0.34476,0.53871,0.11495,0,0,0
0.2249,0.46567,0.40535,0.11761,0.011375,0.0010121,0.33109,0.54656,0.12134,0,0,0
0.22892,0.45846,0.40832,0.12122,0.011996,0.00059987,0.31754,0.55391,0.12795,0,0,0
0.23293,0.45134,0.41117,0.12486,0.012638,0.00031824,0.30414,0.56073,0.13481,0,0,0
0.23695,0.44429,0.41389,0.12852,0.013303,0.00014231,0.29095,0.567,0.1419,0,0,0
0.24096,0.43731,0.41648,0.13222,0.013991,4.722e-05,0.27801,0.57271,0.14924,0,0,0
0.24498,0.4304,0.41896,0.13594,0.014703,8.0968e-06,0.26535,0.57782,0.15683,0,0,0
0.249,0.42357,0.42131,0.13968,0.015438,6.4774e-08,0.25302,0.58231,0.16467,0,0,0
0.25301,0.41681,0.42354,0.14346,0.016197,0,0.24107,0.58616,0.17276,2.9148e-07,0,0
0.25703,0.41013,0.42564,0.14725,0.01698,0,0.2295,0.58939,0.18111,3.7029e-06,0,0
0.26104,0.40351,0.42763,0.15107,0.017789,0,0.21831,0.59199,0.18969,1.4369e-05,0,0
0.26506,0.39697,0.42951,0.1549,0.018622,0,0.20749,0.59398,0.19849,3.6435e-05,0,0
0.26908,0.3905,0.43126,0.15876,0.019482,0,0.19703,0.59539,0.20751,7.4048e-05,0,0
0.27309,0.38409,0.4329,0.16264,0.020367,0,0.18692,0.59622,0.21672,0.00013135,0,0
0.27711,0.37776,0.43443,0.16653,0.021279,0,0.17717,0.59649,0.22612,0.00021249,0,0
0.28112,0.3715,0.43584,0.17044,0.022218,0,0.16777,0.59621,0.2357,0.00032161,0,0
0.28514,0.36531,0.43714,0.17437,0.023183,0,0.1587,0.5954,0.24544,0.00046287,0,0
0.28916,0.35919,0.43833,0.1783,0.024177,0,0.14997,0.59407,0.25532,0.00064039,0,0
0.29317,0.35313,0.43941,0.18226,0.025198,0,0.14156,0.59223,0.26535,0.00085833,0,0
0.29719,0.34715,0.44038,0.18622,0.026248,0,0.13347,0.58991,0.2755,0.0011208,0,0
0.3012,0.34123,0.44125,0.19019,0.027327,0,0.1257,0.58711,0.28576,0.0014321,0,0
0.30522,0.33538,0.44201,0.19418,0.028434,0,0.11824,0.58385,0.29611,0.0017961,0,0
0.30924,0.3296,0.44266,0.19817,0.029572,0,0.11107,0.58015,0.30656,0.0022172,0,0
0.31325,0.32388,0.44321,0.20217,0.030739,0,0.1042,0.57602,0.31708,0.0026994,0,0
0.31727,0.31824,0.44366,0.20617,0.031936,0,0.097624,0.57146,0.32767,0.0032469,0,0
0.32129,0.31265,0.444,0.21018,0.033164,0,0.091328,0.56651,0.3383,0.0038639,0,0
0.3253,0.30714,0.44425,0.21419,0.034424,0,0.085308,0.56117,0.34897,0.0045544,0,0
0.32932,0.30168,0.4444,0.21821,0.035714,0,0.079559,0.55546,0.35966,0.0053227,0,0
0.33333,0.2963,0.44444,0.22222,0.037037,0,0.074074,0.54938,0.37037,0.0061728,0,0
0.33735,0.29097,0.4444,0.22624,0.038392,0,0.068847,0.54297,0.38108,0.007109,0,0
0.34137,0.28572,0.44425,0.23025,0.039779,0,0.063872,0.53622,0.39177,0.0081353,0,0
0.34538,0.28052,0.44401,0.23427,0.0412,0,0.059143,0.52916,0.40244,0.009256,0,0
0.3494,0.27539,0.44368,0.23827,0.042654,0,0.054653,0.5218,0.41308,0.010475,0,0
0.35341,0.27032,0.44326,0.24228,0.044142,0,0.050397,0.51415,0.42366,0.011797,0,0
0.35743,0.26532,0.44274,0.24628,0.045664,0,0.046367,0.50623,0.43418,0.013225,0,0
0.36145,0.26037,0.44214,0.25027,0.04722,0,0.042558,0.49805,0.44463,0.014765,0,0
0.36546,0.25549,0.44145,0.25425,0.048812,0,0.038963,0.48963,0.45499,0.016419,0,0
0.36948,0.25067,0.44067,0.25823,0.050439,0,0.035577,0.48099,0.46524,0.018192,0,0
0.37349,0.24591,0.4398,0.26219,0.052102,0,0.032393,0.47212,0.47539,0.020089,0,0
0.37751,0.24121,0.43885,0.26614,0.0538,0,0.029405,0.46307,0.48542,0.022114,0,0
0.38153,0.23657,0.43781,0.27008,0.055536,0,0.026607,0.45382,0.4953,0.02427,0,0
0.38554,0.23199,0.43669,0.274,0.057308,0,0.023991,0.44441,0.50504,0.026561,0,0
0.38956,0.22747,0.43549,0.27791,0.059118,0,0.021554,0.43484,0.51462,0.028993,0,0
0.39357,0.22301,0.43421,0.28181,0.060965,0,0.019287,0.42513,0.52402,0.031569,0,0
0.39759,0.21861,0.43285,0.28568,0.06285,0,0.017185,0.41529,0.53323,0.034293,0,0
0.40161,0.21427,0.43142,0.28954,0.064774,0,0.015241,0.40534,0.54225,0.037169,0,0
0.40562,0.20998,0.4299,0.29338,0.066737,0,0.01345,0.3953,0.55105,0.040202,0,0
0.40964,0.20576,0.42831,0.29719,0.068739,0,0.011805,0.38517,0.55963,0.043395,0,0
0.41365,0.20159,0.42664,0.30099,0.070781,0,0.0103,0.37497,0.56798,0.046753,0,0
0.41767,0.19747,0.42491,0.30476,0.072862,0,0.0089286,0.36472,0.57607,0.050281,0,0
0.42169,0.19341,0.42309,0.30851,0.074984,0,0.0076847,0.35443,0.58391,0.053981,0,0
0.4257,0.18941,0.42121,0.31223,0.077147,0,0.006562,0.34411,0.59147,0.057858,0,0
0.42972,0.18547,0.41926,0.31592,0.079351,0,0.0055544,0.33378,0.59874,0.061917,0,0
0.43373,0.18158,0.41724,0.31959,0.081597,0,0.0046556,0.32346,0.60572,0.066161,0,0
0.43775,0.17774,0.41515,0.32322,0.083884,0,0.0038594,0.31316,0.61239,0.070595,0,0
0.44177,0.17396,0.413,0.32683,0.086214,0,0.0031596,0.30289,0.61873,0.075223,0,0
0.44578,0.17023,0.41078,0.33041,0.088587,0,0.0025499,0.29267,0.62473,0.080049,0,0
0.4498,0.16656,0.40849,0.33395,0.091003,0,0.0020242,0.28251,0.63039,0.085077,0,0
0.45382,0.16294,0.40614,0.33746,0.093462,0,0.0015762,0.27242,0.63569,0.090311,0,0
0.45783,0.15937,0.40373,0.34093,0.095966,0,0.0011997,0.26243,0.64062,0.095755,0,0
0.46185,0.15585,0.40126,0.34437,0.098513,0,0.00088857,0.25254,0.64515,0.10141,0,0
0.46586,0.15239,0.39874,0.34777,0.10111,0,0.00063647,0.24278,0.64929,0.10729,0,0
0.46988,0.14898,0.39615,0.35113,0.10374,0,0.00043723,0.23315,0.65303,0.11339,0,0
0.4739,0.14562,0.3935,0.35445,0.10643,0,0.00028462,0.22366,0.65633,0.11972,0,0
0.47791,0.14231,0.3908,0.35773,0.10915,0,0.00017243,0.21434,0.65921,0.12628,0,0
0.48193,0.13905,0.38805,0.36097,0.11193,0,9.4441e-05,0.2052,0.66163,0.13307,0,0
0.48594,0.13584,0.38524,0.36417,0.11475,0,4.4435e-05,0.19626,0.66359,0.14011,0,0
0.48996,0.13268,0.38238,0.36732,0.11762,0,1.6194e-05,0.18752,0.66509,0.14738,0,0
0.49398,0.12957,0.37946,0.37043,0.12054,0,3.4978e-06,0.179,0.66609,0.15491,0,0
0.49799,0.12651,0.3765,0.37349,0.1235,0,1.2955e-07,0.17071,0.6666,0.16268,0,0
0.50201,0.1235,0.37349,0.3765,0.12651,0,0,0.16268,0.6666,0.17071,1.2955e-07,0
0.50602,0.12054,0.37043,0.37946,0.12957,0,0,0.15491,0.66609,0.179,3.4978e-06,0
0.51004,0.11762,0.36732,0.38238,0.13268,0,0,0.14738,0.66509,0.18752,1.6194e-05,0
0.51406,0.11475,0.36417,0.38524,0.13584,0,0,0.14011,0.66359,0.19626,4.4435e-05,0
0.51807,0.11193,0.36097,0.38805,0.13905,0,0,0.13307,0.66163,0.2052,9.4441e-05,0
0.52209,0.10915,0.35773,0.3908,0.14231,0,0,0.12628,0.65921,0.21434,0.00017243,0
0.5261,0.10643,0.35445,0.3935,0.14562,0,0,0.11972,0.65633,0.22366,0.00028462,0
0.53012,0.10374,0.35113,0.39615,0.14898,0,0,0.11339,0.65303,0.23315,0.00043723,0
0.53414,0.10111,0.34777,0.39874,0.15239,0,0,0.10729,0.64929,0.24278,0.00063647,0
0.53815,0.098513,0.34437,0.40126,0.15585,0,0,0.10141,0.64515,0.25254,0.00088857,0
0.54217,0.095966,0.34093,0.40373,0.15937,0,0,0.095755,0.64062,0.26243,0.0011997,0
0.54618,0.093462,0.33746,0.40614,0.16294,0,0,0.090311,0.63569,0.27242,0.0015762,0
0.5502,0.091003,0.33395,0.40849,0.16656,0,0,0.085077,0.63039,0.28251,0.0020242,0
0.55422,0.088587,0.33041,0.41078,0.17023,0,0,0.080049,0.62473,0.29267,0.0025499,0
0.55823,0.086214,0.32683,0.413,0.17396,0,0,0.075223,0.61873,0.30289,0.0031596,0
0.56225,0.083884,0.32322,0.41515,0.17774,0,0,0.070595,0.61239,0.31316,0.0038594,0
0.56627,0.081597,0.31959,0.41724,0.18158,0,0,0.066161,0.60572,0.32346,0.0046556,0
0.57028,0.079351,0.31592,0.41926,0.18547,0,0,0.061917,0.59874,0.33378,0.0055544,0
0.5743,0.077147,0.31223,0.42121,0.18941,0,0,0.057858,0.59147,0.34411,0.006562,0
0.57831,0.074984,0.30851,0.42309,0.19341,0,0,0.053981,0.58391,0.35443,0.0076847,0
0.58233,0.072862,0.30476,0.42491,0.19747,0,0,0.050281,0.57607,0.36472,0.0089286,0
0.58635,0.070781,0.30099,0.42664,0.20159,0,0,0.046753,0.56798,0.37497,0.0103,0
0.59036,0.068739,0.29719,0.42831,0.20576,0,0,0.043395,0.55963,0.38517,0.011805,0
0.59438,0.066737,0.29338,0.4299,0.20998,0,0,0.040202,0.55105,0.3953,0.01345,0
0.59839,0.064774,0.28954,0.43142,0.21427,0,0,0.037169,0.54225,0.40534,0.015241,0
0.60241,0.06285,0.28568,0.43285,0.21861,0,0,0.034293,0.53323,0.41529,0.017185,0
0.60643,0.060965,0.28181,0.43421,0.22301,0,0,0.031569,0.52402,0.42513,0.019287,0
0.61044,0.059118,0.27791,0.43549,0.22747,0,0,0.028993,0.51462,0.43484,0.021554,0
0.61446,0.057308,0.274,0.43669,0.23199,0,0,0.026561,0.50504,0.44441,0.023991,0
0.61847,0.055536,0.27008,0.43781,0.23657,0,0,0.02427,0.4953,0.45382,0.026607,0
0.62249,0.0538,0.26614,0.43885,0.24121,0,0,0.022114,0.48542,0.46307,0.029405,0
0.62651,0.052102,0.26219,0.4398,0.24591,0,0,0.020089,0.47539,0.47212,0.032393,0
0.63052,0.050439,0.25823,0.44067,0.25067,0,0,0.018192,0.46524,0.48099,0.035577,0
0.63454,0.048812,0.25425,0.44145,0.25549,0,0,0.016419,0.45499,0.48963,0.038963,0
0.63855,0.04722,0.25027,0.44214,0.26037,0,0,0.014765,0.44463,0.49805,0.042558,0
0.64257,0.045664,0.24628,0.44274,0.26532,0,0,0.013225,0.43418,0.50623,0.046367,0
0.64659,0.044142,0.24228,0.44326,0.27032,0,0,0.011797,0.42366,0.51415,0.050397,0
0.6506,0.042654,0.23827,0.44368,0.27539,0,0,0.010475,0.41308,0.5218,0.054653,0
0.65462,0.0412,0.23427,0.44401,0.28052,0,0,0.009256,0.40244,0.52916,0.059143,0
0.65863,0.039779,0.23025,0.44425,0.28572,0,0,0.0081353,0.39177,0.53622,0.063872,0
0.66265,0.038392,0.22624,0.4444,0.29097,0,0,0.007109,0.38108,0.54297,0.068847,0
0.66667,0.037037,0.22222,0.44444,0.2963,0,0,0.0061728,0.37037,0.54938,0.074074,0
0.67068,0.035714,0.21821,0.4444,0.30168,0,0,0.0053227,0.35966,0.55546,0.079559,0
0.6747,0.034424,0.21419,0.44425,0.30714,0,0,0.0045544,0.34897,0.56117,0.085308,0
0.67871,0.033164,0.21018,0.444,0.31265,0,0,0.0038639,0.3383,0.56651,0.091328,0
0.68273,0.031936,0.20617,0.44366,0.31824,0,0,0.0032469,0.32767,0.57146,0.097624,0
0.68675,0.030739,0.20217,0.44321,0.32388,0,0,0.0026994,0.31708,0.57602,0.1042,0
0.69076,0.029572,0.19817,0.44266,0.3296,0,0,0.0022172,0.30656,0.58015,0.11107,0
0.69478,0.028434,0.19418,0.44201,0.33538,0,0,0.0017961,0.29611,0.58385,0.11824,0
0.6988,0.027327,0.19019,0.44125,0.34123,0,0,0.0014321,0.28576,0.58711,0.1257,0
0.70281,0.026248,0.18622,0.44038,0.34715,0,0,0.0011208,0.2755,0.58991,0.13347,0
0.70683,0.025198,0.18226,0.43941,0.35313,0,0,0.00085833,0.26535,0.59223,0.14156,0
0.71084,0.024177,0.1783,0.43833,0.35919,0,0,0.00064039,0.25532,0.59407,0.14997,0
0.71486,0.023183,0.17437,0.43714,0.36531,0,0,0.00046287,0.24544,0.5954,0.1587,0
0.71888,0.022218,0.17044,0.43584,0.3715,0,0,0.00032161,0.2357,0.59621,0.16777,0
0.72289,0.021279,0.16653,0.43443,0.37776,0,0,0.00021249,0.22612,0.59649,0.17717,0
0.72691,0.020367,0.16264,0.4329,0.38409,0,0,0.00013135,0.21672,0.59622,0.18692,0
0.73092,0.019482,0.15876,0.43126,0.3905,0,0,7.4048e-05,0.20751,0.59539,0.19703,0
0.73494,0.018622,0.1549,0.42951,0.39697,0,0,3.6435e-05,0.19849,0.59398,0.20749,0
0.73896,0.017789,0.15107,0.42763,0.40351,0,0,1.4369e-05,0.18969,0.59199,0.21831,0
0.74297,0.01698,0.14725,0.42564,0.41013,0,0,3.7029e-06,0.18111,0.58939,0.2295,0
0.74699,0.016197,0.14346,0.42354,0.41681,0,0,2.9148e-07,0.17276,0.58616,0.24107,0
0.751,0.015438,0.13968,0.42131,0.42357,0,0,0,0.16467,0.58231,0.25302,6.4774e-08
0.75502,0.014703,0.13594,0.41896,0.4304,0,0,0,0.15683,0.57782,0.26535,8.0968e-06
0.75904,0.013991,0.13222,0.41648,0.43731,0,0,0,0.14924,0.57271,0.27801,4.722e-05
0.76305,0.013303,0.12852,0.41389,0.44429,0,0,0,0.1419,0.567,0.29095,0.00014231
0.76707,0.012638,0.12486,0.41117,0.45134,0,0,0,0.13481,0.56073,0.30414,0.00031824
0.77108,0.011996,0.12122,0.40832,0.45846,0,0,0,0.12795,0.55391,0.31754,0.00059987
0.7751,0.011375,0.11761,0.40535,0.46567,0,0,0,0.12134,0.54656,0.33109,0.0010121
0.77912,0.010777,0.11404,0.40224,0.47294,0,0,0,0.11495,0.53871,0.34476,0.0015798
0.78313,0.0102,0.1105,0.39901,0.48029,0,0,0,0.1088,0.53038,0.3585,0.0023278
0.78715,0.0096434,0.10699,0.39565,0.48772,0,0,0,0.10286,0.52159,0.37226,0.003281
0.79116,0.0091078,0.10351,0.39216,0.49522,0,0,0,0.09715,0.51237,0.38602,0.0044643
0.79518,0.0085924,0.10008,0.38853,0.5028,0,0,0,0.091652,0.50274,0.39971,0.0059025
0.7992,0.0080968,0.096675,0.38477,0.51046,0,0,0,0.086366,0.49272,0.4133,0.0076206
0.80321,0.0076206,0.093314,0.38087,0.51819,0,0,0,0.081287,0.48233,0.42674,0.0096434
0.80723,0.0071635,0.089992,0.37684,0.52601,0,0,0,0.076411,0.4716,0.44,0.011996
0.81124,0.0067251,0.08671,0.37267,0.5339,0,0,0,0.071734,0.46055,0.45302,0.014703
0.81526,0.0063049,0.083471,0.36836,0.54186,0,0,0,0.067252,0.4492,0.46576,0.017789
0.81928,0.0059025,0.080275,0.36391,0.54991,0,0,0,0.062961,0.43758,0.47819,0.021279
0.82329,0.0055177,0.077123,0.35932,0.55804,0,0,0,0.058856,0.4257,0.49025,0.025198
0.82731,0.00515,0.074016,0.35459,0.56624,0,0,0,0.054933,0.4136,0.5019,0.029572
0.83133,0.004799,0.070956,0.34971,0.57453,0,0,0,0.051189,0.40129,0.5131,0.034424
0.83534,0.0044643,0.067944,0.34469,0.5829,0,0,0,0.047619,0.38879,0.52381,0.039779
0.83936,0.0041455,0.064981,0.33953,0.59134,0,0,0,0.044219,0.37614,0.53398,0.045664
0.84337,0.0038423,0.062069,0.33422,0.59987,0,0,0,0.040985,0.36335,0.54357,0.052102
0.84739,0.0035543,0.059207,0.32875,0.60848,0,0,0,0.037912,0.35044,0.55253,0.059118
0.85141,0.003281,0.056398,0.32314,0.61718,0,0,0,0.034997,0.33744,0.56082,0.066737
0.85542,0.0030221,0.053642,0.31738,0.62595,0,0,0,0.032236,0.32437,0.56841,0.074984
0.85944,0.0027772,0.050942,0.31147,0.63481,0,0,0,0.029623,0.31126,0.57523,0.083884
0.86345,0.0025459,0.048297,0.30541,0.64375,0,0,0,0.027156,0.29812,0.58126,0.093462
0.86747,0.0023278,0.045709,0.29919,0.65277,0,0,0,0.02483,0.28498,0.58645,0.10374
0.87149,0.0021225,0.04318,0.29281,0.66188,0,0,0,0.02264,0.27186,0.59075,0.11475
0.8755,0.0019297,0.04071,0.28628,0.67108,0,0,0,0.020583,0.25879,0.59412,0.12651
0.87952,0.0017489,0.038301,0.2796,0.68035,0,0,0,0.018655,0.24578,0.59652,0.13905
0.88353,0.0015798,0.035954,0.27275,0.68972,0,0,0,0.016851,0.23286,0.5979,0.15239
0.88755,0.0014219,0.033669,0.26575,0.69916,0,0,0,0.015167,0.22006,0.59822,0.16656
0.89157,0.001275,0.031449,0.25858,0.7087,0,0,0,0.013599,0.20739,0.59743,0.18158
0.89558,0.0011385,0.029294,0.25125,0.71832,0,0,0,0.012144,0.19488,0.5955,0.19747
0.8996,0.0010121,0.027205,0.24376,0.72802,0,0,0,0.010796,0.18256,0.59238,0.21427
0.90361,0.00089544,0.025184,0.2361,0.73782,0,0,0,0.0095513,0.17043,0.58802,0.23199
0.90763,0.00078811,0.023232,0.22828,0.7477,0,0,0,0.0084065,0.15854,0.58239,0.25067
0.91165,0.00068972,0.02135,0.22029,0.75767,0,0,0,0.007357,0.14689,0.57543,0.27032
0.91566,0.00059987,0.019539,0.21213,0.76773,0,0,0,0.0063987,0.13551,0.56711,0.29097
0.91968,0.00051819,0.0178,0.20381,0.77787,0,0,0,0.0055274,0.12444,0.55738,0.31265
0.92369,0.00044429,0.016135,0.19531,0.78811,0,0,0,0.0047391,0.11367,0.5462,0.33538
0.92771,0.00037776,0.014544,0.18665,0.79843,0,0,0,0.0040295,0.10326,0.53353,0.35919
0.93173,0.00031824,0.013029,0.17781,0.80885,0,0,0,0.0033945,0.093199,0.51931,0.38409
0.93574,0.00026532,0.011591,0.16879,0.81935,0,0,0,0.00283,0.08353,0.50351,0.41013
0.93976,0.00021861,0.010231,0.1596,0.82995,0,0,0,0.0023319,0.07427,0.48609,0.43731
0.94378,0.00017774,0.0089505,0.15024,0.84063,0,0,0,0.0018959,0.065442,0.467,0.46567
0.94779,0.00014231,0.0077504,0.1407,0.85141,0,0,0,0.001518,0.05707,0.44619,0.49522
0.95181,0.00011193,0.0066318,0.13098,0.86228,0,0,0,0.0011939,0.049174,0.42363,0.52601
0.95582,8.6214e-05,0.0055961,0.12108,0.87324,0,0,0,0.00091962,0.04178,0.39926,0.55804
0.95984,6.4774e-05,0.0046443,0.111,0.88429,0,0,0,0.00069092,0.034909,0.37306,0.59134
0.96386,4.722e-05,0.0037776,0.10074,0.89544,0,0,0,0.00050368,0.028584,0.34496,0.62595
0.96787,3.3164e-05,0.0029972,0.090292,0.90668,0,0,0,0.00035375,0.022828,0.31494,0.66188
0.97189,2.2218e-05,0.0023043,0.079662,0.91801,0,0,0,0.00023699,0.017664,0.28294,0.69916
0.9759,1.3991e-05,0.0016999,0.068847,0.92944,0,0,0,0.00014924,0.013114,0.24892,0.73782
0.97992,8.0968e-06,0.0011854,0.057846,0.94096,0,0,0,8.6366e-05,0.0092023,0.21284,0.77787
0.98394,4.1455e-06,0.00076174,0.046657,0.95258,0,0,0,4.4219e-05,0.0059502,0.17466,0.81935
0.98795,1.7489e-06,0.00043023,0.035279,0.96429,0,0,0,1.8655e-05,0.0033812,0.13432,0.86228
0.99197,5.1819e-07,0.00019199,0.023711,0.9761,0,0,0,5.5274e-06,0.001518,0.091798,0.90668
0.99598,6.4774e-08,4.8192e-05,0.011952,0.988,0,0,0,6.9092e-07,0.00038329,0.047039,0.95258
1,0,0,0,1,0,0,0,0,0,0,1


==> fig/pureBend/pureBendConvergenceKappa2.csv <==
8,0.0047773,0.0050846,0.0051154
32,0.00067162,0.0010085,0.0010424
128,0.00013586,0.00020779,0.00024231
512,0.00032325,2.2022e-05,5.6708e-05


==> fig/pureBend/pureBendConvergenceKappa2in.csv <==
0.1,0.036978,0.039009,0,0
0.01,0.0021964,0.0038343,0.0040499,0.0040914
0.001,0.0014474,0.00015159,0.00035998,0.00039994
0.0001,0.0018135,0.00021843,1.0754e-05,2.9048e-05


==> fig/pureBend/pureBendLoadings.csv <==
0,0,NaN,-0
0.002004,0.0029301,-2.7785e-06,-6.3016e-09
0.004008,0.0058602,-1.1136e-05,-5.0514e-08
0.006012,0.0087903,-2.5106e-05,-1.7082e-07
0.008016,0.01172,-4.4722e-05,-4.0572e-07
0.01002,0.01465,-7.0017e-05,-7.94e-07
0.012024,0.017581,-0.00010102,-1.3748e-06
0.014028,0.020511,-0.00013778,-2.1874e-06
0.016032,0.023441,-0.00018031,-3.2715e-06
0.018036,0.026371,-0.00022865,-4.6673e-06
0.02004,0.029301,-0.00028283,-6.4149e-06
0.022044,0.032231,-0.0003429,-8.5549e-06
0.024048,0.035161,-0.00040887,-1.1128e-05
0.026052,0.038091,-0.00048079,-1.4176e-05
0.028056,0.041021,-0.00055868,-1.774e-05
0.03006,0.043951,-0.00064258,-2.1862e-05
0.032064,0.046882,-0.00073252,-2.6584e-05
0.034068,0.049812,-0.00082854,-3.1948e-05
0.036072,0.052742,-0.00093066,-3.7997e-05
0.038076,0.055672,-0.0010389,-4.4774e-05
0.04008,0.058602,-0.0011534,-5.2322e-05
0.042084,0.061532,-0.001274,-6.0685e-05
0.044088,0.064462,-0.0014009,-6.9907e-05
0.046092,0.067392,-0.001534,-8.0032e-05
0.048096,0.070322,-0.0016734,-9.1104e-05
0.0501,0.073252,-0.0018192,-0.00010317
0.052104,0.076182,-0.0019714,-0.00011627
0.054108,0.079113,-0.0021299,-0.00013045
0.056112,0.082043,-0.0022949,-0.00014577
0.058116,0.084973,-0.0024663,-0.00016225
0.06012,0.087903,-0.0026442,-0.00017996
0.062124,0.090833,-0.0028287,-0.00019893
0.064128,0.093763,-0.0030197,-0.00021922
0.066132,0.096693,-0.0032173,-0.00024087
0.068136,0.099623,-0.0034215,-0.00026393
0.07014,0.10255,-0.0036324,-0.00028844
0.072144,0.10548,-0.0038499,-0.00031445
0.074148,0.10841,-0.0040742,-0.00034202
0.076152,0.11134,-0.0043052,-0.00037119
0.078156,0.11427,-0.004543,-0.00040201
0.08016,0.1172,-0.0047876,-0.00043453
0.082164,0.12013,-0.0050391,-0.0004688
0.084168,0.12306,-0.0052974,-0.00050486
0.086172,0.12599,-0.0055626,-0.00054278
0.088176,0.12892,-0.0058348,-0.00058259
0.09018,0.13185,-0.0061139,-0.00062435
0.092184,0.13478,-0.0064,-0.00066811
0.094188,0.13771,-0.0066932,-0.00071392
0.096192,0.14064,-0.0069934,-0.00076184
0.098196,0.14357,-0.0073007,-0.00081191
0.1002,0.1465,-0.0076151,-0.00086418
0.1022,0.14943,-0.0079367,-0.00091872
0.10421,0.15236,-0.0082654,-0.00097556
0.10621,0.1553,-0.0086014,-0.0010348
0.10822,0.15823,-0.0089446,-0.0010964
0.11022,0.16116,-0.0092951,-0.0011605
0.11222,0.16409,-0.0096529,-0.0012271
0.11423,0.16702,-0.010018,-0.0012963
0.11623,0.16995,-0.01039,-0.0013682
0.11824,0.17288,-0.01077,-0.0014427
0.12024,0.17581,-0.011158,-0.00152
0.12224,0.17874,-0.011552,-0.0016
0.12425,0.18167,-0.011955,-0.0016829
0.12625,0.1846,-0.012364,-0.0017688
0.12826,0.18753,-0.012782,-0.0018576
0.13026,0.19046,-0.013207,-0.0019494
0.13226,0.19339,-0.013639,-0.0020443
0.13427,0.19632,-0.014079,-0.0021423
0.13627,0.19925,-0.014527,-0.0022435
0.13828,0.20218,-0.014982,-0.002348
0.14028,0.20511,-0.015446,-0.0024558
0.14228,0.20804,-0.015916,-0.0025669
0.14429,0.21097,-0.016395,-0.0026815
0.14629,0.2139,-0.016882,-0.0027995
0.1483,0.21683,-0.017376,-0.0029211
0.1503,0.21976,-0.017878,-0.0030463
0.1523,0.22269,-0.018388,-0.0031751
0.15431,0.22562,-0.018906,-0.0033077
0.15631,0.22855,-0.019432,-0.0034441
0.15832,0.23148,-0.019966,-0.0035842
0.16032,0.23441,-0.020508,-0.0037283
0.16232,0.23734,-0.021058,-0.0038764
0.16433,0.24027,-0.021616,-0.0040284
0.16633,0.2432,-0.022182,-0.0041846
0.16834,0.24613,-0.022757,-0.0043449
0.17034,0.24906,-0.023339,-0.0045094
0.17234,0.25199,-0.02393,-0.0046782
0.17435,0.25492,-0.024529,-0.0048513
0.17635,0.25785,-0.025136,-0.0050288
0.17836,0.26078,-0.025751,-0.0052107
0.18036,0.26371,-0.026375,-0.0053972
0.18236,0.26664,-0.027006,-0.0055882
0.18437,0.26957,-0.027647,-0.0057839
0.18637,0.2725,-0.028295,-0.0059844
0.18838,0.27543,-0.028952,-0.0061896
0.19038,0.27836,-0.029618,-0.0063996
0.19238,0.28129,-0.030292,-0.0066145
0.19439,0.28422,-0.030974,-0.0068344
0.19639,0.28715,-0.031665,-0.0070594
0.1984,0.29008,-0.032364,-0.0072894
0.2004,0.29301,-0.033072,-0.0075246
0.2024,0.29594,-0.033789,-0.0077651
0.20441,0.29887,-0.034514,-0.0080108
0.20641,0.3018,-0.035248,-0.0082619
0.20842,0.30473,-0.03599,-0.0085184
0.21042,0.30766,-0.036741,-0.0087805
0.21242,0.31059,-0.037501,-0.0090481
0.21443,0.31352,-0.03827,-0.0093213
0.21643,0.31645,-0.039047,-0.0096003
0.21844,0.31938,-0.039834,-0.009885
0.22044,0.32231,-0.040629,-0.010176
0.22244,0.32524,-0.041432,-0.010472
0.22445,0.32817,-0.042245,-0.010774
0.22645,0.3311,-0.043067,-0.011083
0.22846,0.33403,-0.043897,-0.011398
0.23046,0.33696,-0.044737,-0.011718
0.23246,0.33989,-0.045585,-0.012045
0.23447,0.34282,-0.046443,-0.012379
0.23647,0.34575,-0.047309,-0.012719
0.23848,0.34868,-0.048185,-0.013065
0.24048,0.35161,-0.049069,-0.013418
0.24248,0.35454,-0.049963,-0.013777
0.24449,0.35747,-0.050866,-0.014143
0.24649,0.3604,-0.051778,-0.014516
0.2485,0.36333,-0.052699,-0.014896
0.2505,0.36626,-0.053629,-0.015282
0.25251,0.36919,-0.054568,-0.015676
0.25451,0.37212,-0.055517,-0.016076
0.25651,0.37505,-0.056475,-0.016484
0.25852,0.37798,-0.057443,-0.016899
0.26052,0.38091,-0.058419,-0.017321
0.26253,0.38384,-0.059405,-0.017751
0.26453,0.38677,-0.0604,-0.018188
0.26653,0.3897,-0.061405,-0.018632
0.26854,0.39263,-0.062419,-0.019084
0.27054,0.39556,-0.063443,-0.019544
0.27255,0.39849,-0.064476,-0.020011
0.27455,0.40142,-0.065518,-0.020486
0.27655,0.40435,-0.06657,-0.020969
0.27856,0.40728,-0.067631,-0.02146
0.28056,0.41021,-0.068702,-0.021959
0.28257,0.41314,-0.069783,-0.022466
0.28457,0.41607,-0.070873,-0.022981
0.28657,0.419,-0.071973,-0.023505
0.28858,0.42193,-0.073082,-0.024036
0.29058,0.42486,-0.074201,-0.024577
0.29259,0.42779,-0.07533,-0.025125
0.29459,0.43072,-0.076468,-0.025683
0.29659,0.43365,-0.077616,-0.026248
0.2986,0.43658,-0.078774,-0.026823
0.3006,0.43951,-0.079942,-0.027406
0.30261,0.44244,-0.081119,-0.027999
0.30461,0.44537,-0.082306,-0.0286
0.30661,0.4483,-0.083503,-0.02921
0.30862,0.45123,-0.08471,-0.029829
0.31062,0.45416,-0.085927,-0.030458
0.31263,0.45709,-0.087153,-0.031096
0.31463,0.46002,-0.08839,-0.031743
0.31663,0.46295,-0.089636,-0.032399
0.31864,0.46589,-0.090893,-0.033065
0.32064,0.46882,-0.092159,-0.033741
0.32265,0.47175,-0.093435,-0.034426
0.32465,0.47468,-0.094722,-0.035121
0.32665,0.47761,-0.096018,-0.035826
0.32866,0.48054,-0.097324,-0.036541
0.33066,0.48347,-0.098641,-0.037266
0.33267,0.4864,-0.099967,-0.038001
0.33467,0.48933,-0.1013,-0.038746
0.33667,0.49226,-0.10265,-0.039501
0.33868,0.49519,-0.10401,-0.040267
0.34068,0.49812,-0.10537,-0.041043
0.34269,0.50105,-0.10675,-0.04183
0.34469,0.50398,-0.10814,-0.042627
0.34669,0.50691,-0.10954,-0.043435
0.3487,0.50984,-0.11094,-0.044254
0.3507,0.51277,-0.11236,-0.045083
0.35271,0.5157,-0.11379,-0.045923
0.35471,0.51863,-0.11523,-0.046775
0.35671,0.52156,-0.11668,-0.047637
0.35872,0.52449,-0.11814,-0.048511
0.36072,0.52742,-0.11961,-0.049396
0.36273,0.53035,-0.12109,-0.050292
0.36473,0.53328,-0.12258,-0.0512
0.36673,0.53621,-0.12408,-0.052119
0.36874,0.53914,-0.12559,-0.05305
0.37074,0.54207,-0.12711,-0.053992
0.37275,0.545,-0.12864,-0.054947
0.37475,0.54793,-0.13018,-0.055913
0.37675,0.55086,-0.13174,-0.056891
0.37876,0.55379,-0.1333,-0.057881
0.38076,0.55672,-0.13487,-0.058884
0.38277,0.55965,-0.13646,-0.059898
0.38477,0.56258,-0.13805,-0.060925
0.38677,0.56551,-0.13966,-0.061964
0.38878,0.56844,-0.14127,-0.063016
0.39078,0.57137,-0.1429,-0.06408
0.39279,0.5743,-0.14454,-0.065157
0.39479,0.57723,-0.14619,-0.066247
0.39679,0.58016,-0.14784,-0.06735
0.3988,0.58309,-0.14951,-0.068465
0.4008,0.58602,-0.15119,-0.069594
0.40281,0.58895,-0.15288,-0.070735
0.40481,0.59188,-0.15458,-0.07189
0.40681,0.59481,-0.1563,-0.073058
0.40882,0.59774,-0.15802,-0.07424
0.41082,0.60067,-0.15975,-0.075435
0.41283,0.6036,-0.1615,-0.076644
0.41483,0.60653,-0.16325,-0.077866
0.41683,0.60946,-0.16502,-0.079102
0.41884,0.61239,-0.16679,-0.080352
0.42084,0.61532,-0.16858,-0.081616
0.42285,0.61825,-0.17038,-0.082893
0.42485,0.62118,-0.17218,-0.084185
0.42685,0.62411,-0.174,-0.085492
0.42886,0.62704,-0.17583,-0.086812
0.43086,0.62997,-0.17768,-0.088147
0.43287,0.6329,-0.17953,-0.089497
0.43487,0.63583,-0.18139,-0.090861
0.43687,0.63876,-0.18326,-0.092239
0.43888,0.64169,-0.18515,-0.093633
0.44088,0.64462,-0.18704,-0.095041
0.44289,0.64755,-0.18895,-0.096464
0.44489,0.65048,-0.19087,-0.097903
0.44689,0.65341,-0.1928,-0.099356
0.4489,0.65634,-0.19473,-0.10083
0.4509,0.65927,-0.19669,-0.10231
0.45291,0.6622,-0.19865,-0.10381
0.45491,0.66513,-0.20062,-0.10532
0.45691,0.66806,-0.2026,-0.10685
0.45892,0.67099,-0.2046,-0.1084
0.46092,0.67392,-0.2066,-0.10996
0.46293,0.67685,-0.20862,-0.11154
0.46493,0.67978,-0.21064,-0.11314
0.46693,0.68271,-0.21268,-0.11475
0.46894,0.68564,-0.21473,-0.11637
0.47094,0.68857,-0.21679,-0.11802
0.47295,0.6915,-0.21886,-0.11968
0.47495,0.69443,-0.22095,-0.12135
0.47695,0.69736,-0.22304,-0.12304
0.47896,0.70029,-0.22515,-0.12475
0.48096,0.70322,-0.22726,-0.12648
0.48297,0.70615,-0.22939,-0.12822
0.48497,0.70908,-0.23153,-0.12998
0.48697,0.71201,-0.23368,-0.13176
0.48898,0.71494,-0.23584,-0.13355
0.49098,0.71787,-0.23801,-0.13537
0.49299,0.7208,-0.24019,-0.13719
0.49499,0.72373,-0.24238,-0.13904
0.49699,0.72666,-0.24459,-0.14091
0.499,0.72959,-0.24681,-0.14279
0.501,0.73252,-0.24903,-0.14469
0.50301,0.73545,-0.25127,-0.1466
0.50501,0.73838,-0.25352,-0.14854
0.50701,0.74131,-0.25578,-0.15049
0.50902,0.74424,-0.25805,-0.15247
0.51102,0.74717,-0.26034,-0.15446
0.51303,0.7501,-0.26263,-0.15646
0.51503,0.75303,-0.26494,-0.15849
0.51703,0.75596,-0.26726,-0.16054
0.51904,0.75889,-0.26958,-0.1626
0.52104,0.76182,-0.27192,-0.16468
0.52305,0.76475,-0.27427,-0.16679
0.52505,0.76768,-0.27664,-0.16891
0.52705,0.77061,-0.27901,-0.17105
0.52906,0.77354,-0.2814,-0.17321
0.53106,0.77648,-0.28379,-0.17539
0.53307,0.77941,-0.2862,-0.17759
0.53507,0.78234,-0.28862,-0.1798
0.53707,0.78527,-0.29105,-0.18204
0.53908,0.7882,-0.29349,-0.1843
0.54108,0.79113,-0.29594,-0.18658
0.54309,0.79406,-0.2984,-0.18887
0.54509,0.79699,-0.30088,-0.19119
0.54709,0.79992,-0.30336,-0.19353
0.5491,0.80285,-0.30586,-0.19589
0.5511,0.80578,-0.30837,-0.19826
0.55311,0.80871,-0.31089,-0.20066
0.55511,0.81164,-0.31342,-0.20308
0.55711,0.81457,-0.31597,-0.20552
0.55912,0.8175,-0.31852,-0.20798
0.56112,0.82043,-0.32108,-0.21046
0.56313,0.82336,-0.32366,-0.21297
0.56513,0.82629,-0.32625,-0.21549
0.56713,0.82922,-0.32885,-0.21803
0.56914,0.83215,-0.33146,-0.2206
0.57114,0.83508,-0.33408,-0.22319
0.57315,0.83801,-0.33671,-0.2258
0.57515,0.84094,-0.33936,-0.22843
0.57715,0.84387,-0.34202,-0.23108
0.57916,0.8468,-0.34468,-0.23376
0.58116,0.84973,-0.34736,-0.23645
0.58317,0.85266,-0.35005,-0.23917
0.58517,0.85559,-0.35275,-0.24191
0.58717,0.85852,-0.35547,-0.24468
0.58918,0.86145,-0.35819,-0.24746
0.59118,0.86438,-0.36092,-0.25027
0.59319,0.86731,-0.36367,-0.2531
0.59519,0.87024,-0.36643,-0.25595
0.59719,0.87317,-0.3692,-0.25883
0.5992,0.8761,-0.37198,-0.26173
0.6012,0.87903,-0.37477,-0.26465
0.60321,0.88196,-0.37757,-0.2676
0.60521,0.88489,-0.38039,-0.27057
0.60721,0.88782,-0.38321,-0.27356
0.60922,0.89075,-0.38605,-0.27657
0.61122,0.89368,-0.3889,-0.27961
0.61323,0.89661,-0.39176,-0.28268
0.61523,0.89954,-0.39463,-0.28576
0.61723,0.90247,-0.39751,-0.28887
0.61924,0.9054,-0.40041,-0.29201
0.62124,0.90833,-0.40331,-0.29517
0.62325,0.91126,-0.40623,-0.29835
0.62525,0.91419,-0.40915,-0.30156
0.62725,0.91712,-0.41209,-0.30479
0.62926,0.92005,-0.41504,-0.30805
0.63126,0.92298,-0.418,-0.31133
0.63327,0.92591,-0.42098,-0.31464
0.63527,0.92884,-0.42396,-0.31797
0.63727,0.93177,-0.42695,-0.32133
0.63928,0.9347,-0.42996,-0.32471
0.64128,0.93763,-0.43298,-0.32812
0.64329,0.94056,-0.43601,-0.33155
0.64529,0.94349,-0.43905,-0.33501
0.64729,0.94642,-0.4421,-0.33849
0.6493,0.94935,-0.44516,-0.342
0.6513,0.95228,-0.44823,-0.34554
0.65331,0.95521,-0.45132,-0.3491
0.65531,0.95814,-0.45442,-0.35269
0.65731,0.96107,-0.45752,-0.3563
0.65932,0.964,-0.46064,-0.35994
0.66132,0.96693,-0.46377,-0.36361
0.66333,0.96986,-0.46691,-0.3673
0.66533,0.97279,-0.47006,-0.37102
0.66733,0.97572,-0.47323,-0.37477
0.66934,0.97865,-0.4764,-0.37854
0.67134,0.98158,-0.47959,-0.38234
0.67335,0.98451,-0.48278,-0.38617
0.67535,0.98744,-0.48599,-0.39002
0.67735,0.99037,-0.48921,-0.3939
0.67936,0.9933,-0.49244,-0.39781
0.68136,0.99623,-0.49568,-0.40175
0.68337,0.99916,-0.49893,-0.40572
0.68537,1.0021,-0.5022,-0.40971
0.68737,1.005,-0.50547,-0.41373
0.68938,1.008,-0.50876,-0.41778
0.69138,1.0109,-0.51205,-0.42186
0.69339,1.0138,-0.51536,-0.42596
0.69539,1.0167,-0.51868,-0.4301
0.69739,1.0197,-0.52201,-0.43426
0.6994,1.0226,-0.52535,-0.43845
0.7014,1.0255,-0.5287,-0.44267
0.70341,1.0285,-0.53207,-0.44692
0.70541,1.0314,-0.53544,-0.45119
0.70741,1.0343,-0.53882,-0.4555
0.70942,1.0373,-0.54222,-0.45984
0.71142,1.0402,-0.54563,-0.4642
0.71343,1.0431,-0.54904,-0.4686
0.71543,1.046,-0.55247,-0.47302
0.71743,1.049,-0.55591,-0.47748
0.71944,1.0519,-0.55936,-0.48196
0.72144,1.0548,-0.56282,-0.48647
0.72345,1.0578,-0.5663,-0.49102
0.72545,1.0607,-0.56978,-0.49559
0.72745,1.0636,-0.57327,-0.5002
0.72946,1.0666,-0.57678,-0.50483
0.73146,1.0695,-0.58029,-0.5095
0.73347,1.0724,-0.58382,-0.51419
0.73547,1.0753,-0.58736,-0.51892
0.73747,1.0783,-0.5909,-0.52368
0.73948,1.0812,-0.59446,-0.52847
0.74148,1.0841,-0.59803,-0.53329
0.74349,1.0871,-0.60161,-0.53814
0.74549,1.09,-0.6052,-0.54302
0.74749,1.0929,-0.60881,-0.54794
0.7495,1.0959,-0.61242,-0.55288
0.7515,1.0988,-0.61604,-0.55786
0.75351,1.1017,-0.61968,-0.56287
0.75551,1.1046,-0.62332,-0.56791
0.75752,1.1076,-0.62698,-0.57299
0.75952,1.1105,-0.63064,-0.57809
0.76152,1.1134,-0.63432,-0.58323
0.76353,1.1164,-0.638,-0.5884
0.76553,1.1193,-0.6417,-0.59361
0.76754,1.1222,-0.64541,-0.59884
0.76954,1.1252,-0.64913,-0.60411
0.77154,1.1281,-0.65286,-0.60941
0.77355,1.131,-0.6566,-0.61475
0.77555,1.1339,-0.66035,-0.62012
0.77756,1.1369,-0.66411,-0.62552
0.77956,1.1398,-0.66788,-0.63095
0.78156,1.1427,-0.67166,-0.63642
0.78357,1.1457,-0.67545,-0.64193
0.78557,1.1486,-0.67926,-0.64746
0.78758,1.1515,-0.68307,-0.65303
0.78958,1.1545,-0.68689,-0.65864
0.79158,1.1574,-0.69073,-0.66428
0.79359,1.1603,-0.69457,-0.66995
0.79559,1.1632,-0.69843,-0.67566
0.7976,1.1662,-0.70229,-0.6814
0.7996,1.1691,-0.70617,-0.68718
0.8016,1.172,-0.71005,-0.69299
0.80361,1.175,-0.71395,-0.69883
0.80561,1.1779,-0.71785,-0.70472
0.80762,1.1808,-0.72177,-0.71063
0.80962,1.1838,-0.72569,-0.71658
0.81162,1.1867,-0.72963,-0.72257
0.81363,1.1896,-0.73358,-0.7286
0.81563,1.1925,-0.73753,-0.73466
0.81764,1.1955,-0.7415,-0.74075
0.81964,1.1984,-0.74548,-0.74688
0.82164,1.2013,-0.74946,-0.75305
0.82365,1.2043,-0.75346,-0.75925
0.82565,1.2072,-0.75747,-0.76549
0.82766,1.2101,-0.76148,-0.77177
0.82966,1.2131,-0.76551,-0.77808
0.83166,1.216,-0.76955,-0.78443
0.83367,1.2189,-0.77359,-0.79082
0.83567,1.2218,-0.77765,-0.79724
0.83768,1.2248,-0.78172,-0.8037
0.83968,1.2277,-0.78579,-0.8102
0.84168,1.2306,-0.78988,-0.81673
0.84369,1.2336,-0.79398,-0.8233
0.84569,1.2365,-0.79808,-0.82991
0.8477,1.2394,-0.8022,-0.83656
0.8497,1.2424,-0.80632,-0.84325
0.8517,1.2453,-0.81046,-0.84997
0.85371,1.2482,-0.8146,-0.85673
0.85571,1.2512,-0.81876,-0.86353
0.85772,1.2541,-0.82292,-0.87037
0.85972,1.257,-0.8271,-0.87725
0.86172,1.2599,-0.83128,-0.88416
0.86373,1.2629,-0.83547,-0.89112
0.86573,1.2658,-0.83968,-0.89811
0.86774,1.2687,-0.84389,-0.90514
0.86974,1.2717,-0.84811,-0.91222
0.87174,1.2746,-0.85234,-0.91933
0.87375,1.2775,-0.85658,-0.92648
0.87575,1.2805,-0.86083,-0.93367
0.87776,1.2834,-0.86509,-0.9409
0.87976,1.2863,-0.86936,-0.94816
0.88176,1.2892,-0.87364,-0.95547
0.88377,1.2922,-0.87793,-0.96282
0.88577,1.2951,-0.88222,-0.97021
0.88778,1.298,-0.88653,-0.97764
0.88978,1.301,-0.89085,-0.98511
0.89178,1.3039,-0.89517,-0.99262
0.89379,1.3068,-0.8995,-1.0002
0.89579,1.3098,-0.90385,-1.0078
0.8978,1.3127,-0.9082,-1.0154
0.8998,1.3156,-0.91256,-1.0231
0.9018,1.3185,-0.91693,-1.0308
0.90381,1.3215,-0.92131,-1.0385
0.90581,1.3244,-0.9257,-1.0463
0.90782,1.3273,-0.9301,-1.0542
0.90982,1.3303,-0.9345,-1.0621
0.91182,1.3332,-0.93892,-1.07
0.91383,1.3361,-0.94334,-1.078
0.91583,1.3391,-0.94778,-1.086
0.91784,1.342,-0.95222,-1.094
0.91984,1.3449,-0.95667,-1.1021
0.92184,1.3478,-0.96113,-1.1102
0.92385,1.3508,-0.9656,-1.1184
0.92585,1.3537,-0.97007,-1.1266
0.92786,1.3566,-0.97456,-1.1349
0.92986,1.3596,-0.97905,-1.1432
0.93186,1.3625,-0.98356,-1.1516
0.93387,1.3654,-0.98807,-1.16
0.93587,1.3684,-0.99259,-1.1684
0.93788,1.3713,-0.99712,-1.1769
0.93988,1.3742,-1.0017,-1.1854
0.94188,1.3771,-1.0062,-1.194
0.94389,1.3801,-1.0108,-1.2026
0.94589,1.383,-1.0153,-1.2112
0.9479,1.3859,-1.0199,-1.2199
0.9499,1.3889,-1.0245,-1.2287
0.9519,1.3918,-1.0291,-1.2375
0.95391,1.3947,-1.0337,-1.2463
0.95591,1.3977,-1.0383,-1.2552
0.95792,1.4006,-1.0429,-1.2641
0.95992,1.4035,-1.0475,-1.2731
0.96192,1.4064,-1.0521,-1.2821
0.96393,1.4094,-1.0568,-1.2911
0.96593,1.4123,-1.0614,-1.3002
0.96794,1.4152,-1.0661,-1.3094
0.96994,1.4182,-1.0707,-1.3186
0.97194,1.4211,-1.0754,-1.3278
0.97395,1.424,-1.0801,-1.3371
0.97595,1.427,-1.0848,-1.3465
0.97796,1.4299,-1.0894,-1.3558
0.97996,1.4328,-1.0942,-1.3653
0.98196,1.4357,-1.0989,-1.3747
0.98397,1.4387,-1.1036,-1.3843
0.98597,1.4416,-1.1083,-1.3938
0.98798,1.4445,-1.113,-1.4034
0.98998,1.4475,-1.1178,-1.4131
0.99198,1.4504,-1.1225,-1.4228
0.99399,1.4533,-1.1273,-1.4326
0.99599,1.4563,-1.132,-1.4424
0.998,1.4592,-1.1368,-1.4522
1,1.4621,-1.1416,-1.4621


==> fig/pureBend/pureBendStudyEtabAnalytical.csv <==
0,0,0,0,0,0,0
0.002004,0.0011181,0.0014665,0.0016265,1.111e-05,2.934e-06,1.8092e-06
0.004008,0.0022472,0.002936,0.0032549,4.4293e-05,1.1728e-05,7.2341e-06
0.006012,0.0033872,0.0044083,0.004885,9.9328e-05,2.6371e-05,1.6271e-05
0.008016,0.004538,0.0058836,0.006517,0.000176,4.685e-05,2.8915e-05
0.01002,0.0056996,0.0073618,0.0081507,0.00027409,7.3155e-05,4.5163e-05
0.012024,0.0068717,0.0088429,0.0097863,0.00039338,0.00010527,6.5011e-05
0.014028,0.0080544,0.010327,0.011424,0.00053367,0.00014319,8.8454e-05
0.016032,0.0092474,0.011814,0.013063,0.00069474,0.0001869,0.00011549
0.018036,0.010451,0.013304,0.014704,0.00087639,0.00023639,0.00014611
0.02004,0.011664,0.014796,0.016346,0.0010784,0.00029165,0.00018032
0.022044,0.012888,0.016292,0.017991,0.0013006,0.00035266,0.0002181
0.024048,0.014121,0.01779,0.019637,0.0015428,0.00041941,0.00025947
0.026052,0.015365,0.019292,0.021285,0.0018047,0.0004919,0.0003044
0.028056,0.016618,0.020796,0.022935,0.0020862,0.00057011,0.0003529
0.03006,0.017881,0.022303,0.024587,0.0023871,0.00065402,0.00040497
0.032064,0.019154,0.023813,0.02624,0.0027071,0.00074364,0.00046059
0.034068,0.020436,0.025325,0.027896,0.0030462,0.00083894,0.00051977
0.036072,0.021727,0.026841,0.029553,0.003404,0.00093992,0.0005825
0.038076,0.023028,0.028359,0.031211,0.0037805,0.0010466,0.00064878
0.04008,0.024338,0.02988,0.032872,0.0041754,0.0011589,0.00071861
0.042084,0.025657,0.031404,0.034534,0.0045886,0.0012768,0.00079197
0.044088,0.026985,0.032931,0.036198,0.0050198,0.0014004,0.00086887
0.046092,0.028322,0.034461,0.037864,0.0054689,0.0015295,0.00094931
0.048096,0.029668,0.035993,0.039532,0.0059357,0.0016643,0.0010333
0.0501,0.031023,0.037529,0.041201,0.00642,0.0018047,0.0011208
0.052104,0.032386,0.039067,0.042872,0.0069217,0.0019507,0.0012118
0.054108,0.033758,0.040607,0.044545,0.0074406,0.0021022,0.0013063
0.056112,0.035138,0.042151,0.04622,0.0079764,0.0022593,0.0014043
0.058116,0.036527,0.043697,0.047896,0.0085292,0.002422,0.0015059
0.06012,0.037924,0.045247,0.049574,0.0090986,0.0025902,0.0016109
0.062124,0.03933,0.046798,0.051254,0.0096845,0.0027639,0.0017195
0.064128,0.040744,0.048353,0.052936,0.010287,0.0029432,0.0018315
0.066132,0.042165,0.049911,0.054619,0.010905,0.0031279,0.001947
0.068136,0.043595,0.051471,0.056305,0.01154,0.0033182,0.0020661
0.07014,0.045033,0.053034,0.057991,0.01219,0.0035139,0.0021886
0.072144,0.046478,0.054599,0.05968,0.012856,0.0037151,0.0023146
0.074148,0.047931,0.056168,0.06137,0.013537,0.0039218,0.002444
0.076152,0.049392,0.057739,0.063063,0.014234,0.0041339,0.002577
0.078156,0.050861,0.059313,0.064756,0.014946,0.0043515,0.0027134
0.08016,0.052337,0.060889,0.066452,0.015674,0.0045745,0.0028533
0.082164,0.053821,0.062468,0.068149,0.016416,0.0048029,0.0029966
0.084168,0.055312,0.06405,0.069848,0.017173,0.0050367,0.0031434
0.086172,0.05681,0.065635,0.071549,0.017944,0.005276,0.0032937
0.088176,0.058315,0.067222,0.073252,0.018731,0.0055206,0.0034474
0.09018,0.059828,0.068812,0.074956,0.019531,0.0057706,0.0036046
0.092184,0.061348,0.070405,0.076662,0.020346,0.0060259,0.0037652
0.094188,0.062875,0.072001,0.078369,0.021174,0.0062866,0.0039292
0.096192,0.064409,0.073599,0.080079,0.022017,0.0065527,0.0040967
0.098196,0.065949,0.075199,0.08179,0.022873,0.0068241,0.0042676
0.1002,0.067497,0.076803,0.083503,0.023743,0.0071008,0.0044419
0.1022,0.069051,0.078409,0.085217,0.024627,0.0073828,0.0046196
0.10421,0.070612,0.080018,0.086933,0.025524,0.0076701,0.0048008
0.10621,0.07218,0.081629,0.088651,0.026434,0.0079627,0.0049854
0.10822,0.073754,0.083243,0.090371,0.027357,0.0082606,0.0051734
0.11022,0.075335,0.084859,0.092092,0.028294,0.0085638,0.0053648
0.11222,0.076922,0.086479,0.093815,0.029243,0.0088722,0.0055596
0.11423,0.078515,0.088101,0.09554,0.030205,0.0091859,0.0057579
0.11623,0.080115,0.089725,0.097266,0.031179,0.0095048,0.0059595
0.11824,0.081721,0.091352,0.098995,0.032166,0.0098289,0.0061645
0.12024,0.083333,0.092982,0.10072,0.033165,0.010158,0.0063729
0.12224,0.084951,0.094614,0.10246,0.034177,0.010493,0.0065847
0.12425,0.086575,0.096249,0.10419,0.0352,0.010833,0.0067998
0.12625,0.088206,0.097887,0.10592,0.036236,0.011178,0.0070184
0.12826,0.089842,0.099527,0.10766,0.037283,0.011528,0.0072403
0.13026,0.091484,0.10117,0.1094,0.038342,0.011883,0.0074656
0.13226,0.093132,0.10281,0.11114,0.039413,0.012243,0.0076942
0.13427,0.094785,0.10446,0.11288,0.040495,0.012609,0.0079262
0.13627,0.096445,0.10611,0.11462,0.041589,0.01298,0.0081616
0.13828,0.09811,0.10777,0.11637,0.042694,0.013356,0.0084004
0.14028,0.09978,0.10942,0.11812,0.04381,0.013736,0.0086424
0.14228,0.10146,0.11108,0.11986,0.044937,0.014123,0.0088879
0.14429,0.10314,0.11274,0.12161,0.046075,0.014514,0.0091367
0.14629,0.10482,0.1144,0.12337,0.047224,0.01491,0.0093888
0.1483,0.10652,0.11607,0.12512,0.048384,0.015311,0.0096442
0.1503,0.10821,0.11774,0.12687,0.049554,0.015718,0.009903
0.1523,0.10992,0.11941,0.12863,0.050735,0.016129,0.010165
0.15431,0.11163,0.12108,0.13039,0.051926,0.016545,0.010431
0.15631,0.11334,0.12276,0.13215,0.053128,0.016967,0.010699
0.15832,0.11506,0.12444,0.13391,0.054339,0.017393,0.010971
0.16032,0.11678,0.12612,0.13567,0.055561,0.017825,0.011247
0.16232,0.11851,0.1278,0.13744,0.056793,0.018262,0.011526
0.16433,0.12024,0.12949,0.13921,0.058035,0.018703,0.011808
0.16633,0.12198,0.13117,0.14097,0.059286,0.01915,0.012093
0.16834,0.12372,0.13286,0.14274,0.060548,0.019601,0.012382
0.17034,0.12547,0.13456,0.14452,0.061818,0.020058,0.012673
0.17234,0.12722,0.13625,0.14629,0.063099,0.020519,0.012969
0.17435,0.12898,0.13795,0.14806,0.064389,0.020985,0.013267
0.17635,0.13074,0.13965,0.14984,0.065688,0.021457,0.013569
0.17836,0.13251,0.14136,0.15162,0.066996,0.021933,0.013874
0.18036,0.13428,0.14306,0.1534,0.068313,0.022414,0.014182
0.18236,0.13606,0.14477,0.15518,0.06964,0.0229,0.014494
0.18437,0.13784,0.14648,0.15696,0.070975,0.023391,0.014809
0.18637,0.13962,0.14819,0.15875,0.07232,0.023886,0.015127
0.18838,0.14141,0.14991,0.16053,0.073673,0.024387,0.015448
0.19038,0.14321,0.15163,0.16232,0.075035,0.024893,0.015773
0.19238,0.145,0.15335,0.16411,0.076405,0.025403,0.016101
0.19439,0.14681,0.15507,0.1659,0.077784,0.025918,0.016432
0.19639,0.14861,0.15679,0.1677,0.079172,0.026438,0.016767
0.1984,0.15042,0.15852,0.16949,0.080567,0.026963,0.017104
0.2004,0.15224,0.16025,0.17129,0.081971,0.027493,0.017445
0.2024,0.15405,0.16198,0.17308,0.083383,0.028027,0.01779
0.20441,0.15588,0.16372,0.17488,0.084804,0.028567,0.018137
0.20641,0.1577,0.16546,0.17668,0.086232,0.029111,0.018488
0.20842,0.15953,0.16719,0.17849,0.087668,0.02966,0.018841
0.21042,0.16137,0.16894,0.18029,0.089112,0.030213,0.019199
0.21242,0.16321,0.17068,0.1821,0.090564,0.030772,0.019559
0.21443,0.16505,0.17243,0.1839,0.092024,0.031335,0.019922
0.21643,0.1669,0.17418,0.18571,0.093491,0.031903,0.020289
0.21844,0.16875,0.17593,0.18752,0.094966,0.032475,0.020659
0.22044,0.1706,0.17768,0.18934,0.096448,0.033053,0.021032
0.22244,0.17246,0.17944,0.19115,0.097938,0.033635,0.021409
0.22445,0.17432,0.1812,0.19296,0.099435,0.034221,0.021788
0.22645,0.17618,0.18296,0.19478,0.10094,0.034813,0.022171
0.22846,0.17805,0.18472,0.1966,0.10245,0.035409,0.022557
0.23046,0.17992,0.18649,0.19842,0.10397,0.03601,0.022946
0.23246,0.1818,0.18825,0.20024,0.1055,0.036615,0.023338
0.23447,0.18368,0.19002,0.20207,0.10703,0.037225,0.023734
0.23647,0.18556,0.1918,0.20389,0.10857,0.03784,0.024132
0.23848,0.18744,0.19357,0.20572,0.11011,0.038459,0.024534
0.24048,0.18933,0.19535,0.20755,0.11167,0.039083,0.024939
0.24248,0.19123,0.19713,0.20938,0.11323,0.039712,0.025348
0.24449,0.19312,0.19891,0.21121,0.11479,0.040345,0.025759
0.24649,0.19502,0.20069,0.21304,0.11637,0.040983,0.026173
0.2485,0.19692,0.20248,0.21487,0.11795,0.041625,0.026591
0.2505,0.19883,0.20427,0.21671,0.11953,0.042272,0.027012
0.25251,0.20074,0.20606,0.21855,0.12112,0.042924,0.027436
0.25451,0.20265,0.20785,0.22039,0.12272,0.04358,0.027863
0.25651,0.20456,0.20965,0.22223,0.12433,0.044241,0.028293
0.25852,0.20648,0.21144,0.22407,0.12594,0.044906,0.028727
0.26052,0.2084,0.21324,0.22591,0.12756,0.045576,0.029163
0.26253,0.21033,0.21505,0.22776,0.12918,0.04625,0.029603
0.26453,0.21225,0.21685,0.22961,0.13081,0.046929,0.030046
0.26653,0.21418,0.21866,0.23145,0.13244,0.047612,0.030492
0.26854,0.21612,0.22047,0.2333,0.13408,0.0483,0.030941
0.27054,0.21805,0.22228,0.23516,0.13573,0.048992,0.031393
0.27255,0.21999,0.22409,0.23701,0.13738,0.049689,0.031848
0.27455,0.22193,0.22591,0.23886,0.13904,0.05039,0.032306
0.27655,0.22388,0.22772,0.24072,0.14071,0.051096,0.032768
0.27856,0.22583,0.22954,0.24258,0.14238,0.051806,0.033232
0.28056,0.22778,0.23137,0.24444,0.14405,0.052521,0.0337
0.28257,0.22973,0.23319,0.2463,0.14573,0.05324,0.034171
0.28457,0.23168,0.23502,0.24816,0.14742,0.053963,0.034645
0.28657,0.23364,0.23685,0.25003,0.14911,0.054691,0.035122
0.28858,0.2356,0.23868,0.25189,0.15081,0.055423,0.035602
0.29058,0.23757,0.24051,0.25376,0.15251,0.05616,0.036085
0.29259,0.23953,0.24235,0.25563,0.15421,0.056901,0.036571
0.29459,0.2415,0.24419,0.2575,0.15593,0.057646,0.037061
0.29659,0.24347,0.24603,0.25937,0.15764,0.058396,0.037553
0.2986,0.24545,0.24787,0.26124,0.15937,0.05915,0.038048
0.3006,0.24742,0.24971,0.26312,0.16109,0.059909,0.038547
0.30261,0.2494,0.25156,0.26499,0.16283,0.060672,0.039049
0.30461,0.25138,0.25341,0.26687,0.16456,0.061439,0.039553
0.30661,0.25337,0.25526,0.26875,0.16631,0.062211,0.040061
0.30862,0.25535,0.25711,0.27063,0.16805,0.062987,0.040572
0.31062,0.25734,0.25897,0.27252,0.16981,0.063767,0.041085
0.31263,0.25933,0.26082,0.2744,0.17156,0.064551,0.041602
0.31463,0.26132,0.26268,0.27629,0.17332,0.06534,0.042122
0.31663,0.26332,0.26454,0.27817,0.17509,0.066133,0.042645
0.31864,0.26532,0.26641,0.28006,0.17686,0.066931,0.043171
0.32064,0.26732,0.26827,0.28195,0.17863,0.067732,0.0437
0.32265,0.26932,0.27014,0.28384,0.18041,0.068538,0.044232
0.32465,0.27132,0.27201,0.28574,0.1822,0.069348,0.044767
0.32665,0.27333,0.27388,0.28763,0.18399,0.070163,0.045305
0.32866,0.27534,0.27576,0.28953,0.18578,0.070981,0.045846
0.33066,0.27735,0.27763,0.29142,0.18758,0.071804,0.04639
0.33267,0.27936,0.27951,0.29332,0.18938,0.072631,0.046937
0.33467,0.28138,0.28139,0.29522,0.19118,0.073463,0.047488
0.33667,0.2834,0.28328,0.29713,0.19299,0.074298,0.048041
0.33868,0.28542,0.28516,0.29903,0.19481,0.075138,0.048597
0.34068,0.28744,0.28705,0.30094,0.19662,0.075982,0.049156
0.34269,0.28946,0.28894,0.30284,0.19845,0.07683,0.049718
0.34469,0.29149,0.29083,0.30475,0.20027,0.077682,0.050283
0.34669,0.29351,0.29272,0.30666,0.2021,0.078538,0.050851
0.3487,0.29554,0.29462,0.30857,0.20394,0.079399,0.051422
0.3507,0.29757,0.29652,0.31048,0.20577,0.080263,0.051997
0.35271,0.29961,0.29841,0.3124,0.20761,0.081132,0.052574
0.35471,0.30164,0.30032,0.31431,0.20946,0.082005,0.053154
0.35671,0.30368,0.30222,0.31623,0.21131,0.082882,0.053737
0.35872,0.30572,0.30413,0.31815,0.21316,0.083763,0.054323
0.36072,0.30776,0.30603,0.32007,0.21502,0.084649,0.054912
0.36273,0.3098,0.30794,0.32199,0.21688,0.085538,0.055503
0.36473,0.31185,0.30985,0.32391,0.21874,0.086432,0.056098
0.36673,0.31389,0.31177,0.32584,0.22061,0.087329,0.056696
0.36874,0.31594,0.31368,0.32776,0.22248,0.088231,0.057297
0.37074,0.31799,0.3156,0.32969,0.22436,0.089136,0.057901
0.37275,0.32004,0.31752,0.33162,0.22624,0.090046,0.058507
0.37475,0.3221,0.31944,0.33355,0.22812,0.09096,0.059117
0.37675,0.32415,0.32137,0.33548,0.23,0.091878,0.059729
0.37876,0.32621,0.32329,0.33742,0.23189,0.092799,0.060345
0.38076,0.32827,0.32522,0.33935,0.23378,0.093725,0.060963
0.38277,0.33033,0.32715,0.34129,0.23568,0.094655,0.061585
0.38477,0.33239,0.32908,0.34323,0.23758,0.095589,0.062209
0.38677,0.33445,0.33102,0.34517,0.23948,0.096527,0.062836
0.38878,0.33652,0.33295,0.34711,0.24138,0.097469,0.063466
0.39078,0.33858,0.33489,0.34905,0.24329,0.098414,0.064099
0.39279,0.34065,0.33683,0.35099,0.2452,0.099364,0.064735
0.39479,0.34272,0.33877,0.35294,0.24712,0.10032,0.065374
0.39679,0.34479,0.34072,0.35488,0.24903,0.10128,0.066016
0.3988,0.34687,0.34266,0.35683,0.25095,0.10224,0.06666
0.4008,0.34894,0.34461,0.35878,0.25288,0.1032,0.067308
0.40281,0.35102,0.34656,0.36073,0.2548,0.10417,0.067958
0.40481,0.35309,0.34851,0.36268,0.25673,0.10515,0.068612
0.40681,0.35517,0.35047,0.36464,0.25867,0.10612,0.069268
0.40882,0.35725,0.35242,0.36659,0.2606,0.1071,0.069927
0.41082,0.35933,0.35438,0.36855,0.26254,0.10809,0.070589
0.41283,0.36142,0.35634,0.37051,0.26448,0.10908,0.071254
0.41483,0.3635,0.3583,0.37247,0.26643,0.11007,0.071922
0.41683,0.36559,0.36026,0.37443,0.26837,0.11107,0.072593
0.41884,0.36767,0.36223,0.37639,0.27032,0.11207,0.073266
0.42084,0.36976,0.3642,0.37835,0.27227,0.11307,0.073943
0.42285,0.37185,0.36617,0.38032,0.27423,0.11408,0.074622
0.42485,0.37394,0.36814,0.38229,0.27619,0.11509,0.075304
0.42685,0.37604,0.37011,0.38425,0.27815,0.11611,0.075989
0.42886,0.37813,0.37209,0.38622,0.28011,0.11713,0.076677
0.43086,0.38023,0.37406,0.38819,0.28208,0.11815,0.077367
0.43287,0.38232,0.37604,0.39017,0.28404,0.11918,0.078061
0.43487,0.38442,0.37802,0.39214,0.28601,0.12021,0.078757
0.43687,0.38652,0.38,0.39412,0.28799,0.12125,0.079457
0.43888,0.38862,0.38199,0.39609,0.28996,0.12229,0.080159
0.44088,0.39072,0.38398,0.39807,0.29194,0.12333,0.080863
0.44289,0.39283,0.38596,0.40005,0.29392,0.12438,0.081571
0.44489,0.39493,0.38795,0.40203,0.29591,0.12543,0.082282
0.44689,0.39703,0.38995,0.40401,0.29789,0.12648,0.082995
0.4489,0.39914,0.39194,0.406,0.29988,0.12754,0.083711
0.4509,0.40125,0.39394,0.40798,0.30187,0.1286,0.08443
0.45291,0.40336,0.39593,0.40997,0.30386,0.12967,0.085152
0.45491,0.40547,0.39793,0.41196,0.30586,0.13074,0.085877
0.45691,0.40758,0.39993,0.41395,0.30786,0.13181,0.086604
0.45892,0.40969,0.40194,0.41594,0.30986,0.13288,0.087335
0.46092,0.4118,0.40394,0.41793,0.31186,0.13396,0.088068
0.46293,0.41392,0.40595,0.41992,0.31386,0.13505,0.088804
0.46493,0.41603,0.40796,0.42192,0.31587,0.13614,0.089542
0.46693,0.41815,0.40997,0.42391,0.31788,0.13723,0.090284
0.46894,0.42027,0.41198,0.42591,0.31989,0.13832,0.091028
0.47094,0.42239,0.414,0.42791,0.3219,0.13942,0.091775
0.47295,0.42451,0.41601,0.42991,0.32391,0.14052,0.092525
0.47495,0.42663,0.41803,0.43191,0.32593,0.14163,0.093278
0.47695,0.42875,0.42005,0.43392,0.32795,0.14274,0.094033
0.47896,0.43087,0.42207,0.43592,0.32997,0.14385,0.094791
0.48096,0.433,0.4241,0.43793,0.33199,0.14497,0.095552
0.48297,0.43512,0.42612,0.43994,0.33402,0.14609,0.096316
0.48497,0.43725,0.42815,0.44194,0.33605,0.14721,0.097083
0.48697,0.43938,0.43018,0.44395,0.33808,0.14834,0.097852
0.48898,0.4415,0.43221,0.44597,0.34011,0.14947,0.098624
0.49098,0.44363,0.43424,0.44798,0.34214,0.15061,0.099399
0.49299,0.44576,0.43628,0.44999,0.34417,0.15175,0.10018
0.49499,0.44789,0.43831,0.45201,0.34621,0.15289,0.10096
0.49699,0.45003,0.44035,0.45403,0.34825,0.15403,0.10174
0.499,0.45216,0.44239,0.45605,0.35029,0.15518,0.10253
0.501,0.45429,0.44443,0.45807,0.35233,0.15634,0.10331
0.50301,0.45643,0.44647,0.46009,0.35438,0.15749,0.10411
0.50501,0.45856,0.44852,0.46211,0.35642,0.15865,0.1049
0.50701,0.4607,0.45057,0.46413,0.35847,0.15982,0.1057
0.50902,0.46284,0.45261,0.46616,0.36052,0.16098,0.1065
0.51102,0.46497,0.45466,0.46819,0.36257,0.16215,0.1073
0.51303,0.46711,0.45672,0.47021,0.36462,0.16333,0.1081
0.51503,0.46925,0.45877,0.47224,0.36668,0.16451,0.10891
0.51703,0.47139,0.46083,0.47427,0.36874,0.16569,0.10972
0.51904,0.47354,0.46288,0.47631,0.37079,0.16687,0.11053
0.52104,0.47568,0.46494,0.47834,0.37285,0.16806,0.11135
0.52305,0.47782,0.467,0.48037,0.37492,0.16925,0.11217
0.52505,0.47997,0.46907,0.48241,0.37698,0.17045,0.11299
0.52705,0.48211,0.47113,0.48445,0.37904,0.17165,0.11381
0.52906,0.48426,0.4732,0.48649,0.38111,0.17285,0.11464
0.53106,0.4864,0.47526,0.48853,0.38318,0.17405,0.11547
0.53307,0.48855,0.47733,0.49057,0.38525,0.17526,0.1163
0.53507,0.4907,0.47941,0.49261,0.38732,0.17648,0.11714
0.53707,0.49285,0.48148,0.49466,0.38939,0.17769,0.11797
0.53908,0.495,0.48355,0.4967,0.39146,0.17891,0.11881
0.54108,0.49715,0.48563,0.49875,0.39354,0.18013,0.11966
0.54309,0.4993,0.48771,0.5008,0.39562,0.18136,0.1205
0.54509,0.50145,0.48979,0.50285,0.3977,0.18259,0.12135
0.54709,0.5036,0.49187,0.5049,0.39978,0.18382,0.1222
0.5491,0.50575,0.49395,0.50695,0.40186,0.18506,0.12305
0.5511,0.50791,0.49604,0.509,0.40394,0.1863,0.12391
0.55311,0.51006,0.49812,0.51106,0.40602,0.18754,0.12477
0.55511,0.51222,0.50021,0.51312,0.40811,0.18879,0.12563
0.55711,0.51437,0.5023,0.51517,0.4102,0.19004,0.12649
0.55912,0.51653,0.50439,0.51723,0.41228,0.19129,0.12736
0.56112,0.51869,0.50649,0.51929,0.41437,0.19255,0.12823
0.56313,0.52085,0.50858,0.52135,0.41647,0.19381,0.1291
0.56513,0.52301,0.51068,0.52342,0.41856,0.19507,0.12998
0.56713,0.52516,0.51278,0.52548,0.42065,0.19634,0.13086
0.56914,0.52732,0.51488,0.52755,0.42275,0.19761,0.13174
0.57114,0.52949,0.51698,0.52961,0.42484,0.19888,0.13262
0.57315,0.53165,0.51908,0.53168,0.42694,0.20016,0.1335
0.57515,0.53381,0.52119,0.53375,0.42904,0.20144,0.13439
0.57715,0.53597,0.52329,0.53582,0.43114,0.20272,0.13528
0.57916,0.53813,0.5254,0.5379,0.43324,0.20401,0.13617
0.58116,0.5403,0.52751,0.53997,0.43534,0.2053,0.13707
0.58317,0.54246,0.52962,0.54204,0.43745,0.20659,0.13797
0.58517,0.54463,0.53174,0.54412,0.43955,0.20789,0.13887
0.58717,0.54679,0.53385,0.5462,0.44166,0.20919,0.13977
0.58918,0.54896,0.53597,0.54828,0.44377,0.21049,0.14068
0.59118,0.55113,0.53809,0.55036,0.44588,0.21179,0.14159
0.59319,0.55329,0.54021,0.55244,0.44799,0.2131,0.1425
0.59519,0.55546,0.54233,0.55452,0.4501,0.21442,0.14341
0.59719,0.55763,0.54445,0.5566,0.45221,0.21573,0.14433
0.5992,0.5598,0.54657,0.55869,0.45432,0.21705,0.14525
0.6012,0.56197,0.5487,0.56078,0.45644,0.21837,0.14617
0.60321,0.56414,0.55083,0.56286,0.45855,0.2197,0.1471
0.60521,0.56631,0.55296,0.56495,0.46067,0.22103,0.14802
0.60721,0.56848,0.55509,0.56704,0.46279,0.22236,0.14895
0.60922,0.57065,0.55722,0.56914,0.4649,0.2237,0.14989
0.61122,0.57283,0.55936,0.57123,0.46702,0.22503,0.15082
0.61323,0.575,0.56149,0.57332,0.46915,0.22638,0.15176
0.61523,0.57717,0.56363,0.57542,0.47127,0.22772,0.1527
0.61723,0.57935,0.56577,0.57752,0.47339,0.22907,0.15364
0.61924,0.58152,0.56791,0.57961,0.47551,0.23042,0.15459
0.62124,0.5837,0.57005,0.58171,0.47764,0.23177,0.15553
0.62325,0.58587,0.5722,0.58381,0.47976,0.23313,0.15648
0.62525,0.58805,0.57434,0.58592,0.48189,0.23449,0.15744
0.62725,0.59022,0.57649,0.58802,0.48402,0.23585,0.15839
0.62926,0.5924,0.57864,0.59012,0.48615,0.23722,0.15935
0.63126,0.59458,0.58079,0.59223,0.48828,0.23859,0.16031
0.63327,0.59676,0.58294,0.59434,0.49041,0.23996,0.16127
0.63527,0.59893,0.58509,0.59644,0.49254,0.24134,0.16224
0.63727,0.60111,0.58725,0.59855,0.49467,0.24272,0.16321
0.63928,0.60329,0.5894,0.60067,0.49681,0.2441,0.16418
0.64128,0.60547,0.59156,0.60278,0.49894,0.24549,0.16515
0.64329,0.60765,0.59372,0.60489,0.50108,0.24688,0.16613
0.64529,0.60983,0.59588,0.60701,0.50321,0.24827,0.1671
0.64729,0.61201,0.59804,0.60912,0.50535,0.24966,0.16809
0.6493,0.6142,0.60021,0.61124,0.50749,0.25106,0.16907
0.6513,0.61638,0.60237,0.61336,0.50963,0.25246,0.17005
0.65331,0.61856,0.60454,0.61548,0.51177,0.25387,0.17104
0.65531,0.62074,0.60671,0.6176,0.51391,0.25527,0.17203
0.65731,0.62293,0.60888,0.61972,0.51605,0.25668,0.17303
0.65932,0.62511,0.61105,0.62184,0.51819,0.2581,0.17402
0.66132,0.62729,0.61322,0.62397,0.52033,0.25951,0.17502
0.66333,0.62948,0.6154,0.6261,0.52248,0.26093,0.17602
0.66533,0.63166,0.61757,0.62822,0.52462,0.26235,0.17703
0.66733,0.63385,0.61975,0.63035,0.52677,0.26378,0.17803
0.66934,0.63603,0.62193,0.63248,0.52891,0.26521,0.17904
0.67134,0.63822,0.62411,0.63461,0.53106,0.26664,0.18005
0.67335,0.64041,0.62629,0.63674,0.53321,0.26807,0.18106
0.67535,0.64259,0.62848,0.63888,0.53536,0.26951,0.18208
0.67735,0.64478,0.63066,0.64101,0.53751,0.27095,0.1831
0.67936,0.64697,0.63285,0.64315,0.53966,0.27239,0.18412
0.68136,0.64916,0.63504,0.64529,0.54181,0.27384,0.18514
0.68337,0.65134,0.63723,0.64742,0.54396,0.27529,0.18617
0.68537,0.65353,0.63942,0.64956,0.54611,0.27674,0.1872
0.68737,0.65572,0.64161,0.65171,0.54826,0.2782,0.18823
0.68938,0.65791,0.6438,0.65385,0.55042,0.27965,0.18926
0.69138,0.6601,0.646,0.65599,0.55257,0.28112,0.1903
0.69339,0.66229,0.6482,0.65814,0.55473,0.28258,0.19134
0.69539,0.66448,0.65039,0.66028,0.55688,0.28405,0.19238
0.69739,0.66667,0.65259,0.66243,0.55904,0.28552,0.19342
0.6994,0.66886,0.6548,0.66458,0.5612,0.28699,0.19446
0.7014,0.67105,0.657,0.66673,0.56336,0.28846,0.19551
0.70341,0.67325,0.6592,0.66888,0.56551,0.28994,0.19656
0.70541,0.67544,0.66141,0.67103,0.56767,0.29142,0.19762
0.70741,0.67763,0.66362,0.67318,0.56983,0.29291,0.19867
0.70942,0.67982,0.66582,0.67534,0.57199,0.2944,0.19973
0.71142,0.68202,0.66803,0.67749,0.57416,0.29589,0.20079
0.71343,0.68421,0.67025,0.67965,0.57632,0.29738,0.20185
0.71543,0.6864,0.67246,0.68181,0.57848,0.29887,0.20292
0.71743,0.6886,0.67467,0.68397,0.58064,0.30037,0.20398
0.71944,0.69079,0.67689,0.68613,0.58281,0.30188,0.20505
0.72144,0.69299,0.67911,0.68829,0.58497,0.30338,0.20613
0.72345,0.69518,0.68133,0.69045,0.58714,0.30489,0.2072
0.72545,0.69738,0.68355,0.69262,0.5893,0.3064,0.20828
0.72745,0.69957,0.68577,0.69478,0.59147,0.30791,0.20936
0.72946,0.70177,0.68799,0.69695,0.59363,0.30943,0.21044
0.73146,0.70397,0.69021,0.69912,0.5958,0.31094,0.21153
0.73347,0.70616,0.69244,0.70129,0.59797,0.31247,0.21261
0.73547,0.70836,0.69467,0.70346,0.60014,0.31399,0.2137
0.73747,0.71056,0.6969,0.70563,0.60231,0.31552,0.21479
0.73948,0.71275,0.69913,0.7078,0.60448,0.31705,0.21589
0.74148,0.71495,0.70136,0.70998,0.60665,0.31858,0.21698
0.74349,0.71715,0.70359,0.71215,0.60882,0.32012,0.21808
0.74549,0.71935,0.70582,0.71433,0.61099,0.32165,0.21918
0.74749,0.72154,0.70806,0.7165,0.61316,0.3232,0.22029
0.7495,0.72374,0.7103,0.71868,0.61533,0.32474,0.22139
0.7515,0.72594,0.71254,0.72086,0.61751,0.32629,0.2225
0.75351,0.72814,0.71478,0.72304,0.61968,0.32784,0.22361
0.75551,0.73034,0.71702,0.72523,0.62185,0.32939,0.22473
0.75752,0.73254,0.71926,0.72741,0.62403,0.33094,0.22584
0.75952,0.73474,0.7215,0.72959,0.6262,0.3325,0.22696
0.76152,0.73694,0.72375,0.73178,0.62838,0.33406,0.22808
0.76353,0.73914,0.726,0.73397,0.63055,0.33562,0.2292
0.76553,0.74134,0.72824,0.73616,0.63273,0.33719,0.23033
0.76754,0.74354,0.73049,0.73835,0.63491,0.33876,0.23146
0.76954,0.74574,0.73274,0.74054,0.63708,0.34033,0.23259
0.77154,0.74795,0.735,0.74273,0.63926,0.3419,0.23372
0.77355,0.75015,0.73725,0.74492,0.64144,0.34348,0.23485
0.77555,0.75235,0.7395,0.74711,0.64362,0.34506,0.23599
0.77756,0.75455,0.74176,0.74931,0.6458,0.34664,0.23713
0.77956,0.75675,0.74402,0.75151,0.64798,0.34823,0.23827
0.78156,0.75896,0.74628,0.7537,0.65016,0.34982,0.23941
0.78357,0.76116,0.74854,0.7559,0.65234,0.35141,0.24056
0.78557,0.76336,0.7508,0.7581,0.65452,0.353,0.24171
0.78758,0.76556,0.75306,0.7603,0.6567,0.3546,0.24286
0.78958,0.76777,0.75533,0.76251,0.65888,0.35619,0.24401
0.79158,0.76997,0.75759,0.76471,0.66106,0.35779,0.24517
0.79359,0.77218,0.75986,0.76691,0.66325,0.3594,0.24633
0.79559,0.77438,0.76213,0.76912,0.66543,0.361,0.24749
0.7976,0.77658,0.7644,0.77133,0.66761,0.36261,0.24865
0.7996,0.77879,0.76667,0.77354,0.6698,0.36423,0.24982
0.8016,0.78099,0.76894,0.77574,0.67198,0.36584,0.25098
0.80361,0.7832,0.77121,0.77795,0.67417,0.36746,0.25215
0.80561,0.7854,0.77349,0.78017,0.67635,0.36908,0.25332
0.80762,0.78761,0.77576,0.78238,0.67854,0.3707,0.2545
0.80962,0.78981,0.77804,0.78459,0.68072,0.37232,0.25568
0.81162,0.79202,0.78032,0.78681,0.68291,0.37395,0.25685
0.81363,0.79423,0.7826,0.78902,0.6851,0.37558,0.25804
0.81563,0.79643,0.78488,0.79124,0.68728,0.37721,0.25922
0.81764,0.79864,0.78716,0.79346,0.68947,0.37885,0.2604
0.81964,0.80084,0.78945,0.79568,0.69166,0.38049,0.26159
0.82164,0.80305,0.79173,0.7979,0.69385,0.38213,0.26278
0.82365,0.80526,0.79402,0.80012,0.69604,0.38377,0.26398
0.82565,0.80746,0.79631,0.80235,0.69823,0.38542,0.26517
0.82766,0.80967,0.7986,0.80457,0.70041,0.38706,0.26637
0.82966,0.81188,0.80089,0.8068,0.7026,0.38871,0.26757
0.83166,0.81409,0.80318,0.80902,0.70479,0.39037,0.26877
0.83367,0.81629,0.80547,0.81125,0.70699,0.39202,0.26997
0.83567,0.8185,0.80777,0.81348,0.70918,0.39368,0.27118
0.83768,0.82071,0.81006,0.81571,0.71137,0.39534,0.27239
0.83968,0.82292,0.81236,0.81794,0.71356,0.39701,0.2736
0.84168,0.82513,0.81466,0.82017,0.71575,0.39867,0.27481
0.84369,0.82734,0.81696,0.82241,0.71794,0.40034,0.27603
0.84569,0.82954,0.81926,0.82464,0.72013,0.40201,0.27725
0.8477,0.83175,0.82156,0.82688,0.72233,0.40369,0.27847
0.8497,0.83396,0.82386,0.82911,0.72452,0.40536,0.27969
0.8517,0.83617,0.82617,0.83135,0.72671,0.40704,0.28091
0.85371,0.83838,0.82847,0.83359,0.72891,0.40872,0.28214
0.85571,0.84059,0.83078,0.83583,0.7311,0.4104,0.28337
0.85772,0.8428,0.83309,0.83807,0.7333,0.41209,0.2846
0.85972,0.84501,0.8354,0.84031,0.73549,0.41378,0.28583
0.86172,0.84722,0.83771,0.84256,0.73769,0.41547,0.28707
0.86373,0.84943,0.84002,0.8448,0.73988,0.41716,0.28831
0.86573,0.85164,0.84233,0.84705,0.74208,0.41886,0.28955
0.86774,0.85385,0.84464,0.84929,0.74427,0.42056,0.29079
0.86974,0.85606,0.84696,0.85154,0.74647,0.42226,0.29203
0.87174,0.85827,0.84928,0.85379,0.74866,0.42396,0.29328
0.87375,0.86048,0.8516,0.85604,0.75086,0.42567,0.29453
0.87575,0.86269,0.85391,0.85829,0.75306,0.42738,0.29578
0.87776,0.8649,0.85623,0.86054,0.75526,0.42909,0.29704
0.87976,0.86712,0.85856,0.8628,0.75745,0.4308,0.29829
0.88176,0.86933,0.86088,0.86505,0.75965,0.43252,0.29955
0.88377,0.87154,0.8632,0.86731,0.76185,0.43424,0.30081
0.88577,0.87375,0.86553,0.86957,0.76405,0.43596,0.30207
0.88778,0.87596,0.86786,0.87182,0.76625,0.43768,0.30334
0.88978,0.87817,0.87018,0.87408,0.76844,0.4394,0.3046
0.89178,0.88039,0.87251,0.87634,0.77064,0.44113,0.30587
0.89379,0.8826,0.87484,0.8786,0.77284,0.44286,0.30714
0.89579,0.88481,0.87717,0.88087,0.77504,0.44459,0.30842
0.8978,0.88702,0.87951,0.88313,0.77724,0.44633,0.30969
0.8998,0.88924,0.88184,0.88539,0.77944,0.44807,0.31097
0.9018,0.89145,0.88417,0.88766,0.78164,0.44981,0.31225
0.90381,0.89366,0.88651,0.88993,0.78384,0.45155,0.31353
0.90581,0.89587,0.88885,0.8922,0.78604,0.45329,0.31482
0.90782,0.89809,0.89119,0.89446,0.78825,0.45504,0.31611
0.90982,0.9003,0.89353,0.89673,0.79045,0.45679,0.31739
0.91182,0.90251,0.89587,0.89901,0.79265,0.45854,0.31869
0.91383,0.90473,0.89821,0.90128,0.79485,0.4603,0.31998
0.91583,0.90694,0.90055,0.90355,0.79705,0.46205,0.32127
0.91784,0.90915,0.9029,0.90583,0.79925,0.46381,0.32257
0.91984,0.91137,0.90524,0.9081,0.80146,0.46557,0.32387
0.92184,0.91358,0.90759,0.91038,0.80366,0.46733,0.32517
0.92385,0.9158,0.90994,0.91266,0.80586,0.4691,0.32648
0.92585,0.91801,0.91229,0.91493,0.80807,0.47087,0.32778
0.92786,0.92022,0.91464,0.91721,0.81027,0.47264,0.32909
0.92986,0.92244,0.91699,0.9195,0.81247,0.47441,0.3304
0.93186,0.92465,0.91934,0.92178,0.81468,0.47619,0.33172
0.93387,0.92687,0.92169,0.92406,0.81688,0.47796,0.33303
0.93587,0.92908,0.92405,0.92634,0.81909,0.47974,0.33435
0.93788,0.9313,0.9264,0.92863,0.82129,0.48153,0.33567
0.93988,0.93351,0.92876,0.93092,0.82349,0.48331,0.33699
0.94188,0.93573,0.93112,0.9332,0.8257,0.4851,0.33831
0.94389,0.93794,0.93348,0.93549,0.8279,0.48688,0.33964
0.94589,0.94016,0.93584,0.93778,0.83011,0.48868,0.34097
0.9479,0.94237,0.9382,0.94007,0.83232,0.49047,0.3423
0.9499,0.94459,0.94056,0.94236,0.83452,0.49226,0.34363
0.9519,0.9468,0.94293,0.94466,0.83673,0.49406,0.34496
0.95391,0.94902,0.94529,0.94695,0.83893,0.49586,0.3463
0.95591,0.95123,0.94766,0.94925,0.84114,0.49767,0.34764
0.95792,0.95345,0.95003,0.95154,0.84335,0.49947,0.34898
0.95992,0.95567,0.9524,0.95384,0.84555,0.50128,0.35032
0.96192,0.95788,0.95477,0.95614,0.84776,0.50309,0.35167
0.96393,0.9601,0.95714,0.95844,0.84997,0.5049,0.35301
0.96593,0.96231,0.95951,0.96074,0.85217,0.50671,0.35436
0.96794,0.96453,0.96188,0.96304,0.85438,0.50853,0.35571
0.96994,0.96675,0.96426,0.96534,0.85659,0.51035,0.35707
0.97194,0.96896,0.96663,0.96764,0.8588,0.51217,0.35842
0.97395,0.97118,0.96901,0.96995,0.861,0.51399,0.35978
0.97595,0.9734,0.97138,0.97225,0.86321,0.51581,0.36114
0.97796,0.97561,0.97376,0.97456,0.86542,0.51764,0.3625
0.97996,0.97783,0.97614,0.97687,0.86763,0.51947,0.36386
0.98196,0.98005,0.97852,0.97918,0.86984,0.5213,0.36523
0.98397,0.98226,0.98091,0.98148,0.87204,0.52313,0.3666
0.98597,0.98448,0.98329,0.9838,0.87425,0.52497,0.36797
0.98798,0.9867,0.98567,0.98611,0.87646,0.52681,0.36934
0.98998,0.98891,0.98806,0.98842,0.87867,0.52865,0.37072
0.99198,0.99113,0.99044,0.99073,0.88088,0.53049,0.37209
0.99399,0.99335,0.99283,0.99305,0.88309,0.53234,0.37347
0.99599,0.99557,0.99522,0.99536,0.8853,0.53418,0.37485
0.998,0.99778,0.99761,0.99768,0.88751,0.53603,0.37623
1,1,1,1,0.88972,0.53788,0.37762


==> fig/pureBend/pureBendStudyEtabNumerical.csv <==
0.0005,0,0,0,0,0,0
0.05,0.030642,0.037077,0.040706,0.0063267,0.0017793,0.001105
0.1,0.066995,0.076257,0.082913,0.023521,0.0070363,0.0044018
0.15,0.10758,0.11709,0.12618,0.049181,0.015601,0.0098301
0.2,0.15146,0.15949,0.17049,0.081436,0.027313,0.017332
0.25,0.1979,0.20339,0.2158,0.11883,0.042018,0.026849
0.3,0.24635,0.24871,0.26209,0.16022,0.05957,0.038328
0.35,0.29635,0.29537,0.30932,0.20474,0.079829,0.051714
0.4,0.34756,0.34333,0.35748,0.25168,0.10267,0.066955
0.45,0.39972,0.3925,0.40654,0.30051,0.12795,0.084
0.5,0.45261,0.44283,0.45647,0.35082,0.15557,0.1028
0.55,0.50606,0.49427,0.50725,0.40228,0.1854,0.12331
0.6,0.55996,0.54675,0.55885,0.45463,0.21734,0.14547
0.65,0.61419,0.60023,0.61124,0.50767,0.25129,0.16925
0.7,0.66868,0.65465,0.66441,0.56125,0.28715,0.1946
0.75,0.72337,0.70996,0.71833,0.61526,0.32482,0.22147
0.8,0.77822,0.76613,0.77299,0.66959,0.36421,0.24983
0.85,0.83317,0.8231,0.82834,0.72417,0.40525,0.27964
0.9,0.88822,0.88083,0.88439,0.77895,0.44784,0.31084
0.95,0.94332,0.93929,0.9411,0.83387,0.49192,0.34341
1,0.99847,0.99844,0.99846,0.88892,0.53741,0.37731

